An Improved Model of Nonlinear Fiber Propagation in the Presence of Kerr Nonlinearity and Stimulated Raman Scattering

Ultra-wideband fiber optical transmission suffers from both Kerr nonlinearity and stimulated Raman scattering (SRS). Mathematical models that address the interplay between Kerr nonlinearity and SRS exist. These models are based on the Gaussian-noise (GN) and enhanced Gaussian noise (EGN) models. In this paper, we propose a modulation-format-dependent model, accounting for an enhanced link function, which is valid for non-identical spans where the fiber span loss and SRS gain/loss are not necessarily compensated for by the amplifier at the end of each span. A new signal power profile is also introduced, comprising the frequency-dependent fiber attenuation. The proposed analytical model takes all terms of nonlinear interference (NLI), including self-channel interference, cross-channel interference, and multi-channel interference, into account. It is also shown that the proposed model has the power to predict the NLI power with greater precision than the previous models can. Split-step Fourier simulations indicate that when both SRS and arbitrary modulation formats are considered, previous models may inaccurately predict the NLI power. This difference could be up to 4.3 dB for a 10.011 THz system with 1001 channels at 10 Gbaud.

==> 10T-NI/100G/16qam-100G.dat <==
-5000.000000 20.183418
-4900.000000 20.506671
-4800.000000 20.628919
-4700.000000 20.665727
-4600.000000 20.709454
-4500.000000 20.729134
-4400.000000 20.708980
-4300.000000 20.698445
-4200.000000 20.694238
-4100.000000 20.657155
-3900.000000 20.620720
-3700.000000 20.562713
-3500.000000 20.507615
-3300.000000 20.433020
-3100.000000 20.373993
-2600.000000 20.173714
-2100.000000 20.005351
-1600.000000 19.777850
-1100.000000 19.618274
-600.000000 19.460930
400.000000 19.125634
900.000000 18.974271
1400.000000 18.823146
1900.000000 18.651959
2400.000000 18.467165
2900.000000 18.277280
3100.000000 18.227549
3300.000000 18.133075
3500.000000 18.071302
3700.000000 17.981656
3900.000000 17.919511
4100.000000 17.797067
4200.000000 17.765607
4300.000000 17.736175
4400.000000 17.662232
4500.000000 17.594872
4600.000000 17.524500
4700.000000 17.392848
4800.000000 17.265037
4900.000000 17.076430
5000.000000 16.659503


==> 10T-NI/100G/16qam-danielCF-100G.dat <==
-5000	20.9987449118176
-4900	21.2559639073813
-4800.00000000000	21.3600945626072
-4700	21.4153031953456
-4600.00000000000	21.4465615103005
-4500	21.4636282615680
-4400	21.4713023696188
-4300	21.4722903438365
-4200	21.4682653463407
-4100.00000000000	21.4603323005479
-4000	21.4492581558169
-3900.00000000000	21.4355964261487
-3800.00000000000	21.4197592999709
-3700	21.4020617224762
-3600	21.3827495653313
-3500	21.3620183043375
-3400.00000000000	21.3400257960632
-3300.00000000000	21.3169012548219
-3200	21.2927517080125
-3100	21.2676667334033
-3000	21.2417219985181
-2900.00000000000	21.2149819475488
-2800.00000000000	21.1875018704466
-2700	21.1593295168633
-2600	21.1305063697876
-2500	21.1010686613038
-2400.00000000000	21.0710481905297
-2300.00000000000	21.0404729880863
-2200	21.0093678602763
-2100	20.9777548380630
-2000	20.9456535500425
-1900.00000000000	20.9130815342212
-1800	20.8800545001418
-1700.00000000000	20.8465865504268
-1600	20.8126903689174
-1500	20.7783773811338
-1400.00000000000	20.7436578916509
-1300	20.7085412020998
-1200.00000000000	20.6730357128063
-1100	20.6371490105229
-1000	20.6008879442657
-900	20.5642586909092
-800	20.5272668118988
-700.000000000000	20.4899173022032
-600.000000000000	20.4522146324312
-500	20.4141627848700
-400	20.3757652840683
-300.000000000000	20.3370252224633
-200	20.2979452814524
-100	20.2585277482196
0	20.2187745285436
100	20.1786871557444
200	20.1382667958529
300.000000000000	20.0975142490233
400	20.0564299471399
500	20.0150139475037
600.000000000000	19.9732659224120
700.000000000000	19.9311851443697
800	19.8887704665831
900	19.8460202982955
1000	19.8029325744147
1100	19.7595047187525
1200.00000000000	19.7157336000546
1300	19.6716154798152
1400.00000000000	19.6271459506635
1500	19.5823198638493
1600	19.5371312440411
1700.00000000000	19.4915731892637
1800	19.4456377533227
1900.00000000000	19.3993158074643
2000	19.3525968772667
2100	19.3054689498053
2200	19.2579182449180
2300.00000000000	19.2099289428270
2400.00000000000	19.1614828583436
2500	19.1125590492163
2600	19.0631333426620
2700	19.0131777594154
2800.00000000000	18.9626598082787
2900.00000000000	18.9115416154706
3000	18.8597788410561
3100	18.8073193178751
3200	18.7541013243560
3300.00000000000	18.7000513678039
3400.00000000000	18.6450813034234
3500	18.5890845371166
3600	18.5319309413043
3700	18.4734599257073
3800.00000000000	18.4134708013329
3900.00000000000	18.3517090677633
4000	18.2878463724278
4100.00000000000	18.2214502967071
4200	18.1519370981329
4300	18.0784944535867
4400	17.9999481311463
4500	17.9145157016570
4600.00000000000	17.8193096484325
4700	17.7092077283200
4800.00000000000	17.5738016288935
4900	17.3865303366747
5000	17.0375390803521

==> 10T-NI/100G/ISRS_16QAM_100G.dat <==
-5.000500e+03 22.2275
-4.900490e+03 22.5345
-4.800480e+03 22.6305
-4.700470e+03 22.6435
-4.600460e+03 22.7062
-4.500450e+03 22.6889
-4.400440e+03 22.6404
-4.300430e+03 22.6927
-4.200420e+03 22.6477
-4.100410e+03 22.6752
-4.000400e+03 22.6921
-3.900390e+03 22.6221
-3.800380e+03 22.6006
-3.700370e+03 22.5742
-3.600360e+03 22.5757
-3.500350e+03 22.5756
-3.400340e+03 22.5602
-3.300330e+03 22.5560
-3.200320e+03 22.5417
-3.100310e+03 22.5297
-3.000300e+03 22.4804
-2.900290e+03 22.4570
-2.800280e+03 22.4438
-2.700270e+03 22.4199
-2.600260e+03 22.3988
-2.500250e+03 22.4281
-2.400240e+03 22.3773
-2.300230e+03 22.3673
-2.200220e+03 22.3389
-2.100210e+03 22.3300
-2.000200e+03 22.2633
-1.900190e+03 22.2159
-1.800180e+03 22.2077
-1.700170e+03 22.1979
-1.600160e+03 22.1918
-1.500150e+03 22.1445
-1.400140e+03 22.1282
-1.300130e+03 22.1215
-1.200120e+03 22.0880
-1.100110e+03 22.0756
-1.000100e+03 22.0590
-9.000900e+02 22.0501
-8.000800e+02 22.0332
-7.000700e+02 22.0081
-6.000600e+02 21.9807
-5.000500e+02 21.9374
-4.000400e+02 21.9016
-3.000300e+02 21.9374
-2.000200e+02 21.9140
-1.000100e+02 21.8944
   0 21.8874
1.000100e+02 21.8806
2.000200e+02 21.8458
3.000300e+02 21.8380
4.000400e+02 21.8078
5.000500e+02 21.8012
6.000600e+02 21.7639
7.000700e+02 21.7610
8.000800e+02 21.7447
9.000900e+02 21.7012
1.000100e+03 21.6827
1.100110e+03 21.6638
1.200120e+03 21.6679
1.300130e+03 21.6563
1.400140e+03 21.6397
1.500150e+03 21.6099
1.600160e+03 21.5964
1.700170e+03 21.5650
1.800180e+03 21.5518
1.900190e+03 21.5514
2.000200e+03 21.5202
2.100210e+03 21.5210
2.200220e+03 21.5222
2.300230e+03 21.4872
2.400240e+03 21.4913
2.500250e+03 21.4658
2.600260e+03 21.4339
2.700270e+03 21.4421
2.800280e+03 21.4322
2.900290e+03 21.4341
3.000300e+03 21.3898
3.100310e+03 21.4064
3.200320e+03 21.3710
3.300330e+03 21.3471
3.400340e+03 21.3377
3.500350e+03 21.3167
3.600360e+03 21.3077
3.700370e+03 21.3058
3.800380e+03 21.2785
3.900390e+03 21.2590
4.000400e+03 21.2489
4.100410e+03 21.2321
4.200420e+03 21.1925
4.300430e+03 21.1765
4.400440e+03 21.1445
4.500450e+03 21.1051
4.600460e+03 21.0663
4.700470e+03 21.0354
4.800480e+03 20.9776
4.900490e+03 20.8957
5.000500e+03 20.6423


==> 10T-NI/100G/ISRS_4QAM_100G.dat <==
-5.000500e+03 21.3093
-4.900490e+03 21.5153
-4.800480e+03 21.5636
-4.700470e+03 21.5891
-4.600460e+03 21.6067
-4.500450e+03 21.5842
-4.400440e+03 21.5887
-4.300430e+03 21.5600
-4.200420e+03 21.5332
-4.100410e+03 21.5139
-4.000400e+03 21.5012
-3.900390e+03 21.4654
-3.800380e+03 21.4710
-3.700370e+03 21.4581
-3.600360e+03 21.4239
-3.500350e+03 21.4091
-3.400340e+03 21.3823
-3.300330e+03 21.3807
-3.200320e+03 21.3395
-3.100310e+03 21.3049
-3.000300e+03 21.2949
-2.900290e+03 21.2675
-2.800280e+03 21.2596
-2.700270e+03 21.2640
-2.600260e+03 21.2410
-2.500250e+03 21.2166
-2.400240e+03 21.1949
-2.300230e+03 21.1865
-2.200220e+03 21.1648
-2.100210e+03 21.1359
-2.000200e+03 21.1237
-1.900190e+03 21.0984
-1.800180e+03 21.0774
-1.700170e+03 21.0777
-1.600160e+03 21.0486
-1.500150e+03 21.0066
-1.400140e+03 20.9923
-1.300130e+03 20.9593
-1.200120e+03 20.9487
-1.100110e+03 20.9146
-1.000100e+03 20.8970
-9.000900e+02 20.8947
-8.000800e+02 20.8639
-7.000700e+02 20.8336
-6.000600e+02 20.8154
-5.000500e+02 20.8085
-4.000400e+02 20.7804
-3.000300e+02 20.7543
-2.000200e+02 20.7539
-1.000100e+02 20.7243
   0 20.7176
1.000100e+02 20.7138
2.000200e+02 20.7005
3.000300e+02 20.6843
4.000400e+02 20.6985
5.000500e+02 20.6817
6.000600e+02 20.6600
7.000700e+02 20.6383
8.000800e+02 20.6395
9.000900e+02 20.6245
1.000100e+03 20.6153
1.100110e+03 20.6127
1.200120e+03 20.6119
1.300130e+03 20.6029
1.400140e+03 20.5894
1.500150e+03 20.5760
1.600160e+03 20.5756
1.700170e+03 20.5465
1.800180e+03 20.5401
1.900190e+03 20.5224
2.000200e+03 20.5210
2.100210e+03 20.5053
2.200220e+03 20.5003
2.300230e+03 20.4913
2.400240e+03 20.4751
2.500250e+03 20.4493
2.600260e+03 20.4517
2.700270e+03 20.4541
2.800280e+03 20.4306
2.900290e+03 20.4073
3.000300e+03 20.3872
3.100310e+03 20.3965
3.200320e+03 20.3789
3.300330e+03 20.3548
3.400340e+03 20.3538
3.500350e+03 20.3484
3.600360e+03 20.3388
3.700370e+03 20.3153
3.800380e+03 20.2876
3.900390e+03 20.2798
4.000400e+03 20.2686
4.100410e+03 20.2718
4.200420e+03 20.2475
4.300430e+03 20.2287
4.400440e+03 20.2244
4.500450e+03 20.2039
4.600460e+03 20.1915
4.700470e+03 20.1711
4.800480e+03 20.1269
4.900490e+03 20.0776
5.000500e+03 19.9067


==> 10T-NI/100G/gauss-100G.dat <==
-5000.000000 22.736074
-4900.000000 23.211522
-4800.000000 23.378597
-4700.000000 23.455821
-4600.000000 23.513450
-4500.000000 23.544810
-4400.000000 23.550711
-4300.000000 23.552300
-4200.000000 23.552122
-4100.000000 23.540032
-3900.000000 23.513594
-3700.000000 23.470486
-3500.000000 23.426842
-3300.000000 23.365007
-3100.000000 23.315953
-2600.000000 23.157335
-2100.000000 23.005242
-1600.000000 22.825463
-1100.000000 22.668066
-600.000000 22.515767
400.000000 22.199298
900.000000 22.053216
1400.000000 21.901505
1900.000000 21.749780
2400.000000 21.578746
2900.000000 21.412041
3100.000000 21.343568
3300.000000 21.262865
3500.000000 21.196270
3700.000000 21.114656
3900.000000 21.037829
4100.000000 20.930957
4200.000000 20.881905
4300.000000 20.827902
4400.000000 20.768923
4500.000000 20.695033
4600.000000 20.609514
4700.000000 20.494109
4800.000000 20.349172
4900.000000 20.131236
5000.000000 19.644448


==> 10T-NI/100G/gauss-danielCF-100G.dat <==
-5000	22.4672458694144
-4900	22.9055048510029
-4800.00000000000	23.0904468517173
-4700	23.1967925298722
-4600.00000000000	23.2652707623668
-4500	23.3115731700691
-4400	23.3433427227052
-4300	23.3648591973509
-4200	23.3787534285448
-4100.00000000000	23.3867547598638
-4000	23.3900589494356
-3900.00000000000	23.3895261875350
-3800.00000000000	23.3857952743921
-3700	23.3793531652580
-3600	23.3705792675701
-3500	23.3597747263552
-3400.00000000000	23.3471824043489
-3300.00000000000	23.3330008863561
-3200	23.3173945274243
-3100	23.3005008115820
-3000	23.2824358392748
-2900.00000000000	23.2632984856628
-2800.00000000000	23.2431735973723
-2700	23.2221344820633
-2600	23.2002448700907
-2500	23.1775604767245
-2400.00000000000	23.1541302583838
-2300.00000000000	23.1299974318102
-2200	23.1052003076601
-2100	23.0797729774108
-2000	23.0537458832823
-1900.00000000000	23.0271462940841
-1800	22.9999987048104
-1700.00000000000	22.9723251739784
-1600	22.9441456097749
-1500	22.9154780138273
-1400.00000000000	22.8863386896721
-1300	22.8567424216245
-1200.00000000000	22.8267026286787
-1100	22.7962314972128
-1000	22.7653400955894
-900	22.7340384731897
-800	22.7023357459733
-700.000000000000	22.6702401702904
-600.000000000000	22.6377592063698
-500	22.6048995726568
-400	22.5716672919641
-300.000000000000	22.5380677302202
-200	22.5041056284450
-100	22.4697851284504
0	22.4351097926421
100	22.4000826181919
200	22.3647060457502
300.000000000000	22.3289819627695
400	22.2929117014209
500	22.2564960309859
600.000000000000	22.2197351445121
700.000000000000	22.1826286394129
800	22.1451754915800
900	22.1073740224482
1000	22.0692218583072
1100	22.0307158809851
1200.00000000000	21.9918521688346
1300	21.9526259267135
1400.00000000000	21.9130314033744
1500	21.8730617943349
1600	21.8327091278841
1700.00000000000	21.7919641313716
1800	21.7508160742884
1900.00000000000	21.7092525838581
2000	21.6672594278583
2100	21.6248202581320
2200	21.5819163066272
2300.00000000000	21.5385260237304
2400.00000000000	21.4946246459502
2500	21.4501836764680
2600	21.4051702573823
2700	21.3595464062004
2800.00000000000	21.3132680806533
2900.00000000000	21.2662840243068
3000	21.2185343293667
3100	21.1699486304821
3200	21.1204438111252
3300.00000000000	21.0699210573803
3400.00000000000	21.0182620249406
3500	20.9653237810806
3600	20.9109320230915
3700	20.8548718214957
3800.00000000000	20.7968747251540
3900.00000000000	20.7366003760040
4000	20.6736095829090
4100.00000000000	20.6073236324602
4200	20.5369604819418
4300	20.4614301464204
4400	20.3791535713102
4500	20.2877267977450
4600.00000000000	20.1832404460461
4700	20.0587244023028
4800.00000000000	19.8999180003795
4900	19.6700593836314
5000	19.2141559798411

==> 10T-NI/100G/qpsk-100G.dat <==
-5000.000000 18.253223
-4900.000000 18.359309
-4800.000000 18.412587
-4700.000000 18.387689
-4600.000000 18.408801
-4500.000000 18.409740
-4400.000000 18.349460
-4300.000000 18.319876
-4200.000000 18.309077
-4100.000000 18.233000
-3900.000000 18.180793
-3700.000000 18.099600
-3500.000000 18.026693
-3300.000000 17.932632
-3100.000000 17.858178
-2600.000000 17.592519
-2100.000000 17.400147
-1600.000000 17.095788
-1100.000000 16.936439
-600.000000 16.774378
400.000000 16.416064
900.000000 16.260262
1400.000000 16.115397
1900.000000 15.915676
2400.000000 15.713431
2900.000000 15.489380
3100.000000 15.476156
3300.000000 15.360953
3500.000000 15.310925
3700.000000 15.210962
3900.000000 15.178720
4100.000000 15.034196
4200.000000 15.036416
4300.000000 15.052637
4400.000000 14.955858
4500.000000 14.903820
4600.000000 14.864194
4700.000000 14.710977
4800.000000 14.620767
4900.000000 14.494178
5000.000000 14.214128


==> 10T-NI/100G/qpsk-danielCF-100G.dat <==
-5000	20.0871775260789
-4900	20.1912379617429
-4800.00000000000	20.2230587769892
-4700	20.2311666649024
-4600.00000000000	20.2274636230391
-4500	20.2166569608257
-4400	20.2010804255917
-4300	20.1820581976309
-4200	20.1604127307695
-4100.00000000000	20.1366891633825
-4000	20.1112669805377
-3900.00000000000	20.0844206641540
-3800.00000000000	20.0563549399960
-3700	20.0272263950400
-3600	19.9971573316515
-3500	19.9662449775933
-3400.00000000000	19.9345678013166
-3300.00000000000	19.9021899589273
-3200	19.8691644985371
-3100	19.8355357162860
-3000	19.8013409197728
-2900.00000000000	19.7666117690405
-2800.00000000000	19.7313753109045
-2700	19.6956547870219
-2600	19.6594702725555
-2500	19.6228391862928
-2400.00000000000	19.5857767020366
-2300.00000000000	19.5482960833131
-2200	19.5104089579114
-2100	19.4721255447583
-2000	19.4334548427023
-1900.00000000000	19.3944047886069
-1800	19.3549823905230
-1700.00000000000	19.3151938404796
-1600	19.2750446104900
-1500	19.2345395346434
-1400.00000000000	19.1936828795882
-1300	19.1524784052713
-1200.00000000000	19.1109294174456
-1100	19.0690388131829
-1000	19.0268091204033
-900	18.9842425322525
-800	18.9413409370137
-700.000000000000	18.8981059441158
-600.000000000000	18.8545389067037
-500	18.8106409411514
-400	18.7664129438265
-300.000000000000	18.7218556053566
-200	18.6769694225937
-100	18.6317547084264
0	18.5862115995465
100	18.5403400622411
200	18.4941398962375
300.000000000000	18.4476107365999
400	18.4007520536327
500	18.3535631507143
600.000000000000	18.3060431599392
700.000000000000	18.2581910354061
800	18.2100055439415
900	18.1614852529892
1000	18.1126285153375
1100	18.0634334502782
1200.00000000000	18.0138979207060
1300	17.9640195055616
1400.00000000000	17.9137954668964
1500	17.8632227106850
1600	17.8122977403246
1700.00000000000	17.7610166015326
1800	17.7093748170689
1900.00000000000	17.6573673093573
2000	17.6049883086321
2100	17.5522312436768
2200	17.4990886115025
2300.00000000000	17.4455518213870
2400.00000000000	17.3916110075053
2500	17.3372548028097
2600	17.2824700647551
2700	17.2272415407052
2800.00000000000	17.1715514571362
2900.00000000000	17.1153790116806
3000	17.0586997400399
3100	17.0014847199687
3200	16.9436995605574
3300.00000000000	16.8853031048352
3400.00000000000	16.8262457439668
3500	16.7664671966536
3600	16.7058935387708
3700	16.6444331603800
3800.00000000000	16.5819711527095
3900.00000000000	16.5183613363490
4000	16.4534146378289
4100.00000000000	16.3868816127795
4200	16.3184251935161
4300	16.2475762907301
4400	16.1736574723237
4500	16.0956426141296
4600.00000000000	16.0118752284310
4700	15.9194321446852
4800.00000000000	15.8124184305930
4900	15.6759631383442
5000	15.4498807350764

==> 10T-NI/10G/16qam-10G-SSFM.dat <==
-5.000500e+03 38.2013
-4.990499e+03 39.0158
-4.980498e+03 39.4019
-4.970497e+03 39.6176
-4.960496e+03 39.7028
-4.950495e+03 39.9151
-4.940494e+03 39.9847
-4.930493e+03 40.0174
-4.920492e+03 40.0526
-4.910491e+03 40.1903
-4.900490e+03 40.1861
-4.890489e+03 40.2703
-4.880488e+03 40.2607
-4.870487e+03 40.2833
-4.860486e+03 40.3400
-4.850485e+03 40.3531
-4.840484e+03 40.3442
-4.830483e+03 40.3603
-4.820482e+03 40.3673
-4.810481e+03 40.3851
-4.800480e+03 40.4211
-4.790479e+03 40.4604
-4.780478e+03 40.4166
-4.770477e+03 40.4796
-4.760476e+03 40.4559
-4.750475e+03 40.5240
-4.740474e+03 40.5194
-4.730473e+03 40.4882
-4.720472e+03 40.5348
-4.710471e+03 40.4787
-4.700470e+03 40.5146
-4.690469e+03 40.5038
-4.680468e+03 40.5170
-4.670467e+03 40.5605
-4.660466e+03 40.5171
-4.650465e+03 40.5486
-4.640464e+03 40.5076
-4.630463e+03 40.5115
-4.620462e+03 40.5637
-4.610461e+03 40.5524
-4.600460e+03 40.5260
-4.590459e+03 40.5179
-4.580458e+03 40.4914
-4.570457e+03 40.5531
-4.560456e+03 40.5440
-4.550455e+03 40.5592
-4.540454e+03 40.5332
-4.530453e+03 40.5113
-4.520452e+03 40.4997
-4.510451e+03 40.5287
-4.500450e+03 40.5427
-4.490449e+03 40.5527
-4.480448e+03 40.5277
-4.470447e+03 40.5301
-4.460446e+03 40.5579
-4.450445e+03 40.6034
-4.440444e+03 40.5750
-4.430443e+03 40.5307
-4.420442e+03 40.5757
-4.410441e+03 40.5347
-4.400440e+03 40.5518
-4.390439e+03 40.5430
-4.380438e+03 40.5737
-4.370437e+03 40.5466
-4.360436e+03 40.5818
-4.350435e+03 40.5394
-4.340434e+03 40.5352
-4.330433e+03 40.5237
-4.320432e+03 40.5706
-4.310431e+03 40.5734
-4.300430e+03 40.5623
-4.290429e+03 40.5957
-4.280428e+03 40.5766
-4.270427e+03 40.6148
-4.260426e+03 40.5940
-4.250425e+03 40.6606
-4.240424e+03 40.6003
-4.230423e+03 40.5836
-4.220422e+03 40.5897
-4.210421e+03 40.5989
-4.200420e+03 40.5993
-4.190419e+03 40.6265
-4.180418e+03 40.5700
-4.170417e+03 40.5657
-4.160416e+03 40.5702
-4.150415e+03 40.6123
-4.140414e+03 40.5943
-4.130413e+03 40.5718
-4.120412e+03 40.6103
-4.110411e+03 40.5693
-4.100410e+03 40.6055
-4.090409e+03 40.5695
-4.080408e+03 40.5995
-4.070407e+03 40.5930
-4.060406e+03 40.5934
-4.050405e+03 40.5985
-4.040404e+03 40.5941
-4.030403e+03 40.6183
-4.020402e+03 40.5804
-4.010401e+03 40.6754
-4.000400e+03 40.6649
-3.990399e+03 40.5715
-3.980398e+03 40.5824
-3.970397e+03 40.5729
-3.960396e+03 40.6127
-3.950395e+03 40.5467
-3.940394e+03 40.5674
-3.930393e+03 40.4552
-3.920392e+03 40.5252
-3.910391e+03 40.5478
-3.900390e+03 40.5125
-3.890389e+03 40.5526
-3.880388e+03 40.5299
-3.870387e+03 40.4931
-3.860386e+03 40.4973
-3.850385e+03 40.5358
-3.840384e+03 40.5196
-3.830383e+03 40.5266
-3.820382e+03 40.5116
-3.810381e+03 40.4582
-3.800380e+03 40.4941
-3.790379e+03 40.4943
-3.780378e+03 40.4943
-3.770377e+03 40.4798
-3.760376e+03 40.4482
-3.750375e+03 40.4805
-3.740374e+03 40.4684
-3.730373e+03 40.4768
-3.720372e+03 40.4010
-3.710371e+03 40.4238
-3.700370e+03 40.4419
-3.690369e+03 40.4866
-3.680368e+03 40.5016
-3.670367e+03 40.4775
-3.660366e+03 40.4691
-3.650365e+03 40.4719
-3.640364e+03 40.5070
-3.630363e+03 40.4086
-3.620362e+03 40.4156
-3.610361e+03 40.4016
-3.600360e+03 40.3892
-3.590359e+03 40.4422
-3.580358e+03 40.3841
-3.570357e+03 40.4105
-3.560356e+03 40.4009
-3.550355e+03 40.4250
-3.540354e+03 40.3991
-3.530353e+03 40.4497
-3.520352e+03 40.4143
-3.510351e+03 40.3989
-3.500350e+03 40.3914
-3.490349e+03 40.4023
-3.480348e+03 40.3852
-3.470347e+03 40.4023
-3.460346e+03 40.4201
-3.450345e+03 40.4030
-3.440344e+03 40.4051
-3.430343e+03 40.3910
-3.420342e+03 40.3741
-3.410341e+03 40.3809
-3.400340e+03 40.3700
-3.390339e+03 40.3599
-3.380338e+03 40.3390
-3.370337e+03 40.3547
-3.360336e+03 40.3731
-3.350335e+03 40.3876
-3.340334e+03 40.3862
-3.330333e+03 40.3210
-3.320332e+03 40.3096
-3.310331e+03 40.3668
-3.300330e+03 40.3420
-3.290329e+03 40.3637
-3.280328e+03 40.3496
-3.270327e+03 40.3536
-3.260326e+03 40.3245
-3.250325e+03 40.3249
-3.240324e+03 40.3571
-3.230323e+03 40.3552
-3.220322e+03 40.3394
-3.210321e+03 40.3288
-3.200320e+03 40.3169
-3.190319e+03 40.3087
-3.180318e+03 40.3074
-3.170317e+03 40.2922
-3.160316e+03 40.3081
-3.150315e+03 40.3170
-3.140314e+03 40.3453
-3.130313e+03 40.2987
-3.120312e+03 40.3090
-3.110311e+03 40.2748
-3.100310e+03 40.2744
-3.090309e+03 40.2942
-3.080308e+03 40.3023
-3.070307e+03 40.2781
-3.060306e+03 40.2764
-3.050305e+03 40.2637
-3.040304e+03 40.2700
-3.030303e+03 40.3178
-3.020302e+03 40.2969
-3.010301e+03 40.3056
-3.000300e+03 40.2776
-2.990299e+03 40.2956
-2.980298e+03 40.3122
-2.970297e+03 40.3015
-2.960296e+03 40.2934
-2.950295e+03 40.2397
-2.940294e+03 40.2868
-2.930293e+03 40.2700
-2.920292e+03 40.2812
-2.910291e+03 40.2847
-2.900290e+03 40.2535
-2.890289e+03 40.2444
-2.880288e+03 40.2690
-2.870287e+03 40.1994
-2.860286e+03 40.2157
-2.850285e+03 40.2248
-2.840284e+03 40.2094
-2.830283e+03 40.2361
-2.820282e+03 40.1729
-2.810281e+03 40.2252
-2.800280e+03 40.2347
-2.790279e+03 40.2209
-2.780278e+03 40.2225
-2.770277e+03 40.2418
-2.760276e+03 40.2132
-2.750275e+03 40.1950
-2.740274e+03 40.1445
-2.730273e+03 40.1773
-2.720272e+03 40.2391
-2.710271e+03 40.1504
-2.700270e+03 40.1564
-2.690269e+03 40.1337
-2.680268e+03 40.1812
-2.670267e+03 40.1764
-2.660266e+03 40.2133
-2.650265e+03 40.1511
-2.640264e+03 40.1903
-2.630263e+03 40.1963
-2.620262e+03 40.1773
-2.610261e+03 40.1573
-2.600260e+03 40.1822
-2.590259e+03 40.1616
-2.580258e+03 40.1207
-2.570257e+03 40.1517
-2.560256e+03 40.1512
-2.550255e+03 40.1284
-2.540254e+03 40.1075
-2.530253e+03 40.1471
-2.520252e+03 40.1327
-2.510251e+03 40.1531
-2.500250e+03 40.1510
-2.490249e+03 40.1440
-2.480248e+03 40.1098
-2.470247e+03 40.0938
-2.460246e+03 40.1142
-2.450245e+03 40.1049
-2.440244e+03 40.1391
-2.430243e+03 40.1219
-2.420242e+03 40.0903
-2.410241e+03 40.0960
-2.400240e+03 40.1076
-2.390239e+03 40.1110
-2.380238e+03 40.1231
-2.370237e+03 40.1277
-2.360236e+03 40.1096
-2.350235e+03 40.1166
-2.340234e+03 40.0648
-2.330233e+03 40.0822
-2.320232e+03 40.0761
-2.310231e+03 40.0895
-2.300230e+03 40.0718
-2.290229e+03 40.0458
-2.280228e+03 40.0776
-2.270227e+03 40.0843
-2.260226e+03 40.0690
-2.250225e+03 40.0515
-2.240224e+03 40.0289
-2.230223e+03 39.9969
-2.220222e+03 40.0265
-2.210221e+03 40.0043
-2.200220e+03 40.0041
-2.190219e+03 40.0086
-2.180218e+03 40.0371
-2.170217e+03 40.0150
-2.160216e+03 39.9984
-2.150215e+03 40.0187
-2.140214e+03 40.0119
-2.130213e+03 40.0033
-2.120212e+03 39.9803
-2.110211e+03 39.9979
-2.100210e+03 40.0442
-2.090209e+03 39.9727
-2.080208e+03 39.9929
-2.070207e+03 39.9266
-2.060206e+03 39.9692
-2.050205e+03 39.9676
-2.040204e+03 39.9519
-2.030203e+03 39.9456
-2.020202e+03 39.9004
-2.010201e+03 39.9605
-2.000200e+03 39.9725
-1.990199e+03 39.9461
-1.980198e+03 39.9714
-1.970197e+03 39.9295
-1.960196e+03 39.9663
-1.950195e+03 39.9516
-1.940194e+03 39.9377
-1.930193e+03 39.9386
-1.920192e+03 39.9470
-1.910191e+03 39.8837
-1.900190e+03 39.9548
-1.890189e+03 39.9105
-1.880188e+03 39.9307
-1.870187e+03 39.9389
-1.860186e+03 39.9428
-1.850185e+03 39.9085
-1.840184e+03 39.9283
-1.830183e+03 39.9328
-1.820182e+03 39.9312
-1.810181e+03 39.9257
-1.800180e+03 39.8885
-1.790179e+03 39.8565
-1.780178e+03 39.8498
-1.770177e+03 39.7708
-1.760176e+03 39.7999
-1.750175e+03 39.7838
-1.740174e+03 39.8722
-1.730173e+03 39.8538
-1.720172e+03 39.8536
-1.710171e+03 39.8380
-1.700170e+03 39.8552
-1.690169e+03 39.8268
-1.680168e+03 39.8225
-1.670167e+03 39.8259
-1.660166e+03 39.8193
-1.650165e+03 39.8385
-1.640164e+03 39.8354
-1.630163e+03 39.8756
-1.620162e+03 39.8436
-1.610161e+03 39.8545
-1.600160e+03 39.8219
-1.590159e+03 39.7584
-1.580158e+03 39.8184
-1.570157e+03 39.7699
-1.560156e+03 39.7760
-1.550155e+03 39.8348
-1.540154e+03 39.8176
-1.530153e+03 39.8215
-1.520152e+03 39.7784
-1.510151e+03 39.7583
-1.500150e+03 39.7491
-1.490149e+03 39.7433
-1.480148e+03 39.7648
-1.470147e+03 39.7398
-1.460146e+03 39.7507
-1.450145e+03 39.7947
-1.440144e+03 39.7853
-1.430143e+03 39.8030
-1.420142e+03 39.7782
-1.410141e+03 39.7327
-1.400140e+03 39.7388
-1.390139e+03 39.7644
-1.380138e+03 39.7145
-1.370137e+03 39.7248
-1.360136e+03 39.7786
-1.350135e+03 39.7480
-1.340134e+03 39.7789
-1.330133e+03 39.7451
-1.320132e+03 39.7556
-1.310131e+03 39.7136
-1.300130e+03 39.7342
-1.290129e+03 39.7423
-1.280128e+03 39.7665
-1.270127e+03 39.7795
-1.260126e+03 39.7499
-1.250125e+03 39.7200
-1.240124e+03 39.7348
-1.230123e+03 39.7215
-1.220122e+03 39.7503
-1.210121e+03 39.7466
-1.200120e+03 39.7437
-1.190119e+03 39.7175
-1.180118e+03 39.7144
-1.170117e+03 39.7440
-1.160116e+03 39.7207
-1.150115e+03 39.6987
-1.140114e+03 39.7376
-1.130113e+03 39.6576
-1.120112e+03 39.7088
-1.110111e+03 39.7166
-1.100110e+03 39.7197
-1.090109e+03 39.7124
-1.080108e+03 39.6761
-1.070107e+03 39.7237
-1.060106e+03 39.7060
-1.050105e+03 39.6979
-1.040104e+03 39.7052
-1.030103e+03 39.7346
-1.020102e+03 39.6889
-1.010101e+03 39.6676
-1.000100e+03 39.7159
-9.900990e+02 39.6858
-9.800980e+02 39.6465
-9.700970e+02 39.6940
-9.600960e+02 39.6570
-9.500950e+02 39.6551
-9.400940e+02 39.6900
-9.300930e+02 39.6461
-9.200920e+02 39.6454
-9.100910e+02 39.6378
-9.000900e+02 39.6430
-8.900890e+02 39.6401
-8.800880e+02 39.6814
-8.700870e+02 39.6474
-8.600860e+02 39.6375
-8.500850e+02 39.6066
-8.400840e+02 39.6369
-8.300830e+02 39.6565
-8.200820e+02 39.6093
-8.100810e+02 39.6194
-8.000800e+02 39.6593
-7.900790e+02 39.6231
-7.800780e+02 39.5843
-7.700770e+02 39.5900
-7.600760e+02 39.6233
-7.500750e+02 39.6149
-7.400740e+02 39.6253
-7.300730e+02 39.6109
-7.200720e+02 39.6176
-7.100710e+02 39.6375
-7.000700e+02 39.6013
-6.900690e+02 39.6017
-6.800680e+02 39.6168
-6.700670e+02 39.6188
-6.600660e+02 39.6016
-6.500650e+02 39.6055
-6.400640e+02 39.6092
-6.300630e+02 39.6273
-6.200620e+02 39.6060
-6.100610e+02 39.5943
-6.000600e+02 39.5550
-5.900590e+02 39.5455
-5.800580e+02 39.5587
-5.700570e+02 39.5522
-5.600560e+02 39.5440
-5.500550e+02 39.5486
-5.400540e+02 39.5365
-5.300530e+02 39.5463
-5.200520e+02 39.5367
-5.100510e+02 39.5451
-5.000500e+02 39.5375
-4.900490e+02 39.5624
-4.800480e+02 39.5707
-4.700470e+02 39.5453
-4.600460e+02 39.5488
-4.500450e+02 39.4933
-4.400440e+02 39.4604
-4.300430e+02 39.4884
-4.200420e+02 39.5087
-4.100410e+02 39.5076
-4.000400e+02 39.5038
-3.900390e+02 39.5199
-3.800380e+02 39.5385
-3.700370e+02 39.5418
-3.600360e+02 39.5074
-3.500350e+02 39.5409
-3.400340e+02 39.5078
-3.300330e+02 39.5005
-3.200320e+02 39.4549
-3.100310e+02 39.4907
-3.000300e+02 39.4853
-2.900290e+02 39.4743
-2.800280e+02 39.5008
-2.700270e+02 39.5302
-2.600260e+02 39.4595
-2.500250e+02 39.4781
-2.400240e+02 39.5132
-2.300230e+02 39.5032
-2.200220e+02 39.5153
-2.100210e+02 39.5342
-2.000200e+02 39.4915
-1.900190e+02 39.4830
-1.800180e+02 39.4795
-1.700170e+02 39.4462
-1.600160e+02 39.4810
-1.500150e+02 39.5251
-1.400140e+02 39.5038
-1.300130e+02 39.4704
-1.200120e+02 39.4527
-1.100110e+02 39.4985
-1.000100e+02 39.5446
-9.000900e+01 39.4912
-8.000800e+01 39.4493
-7.000700e+01 39.4586
-6.000600e+01 39.4901
-5.000500e+01 39.4478
-4.000400e+01 39.4178
-3.000300e+01 39.4529
-2.000200e+01 39.4643
-1.000100e+01 39.4228
0 39.4347
1.000100e+01 39.4419
2.000200e+01 39.4250
3.000300e+01 39.4190
4.000400e+01 39.4121
5.000500e+01 39.4490
6.000600e+01 39.4033
7.000700e+01 39.4020
8.000800e+01 39.3983
9.000900e+01 39.4322
1.000100e+02 39.3936
1.100110e+02 39.4294
1.200120e+02 39.3631
1.300130e+02 39.4291
1.400140e+02 39.3802
1.500150e+02 39.4202
1.600160e+02 39.4026
1.700170e+02 39.3908
1.800180e+02 39.3843
1.900190e+02 39.3745
2.000200e+02 39.3871
2.100210e+02 39.3338
2.200220e+02 39.3492
2.300230e+02 39.3419
2.400240e+02 39.3765
2.500250e+02 39.3489
2.600260e+02 39.3807
2.700270e+02 39.3670
2.800280e+02 39.3376
2.900290e+02 39.3410
3.000300e+02 39.3551
3.100310e+02 39.3448
3.200320e+02 39.3789
3.300330e+02 39.3790
3.400340e+02 39.3162
3.500350e+02 39.3282
3.600360e+02 39.3021
3.700370e+02 39.3737
3.800380e+02 39.3301
3.900390e+02 39.3711
4.000400e+02 39.3754
4.100410e+02 39.3399
4.200420e+02 39.3308
4.300430e+02 39.3076
4.400440e+02 39.2914
4.500450e+02 39.2547
4.600460e+02 39.2705
4.700470e+02 39.2940
4.800480e+02 39.2717
4.900490e+02 39.2557
5.000500e+02 39.2665
5.100510e+02 39.2462
5.200520e+02 39.2315
5.300530e+02 39.2576
5.400540e+02 39.2504
5.500550e+02 39.2647
5.600560e+02 39.2479
5.700570e+02 39.2509
5.800580e+02 39.2660
5.900590e+02 39.2693
6.000600e+02 39.2620
6.100610e+02 39.2843
6.200620e+02 39.2589
6.300630e+02 39.2296
6.400640e+02 39.2692
6.500650e+02 39.2613
6.600660e+02 39.2359
6.700670e+02 39.2427
6.800680e+02 39.2671
6.900690e+02 39.2931
7.000700e+02 39.2847
7.100710e+02 39.2597
7.200720e+02 39.2482
7.300730e+02 39.2651
7.400740e+02 39.2016
7.500750e+02 39.2512
7.600760e+02 39.2156
7.700770e+02 39.2606
7.800780e+02 39.2458
7.900790e+02 39.1945
8.000800e+02 39.2070
8.100810e+02 39.2924
8.200820e+02 39.2187
8.300830e+02 39.2474
8.400840e+02 39.2327
8.500850e+02 39.1852
8.600860e+02 39.1653
8.700870e+02 39.1942
8.800880e+02 39.1936
8.900890e+02 39.1757
9.000900e+02 39.1638
9.100910e+02 39.1679
9.200920e+02 39.1959
9.300930e+02 39.1516
9.400940e+02 39.1864
9.500950e+02 39.1946
9.600960e+02 39.2019
9.700970e+02 39.1957
9.800980e+02 39.1867
9.900990e+02 39.2087
1.000100e+03 39.1707
1.010101e+03 39.1668
1.020102e+03 39.1600
1.030103e+03 39.1827
1.040104e+03 39.1855
1.050105e+03 39.1673
1.060106e+03 39.1527
1.070107e+03 39.1150
1.080108e+03 39.1382
1.090109e+03 39.1633
1.100110e+03 39.1521
1.110111e+03 39.1241
1.120112e+03 39.1446
1.130113e+03 39.1362
1.140114e+03 39.1281
1.150115e+03 39.1349
1.160116e+03 39.1291
1.170117e+03 39.1423
1.180118e+03 39.1476
1.190119e+03 39.0770
1.200120e+03 39.1069
1.210121e+03 39.1078
1.220122e+03 39.0917
1.230123e+03 39.0831
1.240124e+03 39.1239
1.250125e+03 39.1801
1.260126e+03 39.1359
1.270127e+03 39.1725
1.280128e+03 39.1183
1.290129e+03 39.0766
1.300130e+03 39.1000
1.310131e+03 39.1270
1.320132e+03 39.1141
1.330133e+03 39.1033
1.340134e+03 39.0353
1.350135e+03 39.0658
1.360136e+03 39.0626
1.370137e+03 39.0555
1.380138e+03 39.0937
1.390139e+03 39.1068
1.400140e+03 39.0995
1.410141e+03 39.0924
1.420142e+03 39.0621
1.430143e+03 39.0475
1.440144e+03 39.1218
1.450145e+03 39.0777
1.460146e+03 39.0906
1.470147e+03 39.1283
1.480148e+03 39.0928
1.490149e+03 39.0484
1.500150e+03 39.0663
1.510151e+03 39.0541
1.520152e+03 39.0534
1.530153e+03 39.0454
1.540154e+03 39.0315
1.550155e+03 39.0081
1.560156e+03 39.0329
1.570157e+03 39.0311
1.580158e+03 39.0522
1.590159e+03 39.0163
1.600160e+03 39.0382
1.610161e+03 39.0499
1.620162e+03 39.0351
1.630163e+03 38.9936
1.640164e+03 39.0039
1.650165e+03 39.0072
1.660166e+03 38.9820
1.670167e+03 39.0014
1.680168e+03 39.0278
1.690169e+03 38.9791
1.700170e+03 39.0209
1.710171e+03 39.0327
1.720172e+03 39.0297
1.730173e+03 38.9906
1.740174e+03 39.0308
1.750175e+03 38.9838
1.760176e+03 39.0086
1.770177e+03 39.0123
1.780178e+03 38.9719
1.790179e+03 39.0225
1.800180e+03 38.9901
1.810181e+03 39.0212
1.820182e+03 39.0111
1.830183e+03 38.9896
1.840184e+03 38.9870
1.850185e+03 39.0286
1.860186e+03 38.9669
1.870187e+03 39.0303
1.880188e+03 38.9663
1.890189e+03 38.9423
1.900190e+03 38.9368
1.910191e+03 38.9354
1.920192e+03 38.9714
1.930193e+03 38.9328
1.940194e+03 38.9289
1.950195e+03 38.9799
1.960196e+03 38.9566
1.970197e+03 38.9092
1.980198e+03 38.9101
1.990199e+03 38.9392
2.000200e+03 38.9047
2.010201e+03 38.9301
2.020202e+03 38.8909
2.030203e+03 38.9340
2.040204e+03 38.8925
2.050205e+03 38.9081
2.060206e+03 38.8937
2.070207e+03 38.9076
2.080208e+03 38.9023
2.090209e+03 38.8620
2.100210e+03 38.8890
2.110211e+03 38.8986
2.120212e+03 38.8785
2.130213e+03 38.8519
2.140214e+03 38.8616
2.150215e+03 38.8593
2.160216e+03 38.8350
2.170217e+03 38.8629
2.180218e+03 38.8823
2.190219e+03 38.9065
2.200220e+03 38.9238
2.210221e+03 38.8914
2.220222e+03 38.8824
2.230223e+03 38.8908
2.240224e+03 38.8386
2.250225e+03 38.8931
2.260226e+03 38.8683
2.270227e+03 38.9071
2.280228e+03 38.8962
2.290229e+03 38.8459
2.300230e+03 38.8716
2.310231e+03 38.8675
2.320232e+03 38.8913
2.330233e+03 38.8725
2.340234e+03 38.8814
2.350235e+03 38.8571
2.360236e+03 38.8492
2.370237e+03 38.8701
2.380238e+03 38.8499
2.390239e+03 38.8187
2.400240e+03 38.8079
2.410241e+03 38.8208
2.420242e+03 38.8063
2.430243e+03 38.8397
2.440244e+03 38.7896
2.450245e+03 38.8087
2.460246e+03 38.8598
2.470247e+03 38.8232
2.480248e+03 38.8344
2.490249e+03 38.8390
2.500250e+03 38.7929
2.510251e+03 38.7900
2.520252e+03 38.8100
2.530253e+03 38.8489
2.540254e+03 38.7838
2.550255e+03 38.7853
2.560256e+03 38.7673
2.570257e+03 38.7453
2.580258e+03 38.8004
2.590259e+03 38.7782
2.600260e+03 38.7719
2.610261e+03 38.7869
2.620262e+03 38.7873
2.630263e+03 38.8136
2.640264e+03 38.8238
2.650265e+03 38.7806
2.660266e+03 38.7833
2.670267e+03 38.7808
2.680268e+03 38.7737
2.690269e+03 38.7635
2.700270e+03 38.7186
2.710271e+03 38.7198
2.720272e+03 38.7534
2.730273e+03 38.7381
2.740274e+03 38.7519
2.750275e+03 38.7557
2.760276e+03 38.7711
2.770277e+03 38.7480
2.780278e+03 38.7299
2.790279e+03 38.7986
2.800280e+03 38.7794
2.810281e+03 38.7193
2.820282e+03 38.7789
2.830283e+03 38.7453
2.840284e+03 38.7169
2.850285e+03 38.7533
2.860286e+03 38.7308
2.870287e+03 38.7347
2.880288e+03 38.7403
2.890289e+03 38.7431
2.900290e+03 38.7259
2.910291e+03 38.7208
2.920292e+03 38.6846
2.930293e+03 38.7041
2.940294e+03 38.7029
2.950295e+03 38.7028
2.960296e+03 38.7140
2.970297e+03 38.6705
2.980298e+03 38.7048
2.990299e+03 38.6998
3.000300e+03 38.6896
3.010301e+03 38.6587
3.020302e+03 38.6575
3.030303e+03 38.6777
3.040304e+03 38.6679
3.050305e+03 38.6765
3.060306e+03 38.6481
3.070307e+03 38.6367
3.080308e+03 38.6730
3.090309e+03 38.6585
3.100310e+03 38.6586
3.110311e+03 38.6549
3.120312e+03 38.6666
3.130313e+03 38.6607
3.140314e+03 38.6389
3.150315e+03 38.6310
3.160316e+03 38.6334
3.170317e+03 38.5600
3.180318e+03 38.5806
3.190319e+03 38.6511
3.200320e+03 38.6062
3.210321e+03 38.6113
3.220322e+03 38.6460
3.230323e+03 38.6173
3.240324e+03 38.6081
3.250325e+03 38.6235
3.260326e+03 38.6074
3.270327e+03 38.6211
3.280328e+03 38.6085
3.290329e+03 38.5964
3.300330e+03 38.6276
3.310331e+03 38.6134
3.320332e+03 38.6111
3.330333e+03 38.5800
3.340334e+03 38.6323
3.350335e+03 38.6394
3.360336e+03 38.6166
3.370337e+03 38.6172
3.380338e+03 38.6223
3.390339e+03 38.6032
3.400340e+03 38.6522
3.410341e+03 38.6104
3.420342e+03 38.6566
3.430343e+03 38.5834
3.440344e+03 38.6172
3.450345e+03 38.5783
3.460346e+03 38.5833
3.470347e+03 38.5755
3.480348e+03 38.5673
3.490349e+03 38.5624
3.500350e+03 38.5262
3.510351e+03 38.5808
3.520352e+03 38.5819
3.530353e+03 38.5277
3.540354e+03 38.5657
3.550355e+03 38.5346
3.560356e+03 38.5617
3.570357e+03 38.4932
3.580358e+03 38.5657
3.590359e+03 38.5120
3.600360e+03 38.5383
3.610361e+03 38.5467
3.620362e+03 38.5118
3.630363e+03 38.5270
3.640364e+03 38.4877
3.650365e+03 38.4916
3.660366e+03 38.4673
3.670367e+03 38.4795
3.680368e+03 38.5228
3.690369e+03 38.5095
3.700370e+03 38.4992
3.710371e+03 38.4815
3.720372e+03 38.4664
3.730373e+03 38.4618
3.740374e+03 38.4680
3.750375e+03 38.4393
3.760376e+03 38.4535
3.770377e+03 38.4576
3.780378e+03 38.4781
3.790379e+03 38.4556
3.800380e+03 38.4320
3.810381e+03 38.4599
3.820382e+03 38.4636
3.830383e+03 38.4261
3.840384e+03 38.4077
3.850385e+03 38.4011
3.860386e+03 38.3990
3.870387e+03 38.3926
3.880388e+03 38.4114
3.890389e+03 38.4298
3.900390e+03 38.4157
3.910391e+03 38.3799
3.920392e+03 38.3643
3.930393e+03 38.3780
3.940394e+03 38.4047
3.950395e+03 38.4122
3.960396e+03 38.4157
3.970397e+03 38.4036
3.980398e+03 38.3690
3.990399e+03 38.4153
4.000400e+03 38.4069
4.010401e+03 38.3613
4.020402e+03 38.4143
4.030403e+03 38.3967
4.040404e+03 38.3810
4.050405e+03 38.3571
4.060406e+03 38.3531
4.070407e+03 38.3123
4.080408e+03 38.3449
4.090409e+03 38.3088
4.100410e+03 38.3215
4.110411e+03 38.3211
4.120412e+03 38.3464
4.130413e+03 38.3138
4.140414e+03 38.3229
4.150415e+03 38.2973
4.160416e+03 38.2989
4.170417e+03 38.3456
4.180418e+03 38.2931
4.190419e+03 38.2490
4.200420e+03 38.3279
4.210421e+03 38.3194
4.220422e+03 38.2565
4.230423e+03 38.3164
4.240424e+03 38.2897
4.250425e+03 38.2759
4.260426e+03 38.2752
4.270427e+03 38.2835
4.280428e+03 38.2454
4.290429e+03 38.2180
4.300430e+03 38.2559
4.310431e+03 38.2294
4.320432e+03 38.2092
4.330433e+03 38.2482
4.340434e+03 38.1977
4.350435e+03 38.2212
4.360436e+03 38.2088
4.370437e+03 38.2509
4.380438e+03 38.2248
4.390439e+03 38.1807
4.400440e+03 38.2649
4.410441e+03 38.1774
4.420442e+03 38.2032
4.430443e+03 38.1778
4.440444e+03 38.2036
4.450445e+03 38.1962
4.460446e+03 38.1783
4.470447e+03 38.2119
4.480448e+03 38.1282
4.490449e+03 38.1400
4.500450e+03 38.1572
4.510451e+03 38.1554
4.520452e+03 38.1169
4.530453e+03 38.0924
4.540454e+03 38.1305
4.550455e+03 38.1007
4.560456e+03 38.0754
4.570457e+03 38.0602
4.580458e+03 38.1124
4.590459e+03 38.0621
4.600460e+03 38.0604
4.610461e+03 38.0411
4.620462e+03 38.0096
4.630463e+03 37.9856
4.640464e+03 38.0149
4.650465e+03 37.9952
4.660466e+03 37.9789
4.670467e+03 37.9869
4.680468e+03 37.9794
4.690469e+03 37.9433
4.700470e+03 37.9402
4.710471e+03 37.8921
4.720472e+03 37.8784
4.730473e+03 37.8889
4.740474e+03 37.8323
4.750475e+03 37.8551
4.760476e+03 37.8355
4.770477e+03 37.8239
4.780478e+03 37.8004
4.790479e+03 37.8100
4.800480e+03 37.7864
4.810481e+03 37.7435
4.820482e+03 37.7444
4.830483e+03 37.6935
4.840484e+03 37.6576
4.850485e+03 37.6392
4.860486e+03 37.5982
4.870487e+03 37.5930
4.880488e+03 37.5156
4.890489e+03 37.4880
4.900490e+03 37.4833
4.910491e+03 37.4066
4.920492e+03 37.3583
4.930493e+03 37.2833
4.940494e+03 37.2475
4.950495e+03 37.1230
4.960496e+03 37.0266
4.970497e+03 36.8122
4.980498e+03 36.5853
4.990499e+03 36.2361
5.000500e+03 35.5870


==> 10T-NI/10G/16qam-10G.dat <==
-5000	38.7317762656237
-4990	39.4790551317263
-4970	39.9996146007828
-4950	40.2500033117968
-4930	40.3831511796821
-4910	40.4796792432011
-4890	40.5420201960508
-4870	40.6108305568394
-4850	40.6704441973339
-4830	40.6938066499573
-4810	40.7298537308233
-4790	40.7683761060349
-4770	40.7976555015145
-4750	40.8011222549086
-4730	40.8198330926699
-4710	40.8376373689735
-4690	40.8473699964033
-4670	40.8633652895187
-4650	40.8712639452571
-4630	40.8850570914207
-4610	40.8927510526340
-4590	40.9001848118469
-4570	40.9034120669814
-4550	40.9033852053427
-4530	40.9127127536149
-4510	40.9071829043579
-4490	40.9114610207714
-4470	40.9190678282795
-4450	40.9062697872449
-4430	40.9191851364624
-4410	40.9037753457488
-4390	40.9018844151682
-4370	40.9127557253897
-4350	40.9189707684154
-4330	40.9285662232221
-4310	40.9152230680651
-4290	40.9218974089850
-4250	40.9332809342818
-4210	40.9358263574287
-4170	40.9197670790603
-4130	40.9172073582705
-4090	40.8932679304154
-4050	40.8917057424728
-4010	40.8879270925900
-3970	40.8555166489070
-3930	40.8622072776613
-3890	40.8480327057820
-3850	40.8298442252659
-3810	40.8325698223720
-3770	40.8229956789893
-3730	40.8153626009079
-3690	40.8087740013978
-3650	40.8046934944696
-3610	40.7988262102527
-3570	40.7845924176649
-3530	40.7761351523961
-3490	40.7636506882732
-3450	40.7533513890479
-3410	40.7398770323044
-3370	40.7222025760201
-3330	40.7131965285054
-3290	40.6990665352779
-3250	40.6887532955735
-3210	40.6870838785709
-3170	40.6611965871052
-3130	40.6646677048644
-3090	40.6399970723515
-3050	40.6337557711300
-3010	40.6099540475980
-2970	40.6070866047519
-2930	40.5884084333412
-2890	40.5743278692278
-2850	40.5600979532133
-2810	40.5453700213296
-2770	40.5306564849502
-2730	40.5229816313910
-2690	40.5167543610034
-2650	40.4950946289703
-2610	40.4782791018485
-2570	40.4739068723072
-2530	40.4546759315668
-2490	40.4593835406101
-2450	40.4271889337170
-2410	40.4281631295359
-2370	40.4074876771664
-2330	40.4012697822478
-2290	40.3724059010846
-2250	40.3663414979775
-2210	40.3582636110338
-2170	40.3236821031807
-2130	40.3236356367406
-2090	40.3178609088594
-2050	40.2972576480788
-2010	40.2836171505165
-1970	40.2686071133388
-1930	40.2536324376276
-1890	40.2350245017535
-1850	40.2214207986091
-1810	40.2143115307396
-1770	40.2007184753200
-1730	40.2043888743901
-1690	40.1734581928530
-1650	40.1681686635621
-1610	40.1592415591466
-1570	40.1403413060210
-1530	40.1417074409286
-1490	40.1248789203871
-1450	40.0976137363134
-1410	40.1004529674351
-1370	40.0748098120777
-1330	40.0708804388169
-1290	40.0545828215775
-1250	40.0509079986656
-1210	40.0367166427666
-1170	40.0314269782282
-1130	40.0179278766222
-1090	40.0096051143127
-1050	39.9992331588467
-1010	39.9824136877607
-910	39.9514338045616
-810	39.9172538165439
-710	39.8727118845153
-610	39.8532620831730
-510	39.8277589525161
-410	39.7966487298749
-310	39.7714545969983
-210	39.7319793251094
-110	39.7248876278985
-10	39.7019581508425
10	39.6815981724486
110	39.6533127453269
210	39.6202780145331
310	39.5943087026472
410	39.5658795753977
510	39.5336625966594
610	39.5078584820655
710	39.4725943038826
810	39.4530156221964
910	39.4152976785718
1010	39.3923947813950
1050	39.3864253924898
1090	39.3836588256762
1130	39.3550761306009
1170	39.3425752201404
1210	39.3341973268385
1250	39.3220425505219
1290	39.3178254279879
1330	39.3082261029196
1370	39.3003414855239
1410	39.2871829992974
1450	39.2931805376667
1490	39.2782505715726
1530	39.2520458211660
1570	39.2475974331089
1610	39.2326390928954
1650	39.2280619482821
1690	39.2242201852346
1730	39.2020715805904
1770	39.2101200973591
1810	39.1828289351625
1850	39.1623690358923
1890	39.1581291764144
1930	39.1596148300774
1970	39.1617193325264
2010	39.1324576708243
2050	39.1244958328140
2090	39.1186468315581
2130	39.1033997883285
2170	39.0862616465505
2210	39.0879202822870
2250	39.0642842304423
2290	39.0546645471804
2330	39.0576065302301
2370	39.0149342317963
2410	39.0248901879315
2450	39.0172278078464
2490	38.9995669820922
2530	38.9988923211241
2570	38.9890607263336
2610	38.9688464353918
2650	38.9605069417047
2690	38.9445096347525
2730	38.9394462115348
2770	38.9185062627518
2810	38.9186146302413
2850	38.9093152785183
2890	38.9060128634481
2930	38.8919193810845
2970	38.8739197243420
3010	38.8715584351968
3050	38.8709167592332
3090	38.8537745784216
3130	38.8514562365909
3170	38.8194698820253
3210	38.8287622096505
3250	38.8034855770212
3290	38.7984516164449
3330	38.7784213309254
3370	38.7769269954033
3410	38.7585424912567
3450	38.7565696065455
3490	38.7482110662870
3530	38.7415919167512
3570	38.7255888702117
3610	38.7218504201806
3650	38.7167977281284
3690	38.6817159727537
3730	38.6722924373436
3770	38.6642640305317
3810	38.6403565650476
3850	38.6440957059879
3890	38.6044977400031
3930	38.6088664322639
3970	38.5772493934251
4010	38.5614738830015
4050	38.5503434015139
4090	38.5316645921247
4130	38.5109671712331
4170	38.4892205998547
4210	38.4875266531222
4250	38.4563894672343
4290	38.4419786381083
4310	38.4395445141824
4330	38.4122627004378
4350	38.4034181215992
4370	38.4050988921785
4390	38.3627894768373
4410	38.3791371307790
4430	38.3713501726669
4450	38.3611692635610
4470	38.3349674206608
4490	38.3278061471503
4510	38.3155208231266
4530	38.2959174497567
4550	38.2828040128285
4570	38.2731675655377
4590	38.2534634509420
4610	38.2242798998224
4630	38.2293221916224
4650	38.1972500132692
4670	38.1618718466257
4690	38.1530386571698
4710	38.1093208765146
4730	38.0884973591040
4750	38.0575054469263
4770	38.0346106205756
4790	38.0008971265806
4810	37.9439268691952
4830	37.9101764053052
4850	37.8581798810340
4870	37.7981368805687
4890	37.7154241434971
4910	37.6158881571551
4930	37.5069040194391
4950	37.3367672816841
4970	37.0408024868096
4990	36.4819877125059
5000	35.9401471307005

==> 10T-NI/10G/16qam-DanIntegral-10G.txt <==
-5.000000 43.528140
-4.990000 43.978983
-4.980000 44.251914
-4.970000 44.435161
-4.960000 44.567855
-4.950000 44.668811
-4.940000 44.748336
-4.930000 44.812457
-4.920000 44.864888
-4.910000 44.908017
-4.900000 44.943741
-4.890000 44.973647
-4.880000 44.998820
-4.870000 45.019935
-4.860000 45.037471
-4.850000 45.052015
-4.840000 45.064118
-4.830000 45.074020
-4.820000 45.081849
-4.810000 45.087979
-4.800000 45.092367
-4.790000 45.095313
-4.780000 45.096702
-4.770000 45.096801
-4.760000 45.095948
-4.750000 45.094152
-4.740000 45.091248
-4.730000 45.087523
-4.720000 45.083164
-4.710000 45.077950
-4.700000 45.072268
-4.690000 45.066068
-4.680000 45.059179
-4.670000 45.051364
-4.660000 45.042963
-4.650000 45.033947
-4.640000 45.024116
-4.630000 45.013997
-4.620000 45.003646
-4.610000 44.993023
-4.600000 44.982261
-4.590000 44.971197
-4.580000 44.959950
-4.570000 44.948544
-4.560000 44.937233
-4.550000 44.925863
-4.540000 44.914079
-4.530000 44.902014
-4.520000 44.889495
-4.510000 44.876561
-4.500000 44.863256
-4.490000 44.849626
-4.480000 44.836125
-4.470000 44.822572
-4.460000 44.808780
-4.450000 44.794909
-4.440000 44.780893
-4.430000 44.766847
-4.420000 44.752705
-4.410000 44.738382
-4.400000 44.724160
-4.390000 44.709534
-4.380000 44.694844
-4.370000 44.680188
-4.360000 44.665413
-4.350000 44.650471
-4.340000 44.635415
-4.330000 44.620052
-4.320000 44.604910
-4.310000 44.589563
-4.300000 44.574114
-4.290000 44.558322
-4.280000 44.542447
-4.270000 44.526418
-4.260000 44.510608
-4.250000 44.494589
-4.240000 44.478638
-4.230000 44.463110
-4.220000 44.447679
-4.210000 44.431835
-4.200000 44.415874
-4.190000 44.400039
-4.180000 44.384318
-4.170000 44.368334
-4.160000 44.352182
-4.150000 44.335995
-4.140000 44.319888
-4.130000 44.303969
-4.120000 44.288142
-4.110000 44.272151
-4.100000 44.255724
-4.090000 44.239371
-4.080000 44.223207
-4.070000 44.207360
-4.060000 44.191331
-4.050000 44.175179
-4.040000 44.158668
-4.030000 44.142073
-4.020000 44.125563
-4.010000 44.109163
-4.000000 44.092617
-3.990000 44.075929
-3.980000 44.059096
-3.970000 44.042211
-3.960000 44.025495
-3.950000 44.008815
-3.940000 43.992041
-3.930000 43.975128
-3.920000 43.958112
-3.910000 43.941436
-3.900000 43.924775
-3.890000 43.907958
-3.880000 43.890755
-3.870000 43.873615
-3.860000 43.856431
-3.850000 43.839459
-3.840000 43.822935
-3.830000 43.806288
-3.820000 43.789308
-3.810000 43.772183
-3.800000 43.754754
-3.790000 43.737421
-3.780000 43.720287
-3.770000 43.703282
-3.760000 43.686488
-3.750000 43.669504
-3.740000 43.652395
-3.730000 43.635695
-3.720000 43.619295
-3.710000 43.602871
-3.700000 43.586211
-3.690000 43.569520
-3.680000 43.553642
-3.670000 43.538118
-3.660000 43.522169
-3.650000 43.506059
-3.640000 43.489836
-3.630000 43.473567
-3.620000 43.456866
-3.610000 43.439963
-3.600000 43.423202
-3.590000 43.406681
-3.580000 43.390421
-3.570000 43.374390
-3.560000 43.358199
-3.550000 43.341811
-3.540000 43.325810
-3.530000 43.310001
-3.520000 43.293817
-3.510000 43.277135
-3.500000 43.260497
-3.490000 43.243897
-3.480000 43.227357
-3.470000 43.210509
-3.460000 43.193726
-3.450000 43.176956
-3.440000 43.160007
-3.430000 43.142925
-3.420000 43.125584
-3.410000 43.108472
-3.400000 43.091611
-3.390000 43.074941
-3.380000 43.058263
-3.370000 43.041910
-3.360000 43.025561
-3.350000 43.009199
-3.340000 42.992674
-3.330000 42.976498
-3.320000 42.960563
-3.310000 42.944473
-3.300000 42.928447
-3.290000 42.912659
-3.280000 42.897165
-3.270000 42.881434
-3.260000 42.865703
-3.250000 42.849628
-3.240000 42.833661
-3.230000 42.817978
-3.220000 42.801950
-3.210000 42.785785
-3.200000 42.769702
-3.190000 42.753682
-3.180000 42.737674
-3.170000 42.721285
-3.160000 42.704992
-3.150000 42.688877
-3.140000 42.673237
-3.130000 42.657802
-3.120000 42.642381
-3.110000 42.627058
-3.100000 42.611058
-3.090000 42.594894
-3.080000 42.578764
-3.070000 42.562844
-3.060000 42.546767
-3.050000 42.530191
-3.040000 42.513130
-3.030000 42.496132
-3.020000 42.479402
-3.010000 42.462758
-3.000000 42.446525
-2.990000 42.430647
-2.980000 42.414664
-2.970000 42.398457
-2.960000 42.382455
-2.950000 42.366324
-2.940000 42.350278
-2.930000 42.334376
-2.920000 42.318214
-2.910000 42.301601
-2.900000 42.285293
-2.890000 42.269710
-2.880000 42.254382
-2.870000 42.239193
-2.860000 42.224433
-2.850000 42.209576
-2.840000 42.194627
-2.830000 42.179595
-2.820000 42.164255
-2.810000 42.148604
-2.800000 42.132789
-2.790000 42.116507
-2.780000 42.099976
-2.770000 42.083547
-2.760000 42.067269
-2.750000 42.050952
-2.740000 42.034781
-2.730000 42.019116
-2.720000 42.003812
-2.710000 41.988587
-2.700000 41.973197
-2.690000 41.957392
-2.680000 41.940854
-2.670000 41.924199
-2.660000 41.908033
-2.650000 41.892333
-2.640000 41.877165
-2.630000 41.862259
-2.620000 41.846886
-2.610000 41.831440
-2.600000 41.816102
-2.590000 41.801407
-2.580000 41.786799
-2.570000 41.772011
-2.560000 41.757026
-2.550000 41.741996
-2.540000 41.726959
-2.530000 41.711917
-2.520000 41.697064
-2.510000 41.682645
-2.500000 41.668478
-2.490000 41.654551
-2.480000 41.640549
-2.470000 41.626530
-2.460000 41.612492
-2.450000 41.597955
-2.440000 41.583210
-2.430000 41.568761
-2.420000 41.554498
-2.410000 41.540129
-2.400000 41.525799
-2.390000 41.511291
-2.380000 41.497137
-2.370000 41.483205
-2.360000 41.469083
-2.350000 41.454828
-2.340000 41.440298
-2.330000 41.425472
-2.320000 41.410645
-2.310000 41.396215
-2.300000 41.381965
-2.290000 41.367975
-2.280000 41.353926
-2.270000 41.339727
-2.260000 41.325078
-2.250000 41.310384
-2.240000 41.296039
-2.230000 41.281836
-2.220000 41.267765
-2.210000 41.253791
-2.200000 41.240109
-2.190000 41.227020
-2.180000 41.213578
-2.170000 41.199767
-2.160000 41.185124
-2.150000 41.170750
-2.140000 41.156986
-2.130000 41.143774
-2.120000 41.130824
-2.110000 41.118165
-2.100000 41.105506
-2.090000 41.092000
-2.080000 41.077770
-2.070000 41.063086
-2.060000 41.048697
-2.050000 41.035049
-2.040000 41.022037
-2.030000 41.009077
-2.020000 40.996267
-2.010000 40.983058
-2.000000 40.969173
-1.990000 40.955243
-1.980000 40.941653
-1.970000 40.928103
-1.960000 40.914197
-1.950000 40.900385
-1.940000 40.887265
-1.930000 40.874600
-1.920000 40.861769
-1.910000 40.848322
-1.900000 40.835348
-1.890000 40.822595
-1.880000 40.810189
-1.870000 40.798017
-1.860000 40.785891
-1.850000 40.774297
-1.840000 40.762271
-1.830000 40.750289
-1.820000 40.738139
-1.810000 40.726048
-1.800000 40.713625
-1.790000 40.700987
-1.780000 40.687552
-1.770000 40.674378
-1.760000 40.661415
-1.750000 40.648592
-1.740000 40.635253
-1.730000 40.621838
-1.720000 40.609172
-1.710000 40.596771
-1.700000 40.584695
-1.690000 40.572292
-1.680000 40.559306
-1.670000 40.546269
-1.660000 40.533997
-1.650000 40.522342
-1.640000 40.510328
-1.630000 40.497667
-1.620000 40.484274
-1.610000 40.471310
-1.600000 40.458388
-1.590000 40.445914
-1.580000 40.434593
-1.570000 40.423248
-1.560000 40.411035
-1.550000 40.398348
-1.540000 40.386236
-1.530000 40.374232
-1.520000 40.361701
-1.510000 40.348976
-1.500000 40.336020
-1.490000 40.322934
-1.480000 40.310008
-1.470000 40.297119
-1.460000 40.284212
-1.450000 40.271980
-1.440000 40.260055
-1.430000 40.248094
-1.420000 40.236366
-1.410000 40.225218
-1.400000 40.214286
-1.390000 40.203233
-1.380000 40.191575
-1.370000 40.179186
-1.360000 40.166820
-1.350000 40.154833
-1.340000 40.143072
-1.330000 40.131182
-1.320000 40.119332
-1.310000 40.107994
-1.300000 40.096811
-1.290000 40.084655
-1.280000 40.072295
-1.270000 40.059932
-1.260000 40.047273
-1.250000 40.034287
-1.240000 40.021229
-1.230000 40.007918
-1.220000 39.994593
-1.210000 39.981783
-1.200000 39.969780
-1.190000 39.957453
-1.180000 39.945010
-1.170000 39.932473
-1.160000 39.920203
-1.150000 39.908247
-1.140000 39.896058
-1.130000 39.884281
-1.120000 39.873112
-1.110000 39.862067
-1.100000 39.850374
-1.090000 39.837574
-1.080000 39.824541
-1.070000 39.812317
-1.060000 39.800813
-1.050000 39.790214
-1.040000 39.780177
-1.030000 39.769178
-1.020000 39.757920
-1.010000 39.747227
-1.000000 39.737112
-0.990000 39.727419
-0.980000 39.717187
-0.970000 39.706113
-0.960000 39.694775
-0.950000 39.684127
-0.940000 39.673417
-0.930000 39.662348
-0.920000 39.651650
-0.910000 39.641215
-0.900000 39.630959
-0.890000 39.620766
-0.880000 39.610593
-0.870000 39.600632
-0.860000 39.591051
-0.850000 39.581107
-0.840000 39.571150
-0.830000 39.561103
-0.820000 39.551450
-0.810000 39.541803
-0.800000 39.532818
-0.790000 39.523462
-0.780000 39.513282
-0.770000 39.502704
-0.760000 39.492831
-0.750000 39.482903
-0.740000 39.472488
-0.730000 39.461705
-0.720000 39.451425
-0.710000 39.441169
-0.700000 39.430195
-0.690000 39.419339
-0.680000 39.408698
-0.670000 39.398505
-0.660000 39.388879
-0.650000 39.378904
-0.640000 39.368629
-0.630000 39.358374
-0.620000 39.348708
-0.610000 39.338942
-0.600000 39.328528
-0.590000 39.317222
-0.580000 39.305580
-0.570000 39.294833
-0.560000 39.284366
-0.550000 39.273386
-0.540000 39.262358
-0.530000 39.251216
-0.520000 39.241139
-0.510000 39.231224
-0.500000 39.221505
-0.490000 39.211606
-0.480000 39.200708
-0.470000 39.190116
-0.460000 39.179993
-0.450000 39.170359
-0.440000 39.160666
-0.430000 39.151017
-0.420000 39.140918
-0.410000 39.130008
-0.400000 39.119514
-0.390000 39.109723
-0.380000 39.100431
-0.370000 39.091403
-0.360000 39.081727
-0.350000 39.071832
-0.340000 39.061638
-0.330000 39.051827
-0.320000 39.041976
-0.310000 39.031902
-0.300000 39.021496
-0.290000 39.011015
-0.280000 39.001300
-0.270000 38.992401
-0.260000 38.984094
-0.250000 38.975059
-0.240000 38.965864
-0.230000 38.956153
-0.220000 38.946521
-0.210000 38.936541
-0.200000 38.926444
-0.190000 38.916865
-0.180000 38.907954
-0.170000 38.899382
-0.160000 38.889935
-0.150000 38.880069
-0.140000 38.870648
-0.130000 38.861745
-0.120000 38.853106
-0.110000 38.844482
-0.100000 38.835441
-0.090000 38.826313
-0.080000 38.817350
-0.070000 38.809363
-0.060000 38.802071
-0.050000 38.794192
-0.040000 38.785540
-0.030000 38.776902
-0.020000 38.767947
-0.010000 38.759437
0.000000 38.750496
0.010000 38.741594
0.020000 38.732620
0.030000 38.722937
0.040000 38.712959
0.050000 38.702676
0.060000 38.692295
0.070000 38.681741
0.080000 38.671829
0.090000 38.662362
0.100000 38.653690
0.110000 38.645257
0.120000 38.636405
0.130000 38.627257
0.140000 38.617696
0.150000 38.608313
0.160000 38.598508
0.170000 38.588711
0.180000 38.579948
0.190000 38.571155
0.200000 38.561896
0.210000 38.552292
0.220000 38.542154
0.230000 38.532339
0.240000 38.523802
0.250000 38.514844
0.260000 38.505227
0.270000 38.496094
0.280000 38.487098
0.290000 38.478175
0.300000 38.468914
0.310000 38.458513
0.320000 38.447338
0.330000 38.437082
0.340000 38.427030
0.350000 38.416920
0.360000 38.406713
0.370000 38.397282
0.380000 38.388537
0.390000 38.380144
0.400000 38.371003
0.410000 38.361165
0.420000 38.350936
0.430000 38.341604
0.440000 38.333277
0.450000 38.325155
0.460000 38.316582
0.470000 38.308402
0.480000 38.299765
0.490000 38.290574
0.500000 38.281486
0.510000 38.273245
0.520000 38.265456
0.530000 38.257764
0.540000 38.249596
0.550000 38.241431
0.560000 38.234092
0.570000 38.226873
0.580000 38.219320
0.590000 38.211331
0.600000 38.203300
0.610000 38.196278
0.620000 38.189939
0.630000 38.182366
0.640000 38.172817
0.650000 38.163066
0.660000 38.153723
0.670000 38.144553
0.680000 38.135965
0.690000 38.127369
0.700000 38.119059
0.710000 38.111003
0.720000 38.102604
0.730000 38.094239
0.740000 38.086657
0.750000 38.079320
0.760000 38.070956
0.770000 38.061727
0.780000 38.053215
0.790000 38.045331
0.800000 38.037830
0.810000 38.030504
0.820000 38.022788
0.830000 38.015023
0.840000 38.006599
0.850000 37.998239
0.860000 37.990442
0.870000 37.983488
0.880000 37.976289
0.890000 37.968250
0.900000 37.959459
0.910000 37.951267
0.920000 37.943317
0.930000 37.935301
0.940000 37.927308
0.950000 37.919069
0.960000 37.910950
0.970000 37.902492
0.980000 37.893789
0.990000 37.884388
1.000000 37.874633
1.010000 37.865491
1.020000 37.857472
1.030000 37.849528
1.040000 37.841590
1.050000 37.833868
1.060000 37.826489
1.070000 37.818698
1.080000 37.811361
1.090000 37.804706
1.100000 37.798225
1.110000 37.790886
1.120000 37.784074
1.130000 37.776517
1.140000 37.767246
1.150000 37.757492
1.160000 37.748908
1.170000 37.741224
1.180000 37.732922
1.190000 37.725006
1.200000 37.717008
1.210000 37.708541
1.220000 37.698514
1.230000 37.687384
1.240000 37.676756
1.250000 37.666286
1.260000 37.655394
1.270000 37.645133
1.280000 37.636931
1.290000 37.629184
1.300000 37.620953
1.310000 37.611745
1.320000 37.602313
1.330000 37.592172
1.340000 37.580822
1.350000 37.569038
1.360000 37.558383
1.370000 37.547989
1.380000 37.537618
1.390000 37.528711
1.400000 37.519576
1.410000 37.508132
1.420000 37.495703
1.430000 37.484197
1.440000 37.474202
1.450000 37.464947
1.460000 37.455320
1.470000 37.445326
1.480000 37.434350
1.490000 37.423748
1.500000 37.413347
1.510000 37.404555
1.520000 37.395964
1.530000 37.386258
1.540000 37.376546
1.550000 37.367271
1.560000 37.359050
1.570000 37.352610
1.580000 37.348209
1.590000 37.343305
1.600000 37.337476
1.610000 37.330679
1.620000 37.323990
1.630000 37.318428
1.640000 37.313313
1.650000 37.307829
1.660000 37.301916
1.670000 37.295489
1.680000 37.287618
1.690000 37.279292
1.700000 37.270991
1.710000 37.262463
1.720000 37.255182
1.730000 37.248497
1.740000 37.240908
1.750000 37.233335
1.760000 37.226022
1.770000 37.218246
1.780000 37.210030
1.790000 37.202292
1.800000 37.195762
1.810000 37.188953
1.820000 37.181428
1.830000 37.174144
1.840000 37.166178
1.850000 37.157179
1.860000 37.148361
1.870000 37.140339
1.880000 37.132774
1.890000 37.124761
1.900000 37.116272
1.910000 37.107554
1.920000 37.098662
1.930000 37.089273
1.940000 37.080559
1.950000 37.072422
1.960000 37.064022
1.970000 37.055780
1.980000 37.047813
1.990000 37.040090
2.000000 37.032258
2.010000 37.024914
2.020000 37.017047
2.030000 37.008413
2.040000 36.999199
2.050000 36.989996
2.060000 36.980758
2.070000 36.972946
2.080000 36.964885
2.090000 36.955554
2.100000 36.945714
2.110000 36.936326
2.120000 36.927286
2.130000 36.917208
2.140000 36.906101
2.150000 36.896093
2.160000 36.887018
2.170000 36.878817
2.180000 36.871120
2.190000 36.862933
2.200000 36.853956
2.210000 36.845853
2.220000 36.839243
2.230000 36.832982
2.240000 36.825766
2.250000 36.819769
2.260000 36.813452
2.270000 36.806600
2.280000 36.799491
2.290000 36.792655
2.300000 36.784653
2.310000 36.775034
2.320000 36.765777
2.330000 36.756006
2.340000 36.746081
2.350000 36.737519
2.360000 36.729256
2.370000 36.720421
2.380000 36.711483
2.390000 36.702444
2.400000 36.693183
2.410000 36.683406
2.420000 36.673979
2.430000 36.665452
2.440000 36.656178
2.450000 36.646291
2.460000 36.637262
2.470000 36.628440
2.480000 36.620339
2.490000 36.613947
2.500000 36.608368
2.510000 36.601767
2.520000 36.595573
2.530000 36.590093
2.540000 36.585008
2.550000 36.580740
2.560000 36.577270
2.570000 36.573247
2.580000 36.568914
2.590000 36.563238
2.600000 36.555861
2.610000 36.547730
2.620000 36.539957
2.630000 36.531876
2.640000 36.523161
2.650000 36.515487
2.660000 36.507170
2.670000 36.498598
2.680000 36.492088
2.690000 36.486098
2.700000 36.479032
2.710000 36.472612
2.720000 36.466621
2.730000 36.460273
2.740000 36.455680
2.750000 36.452381
2.760000 36.448301
2.770000 36.443893
2.780000 36.439271
2.790000 36.433958
2.800000 36.428698
2.810000 36.423918
2.820000 36.419571
2.830000 36.415791
2.840000 36.411709
2.850000 36.406791
2.860000 36.400126
2.870000 36.393194
2.880000 36.386179
2.890000 36.379578
2.900000 36.374266
2.910000 36.369566
2.920000 36.363391
2.930000 36.355474
2.940000 36.347410
2.950000 36.340133
2.960000 36.333220
2.970000 36.326333
2.980000 36.319200
2.990000 36.313275
3.000000 36.307677
3.010000 36.301823
3.020000 36.295457
3.030000 36.289069
3.040000 36.282993
3.050000 36.277497
3.060000 36.273226
3.070000 36.268493
3.080000 36.262679
3.090000 36.255684
3.100000 36.248765
3.110000 36.241428
3.120000 36.232810
3.130000 36.224334
3.140000 36.215470
3.150000 36.206954
3.160000 36.198894
3.170000 36.191443
3.180000 36.184272
3.190000 36.177876
3.200000 36.171417
3.210000 36.165007
3.220000 36.157827
3.230000 36.150362
3.240000 36.143943
3.250000 36.138394
3.260000 36.132682
3.270000 36.128642
3.280000 36.124808
3.290000 36.119262
3.300000 36.114536
3.310000 36.110220
3.320000 36.105645
3.330000 36.101613
3.340000 36.096230
3.350000 36.090166
3.360000 36.085486
3.370000 36.080761
3.380000 36.076332
3.390000 36.072216
3.400000 36.066247
3.410000 36.059834
3.420000 36.054278
3.430000 36.048289
3.440000 36.042008
3.450000 36.035718
3.460000 36.027610
3.470000 36.018838
3.480000 36.011439
3.490000 36.004045
3.500000 35.997243
3.510000 35.990630
3.520000 35.982041
3.530000 35.973634
3.540000 35.966608
3.550000 35.959595
3.560000 35.951889
3.570000 35.944873
3.580000 35.937682
3.590000 35.930539
3.600000 35.924370
3.610000 35.918715
3.620000 35.913656
3.630000 35.909658
3.640000 35.903848
3.650000 35.898350
3.660000 35.892813
3.670000 35.886139
3.680000 35.879529
3.690000 35.873160
3.700000 35.866101
3.710000 35.858750
3.720000 35.850257
3.730000 35.842903
3.740000 35.835566
3.750000 35.827376
3.760000 35.820314
3.770000 35.813914
3.780000 35.808472
3.790000 35.802338
3.800000 35.794644
3.810000 35.785925
3.820000 35.777068
3.830000 35.768076
3.840000 35.760599
3.850000 35.753047
3.860000 35.744280
3.870000 35.735542
3.880000 35.726599
3.890000 35.718872
3.900000 35.711345
3.910000 35.704282
3.920000 35.696554
3.930000 35.687269
3.940000 35.677028
3.950000 35.667457
3.960000 35.657224
3.970000 35.647519
3.980000 35.638622
3.990000 35.628617
4.000000 35.619046
4.010000 35.610029
4.020000 35.602471
4.030000 35.598241
4.040000 35.591588
4.050000 35.584501
4.060000 35.577001
4.070000 35.567251
4.080000 35.559039
4.090000 35.550400
4.100000 35.539446
4.110000 35.530442
4.120000 35.520492
4.130000 35.509837
4.140000 35.499560
4.150000 35.487098
4.160000 35.476403
4.170000 35.467133
4.180000 35.456239
4.190000 35.446795
4.200000 35.437581
4.210000 35.427538
4.220000 35.417800
4.230000 35.405438
4.240000 35.394145
4.250000 35.384417
4.260000 35.374559
4.270000 35.365779
4.280000 35.357693
4.290000 35.349685
4.300000 35.341599
4.310000 35.333436
4.320000 35.324833
4.330000 35.314220
4.340000 35.302244
4.350000 35.289399
4.360000 35.274157
4.370000 35.257629
4.380000 35.242456
4.390000 35.228418
4.400000 35.215638
4.410000 35.204238
4.420000 35.194708
4.430000 35.185823
4.440000 35.175977
4.450000 35.167612
4.460000 35.156419
4.470000 35.143900
4.480000 35.131434
4.490000 35.117582
4.500000 35.105660
4.510000 35.095687
4.520000 35.084627
4.530000 35.073183
4.540000 35.060698
4.550000 35.049331
4.560000 35.038331
4.570000 35.025541
4.580000 35.013732
4.590000 35.001889
4.600000 34.991461
4.610000 34.981162
4.620000 34.969464
4.630000 34.958673
4.640000 34.948292
4.650000 34.938712
4.660000 34.928511
4.670000 34.917147
4.680000 34.906136
4.690000 34.894304
4.700000 34.884232
4.710000 34.874813
4.720000 34.862980
4.730000 34.851393
4.740000 34.838661
4.750000 34.826420
4.760000 34.814580
4.770000 34.801628
4.780000 34.789719
4.790000 34.776100
4.800000 34.761244
4.810000 34.745315
4.820000 34.727951
4.830000 34.711388
4.840000 34.693374
4.850000 34.675328
4.860000 34.656752
4.870000 34.636605
4.880000 34.616634
4.890000 34.593528
4.900000 34.571011
4.910000 34.546933
4.920000 34.519760
4.930000 34.491178
4.940000 34.460238
4.950000 34.429186
4.960000 34.397218
4.970000 34.364057
4.980000 34.328855
4.990000 34.290751
5.000000 34.251853


==> 10T-NI/10G/16qam-danielCF-10G.dat <==
-5000	37.7905044160922
-4990	38.1684064039662
-4980	38.3961642301179
-4970	38.5518274702768
-4960	38.6679374836172
-4950	38.7595723863193
-4940	38.8347181504248
-4930	38.8980586560011
-4920	38.9525577245430
-4910	39.0002022516126
-4900	39.0423856743998
-4890	39.0801211544504
-4880	39.1141674153892
-4870	39.1451067580918
-4860	39.1733954424945
-4850.00000000000	39.1993973642680
-4840	39.2234072379556
-4830	39.2456669676674
-4820	39.2663774667972
-4810.00000000000	39.2857073603722
-4800	39.3037995042699
-4790	39.3207759451672
-4780	39.3367417470119
-4770.00000000000	39.3517879803559
-4760	39.3659940844740
-4750	39.3794297533686
-4740	39.3921564560250
-4730	39.4042286726095
-4720	39.4156949078202
-4710	39.4265985277825
-4700	39.4369784560122
-4690	39.4468697559161
-4680	39.4563041212626
-4670	39.4653102914838
-4660	39.4739144051847
-4650	39.4821403025389
-4640	39.4900097851668
-4630	39.4975428404518
-4620	39.5047578359612
-4610	39.5116716886163
-4600.00000000000	39.5183000124344
-4590	39.5246572480115
-4580	39.5307567763783
-4570	39.5366110194352
-4560.00000000000	39.5422315288134
-4550	39.5476290647230
-4540	39.5528136661082
-4530	39.5577947132302
-4520.00000000000	39.5625809836376
-4510	39.5671807023397
-4500	39.5716015868893
-4490	39.5758508879789
-4480	39.5799354260747
-4470	39.5838616245420
-4460	39.5876355396572
-4450	39.5912628878484
-4440	39.5947490704673
-4430	39.5980991963537
-4420	39.6013181024245
-4410	39.6044103724907
-4400	39.6073803544810
-4390	39.6102321762318
-4380	39.6129697599834
-4370	39.6155968357069
-4360	39.6181169533736
-4350.00000000000	39.6205334942655
-4340	39.6228496814143
-4330	39.6250685892498
-4320	39.6271931525263
-4310.00000000000	39.6292261745922
-4300	39.6311703350588
-4290	39.6330281969207
-4280	39.6348022131727
-4270.00000000000	39.6364947329670
-4260	39.6381080073467
-4250	39.6396441945909
-4240	39.6411053652023
-4230	39.6424935065657
-4220	39.6438105273028
-4210	39.6450582613460
-4200	39.6462384717546
-4190	39.6473528542908
-4180	39.6484030407733
-4170	39.6493906022267
-4160	39.6503170518393
-4150	39.6511838477446
-4140	39.6519923956376
-4130	39.6527440512389
-4120	39.6534401226161
-4110	39.6540818723721
-4100	39.6546705197108
-4090	39.6552072423862
-4080	39.6556931785445
-4070.00000000000	39.6561294284649
-4060.00000000000	39.6565170562071
-4050	39.6568570911693
-4040	39.6571505295650
-4030.00000000000	39.6573983358211
-4020.00000000000	39.6576014439045
-4010	39.6577607585798
-4000	39.6578771566034
-3990	39.6579514878573
-3980	39.6579845764263
-3970	39.6579772216222
-3960	39.6579301989579
-3950	39.6578442610738
-3940	39.6577201386204
-3930	39.6575585410987
-3920	39.6573601576608
-3910	39.6571256578732
-3900	39.6568556924453
-3890	39.6565508939234
-3880	39.6562118773547
-3870	39.6558392409197
-3860	39.6554335665380
-3850	39.6549954204459
-3840	39.6545253537496
-3830	39.6540239029543
-3820.00000000000	39.6534915904694
-3810	39.6529289250937
-3800.00000000000	39.6523364024788
-3790	39.6517145055738
-3780.00000000000	39.6510637050505
-3770	39.6503844597123
-3760.00000000000	39.6496772168850
-3750	39.6489424127928
-3740	39.6481804729183
-3730	39.6473918123485
-3720	39.6465768361069
-3710	39.6457359394726
-3700	39.6448695082868
-3690	39.6439779192475
-3680	39.6430615401926
-3670	39.6421207303724
-3660	39.6411558407120
-3650	39.6401672140629
-3640	39.6391551854462
-3630	39.6381200822864
-3620	39.6370622246361
-3610	39.6359819253934
-3600	39.6348794905103
-3590	39.6337552191948
-3580	39.6326094041047
-3570.00000000000	39.6314423315350
-3560	39.6302542815986
-3550.00000000000	39.6290455284006
-3540	39.6278163402070
-3530.00000000000	39.6265669796063
-3520	39.6252977036673
-3510.00000000000	39.6240087640896
-3500	39.6227004073511
-3490	39.6213728748483
-3480	39.6200264030338
-3470	39.6186612235481
-3460	39.6172775633474
-3450	39.6158756448271
-3440	39.6144556859415
-3430	39.6130179003194
-3420	39.6115624973759
-3410	39.6100896824211
-3400	39.6085996567647
-3390	39.6070926178174
-3380	39.6055687591901
-3370	39.6040282707882
-3360	39.6024713389047
-3350	39.6008981463094
-3340	39.5993088723358
-3330	39.5977036929651
-3320.00000000000	39.5960827809077
-3310	39.5944463056827
-3300.00000000000	39.5927944336943
-3290	39.5911273283061
-3280.00000000000	39.5894451499140
-3270	39.5877480560157
-3260.00000000000	39.5860362012789
-3250	39.5843097376079
-3240	39.5825688142069
-3230	39.5808135776431
-3220	39.5790441719070
-3210	39.5772607384711
-3200	39.5754634163472
-3190	39.5736523421420
-3180	39.5718276501109
-3170	39.5699894722108
-3160	39.5681379381509
-3150	39.5662731754423
-3140	39.5643953094467
-3130	39.5625044634228
-3120	39.5606007585724
-3110	39.5586843140847
-3100	39.5567552471797
-3090	39.5548136731502
-3080	39.5528597054026
-3070.00000000000	39.5508934554973
-3060	39.5489150331873
-3050.00000000000	39.5469245464560
-3040	39.5449221015541
-3030.00000000000	39.5429078030357
-3020	39.5408817537930
-3010.00000000000	39.5388440550908
-3000	39.5367948065991
-2990	39.5347341064263
-2980	39.5326620511499
-2970	39.5305787358482
-2960	39.5284842541293
-2950	39.5263786981615
-2940	39.5242621587007
-2930	39.5221347251190
-2920	39.5199964854316
-2910	39.5178475263234
-2900	39.5156879331746
-2890	39.5135177900863
-2880	39.5113371799047
-2870	39.5091461842456
-2860	39.5069448835173
-2850	39.5047333569441
-2840	39.5025116825882
-2830	39.5002799373717
-2820	39.4980381970980
-2810	39.4957865364725
-2800.00000000000	39.4935250291232
-2790	39.4912537476201
-2780.00000000000	39.4889727634951
-2770	39.4866821472607
-2760.00000000000	39.4843819684287
-2750	39.4820722955283
-2740	39.4797531961235
-2730	39.4774247368310
-2720	39.4750869833368
-2710	39.4727400004125
-2700	39.4703838519321
-2690	39.4680186008872
-2680	39.4656443094030
-2670	39.4632610387532
-2660	39.4608688493745
-2650	39.4584678008819
-2640	39.4560579520822
-2630	39.4536393609878
-2620	39.4512120848309
-2610	39.4487761800764
-2600	39.4463317024348
-2590	39.4438787068749
-2580	39.4414172476369
-2570	39.4389473782436
-2560	39.4364691515133
-2550.00000000000	39.4339826195706
-2540	39.4314878338586
-2530.00000000000	39.4289848451499
-2520	39.4264737035571
-2510.00000000000	39.4239544585444
-2500	39.4214271589374
-2490	39.4188918529337
-2480	39.4163485881132
-2470	39.4137974114478
-2460	39.4112383693111
-2450	39.4086715074880
-2440	39.4060968711838
-2430	39.4035145050339
-2420	39.4009244531121
-2410	39.3983267589397
-2400	39.3957214654941
-2390	39.3931086152175
-2380	39.3904882500244
-2370	39.3878604113106
-2360	39.3852251399606
-2350	39.3825824763557
-2340	39.3799324603813
-2330	39.3772751314349
-2320	39.3746105284331
-2310	39.3719386898189
-2300.00000000000	39.3692596535688
-2290	39.3665734571998
-2280.00000000000	39.3638801377762
-2270	39.3611797319163
-2260.00000000000	39.3584722757989
-2250	39.3557578051698
-2240	39.3530363553481
-2230	39.3503079612326
-2220	39.3475726573076
-2210	39.3448304776489
-2200	39.3420814559299
-2190	39.3393256254274
-2180	39.3365630190268
-2170	39.3337936692283
-2160	39.3310176081518
-2150	39.3282348675426
-2140	39.3254454787764
-2130	39.3226494728649
-2120	39.3198468804602
-2110	39.3170377318607
-2100	39.3142220570150
-2090	39.3113998855275
-2080	39.3085712466626
-2070	39.3057361693498
-2060	39.3028946821879
-2050	39.3000468134496
-2040	39.2971925910860
-2030.00000000000	39.2943320427306
-2020	39.2914651957042
-2010.00000000000	39.2885920770183
-2000	39.2857127133798
-1990	39.2828271311948
-1980	39.2799353565725
-1970	39.2770374153293
-1960	39.2741333329924
-1950	39.2712231348038
-1940	39.2683068457239
-1930	39.2653844904352
-1920	39.2624560933456
-1910.00000000000	39.2595216785924
-1900.00000000000	39.2565812700453
-1890.00000000000	39.2536348913103
-1880.00000000000	39.2506825657325
-1870	39.2477243163999
-1860	39.2447601661461
-1850	39.2417901375540
-1840	39.2388142529587
-1830	39.2358325344507
-1820	39.2328450038786
-1810	39.2298516828524
-1800	39.2268525927465
-1790	39.2238477547022
-1780	39.2208371896310
-1770	39.2178209182170
-1760	39.2147989609199
-1750	39.2117713379776
-1740	39.2087380694090
-1730	39.2056991750162
-1720	39.2026546743877
-1710	39.1996045869004
-1700	39.1965489317224
-1690	39.1934877278153
-1680	39.1904209939369
-1670	39.1873487486429
-1660.00000000000	39.1842710102902
-1650.00000000000	39.1811877970384
-1640.00000000000	39.1780991268524
-1630.00000000000	39.1750050175048
-1620	39.1719054865776
-1610	39.1688005514649
-1600	39.1656902293746
-1590	39.1625745373309
-1580	39.1594534921761
-1570	39.1563271105726
-1560	39.1531954090049
-1550	39.1500584037820
-1540	39.1469161110387
-1530	39.1437685467378
-1520	39.1406157266722
-1510	39.1374576664664
-1500	39.1342943815784
-1490	39.1311258873017
-1480	39.1279521987669
-1470	39.1247733309434
-1460	39.1215892986412
-1450	39.1184001165127
-1440	39.1152057990540
-1430	39.1120063606069
-1420	39.1088018153605
-1410	39.1055921773525
-1400.00000000000	39.1023774604711
-1390.00000000000	39.0991576784561
-1380.00000000000	39.0959328449010
-1370	39.0927029732541
-1360	39.0894680768200
-1350	39.0862281687612
-1340	39.0829832620995
-1330	39.0797333697172
-1320	39.0764785043588
-1310	39.0732186786320
-1300	39.0699539050096
-1290	39.0666841958301
-1280	39.0634095632996
-1270	39.0601300194929
-1260	39.0568455763546
-1250	39.0535562457006
-1240	39.0502620392192
-1230	39.0469629684723
-1220	39.0436590448966
-1210	39.0403502798049
-1200	39.0370366843870
-1190	39.0337182697112
-1180	39.0303950467251
-1170	39.0270670262567
-1160	39.0237342190158
-1150.00000000000	39.0203966355949
-1140.00000000000	39.0170542864702
-1130.00000000000	39.0137071820027
-1120	39.0103553324391
-1110	39.0069987479131
-1100	39.0036374384462
-1090	39.0002714139487
-1080	38.9969006842206
-1070	38.9935252589526
-1060	38.9901451477273
-1050	38.9867603600196
-1040	38.9833709051982
-1030	38.9799767925260
-1020	38.9765780311611
-1010	38.9731746301579
-1000	38.9697665984679
-990	38.9663539449402
-980	38.9629366783227
-970	38.9595148072629
-960	38.9560883403084
-950.000000000000	38.9526572859081
-940.000000000000	38.9492216524126
-930	38.9457814480752
-920	38.9423366810528
-910	38.9388873594061
-900	38.9354334911010
-890	38.9319750840088
-880	38.9285121459072
-870	38.9250446844809
-860	38.9215727073223
-850	38.9180962219322
-840	38.9146152357206
-830.000000000000	38.9111297560068
-820.000000000000	38.9076397900210
-810	38.9041453449039
-800	38.9006464277082
-790	38.8971430453986
-780	38.8936352048527
-770	38.8901229128615
-760	38.8866061761303
-750	38.8830850012785
-740	38.8795593948411
-730	38.8760293632688
-720	38.8724949129282
-710	38.8689560501030
-700.000000000000	38.8654127809944
-690.000000000000	38.8618651117211
-680	38.8583130483205
-670	38.8547565967486
-660	38.8511957628810
-650	38.8476305525131
-640	38.8440609713605
-630	38.8404870250598
-620	38.8369087191687
-610	38.8333260591669
-600	38.8297390504559
-590	38.8261476983602
-580	38.8225520081268
-570.000000000000	38.8189519849267
-560	38.8153476338544
-550	38.8117389599289
-540	38.8081259680936
-530	38.8045086632171
-520	38.8008870500936
-510	38.7972611334426
-500	38.7936309179104
-490	38.7899964080694
-480	38.7863576084189
-470.000000000000	38.7827145233855
-460	38.7790671573236
-450	38.7754155145150
-440	38.7717595991700
-430	38.7680994154274
-420	38.7644349673548
-410.000000000000	38.7607662589489
-400	38.7570932941358
-390	38.7534160767715
-380	38.7497346106417
-370	38.7460488994625
-360	38.7423589468806
-350.000000000000	38.7386647564733
-340	38.7349663317491
-330	38.7312636761477
-320	38.7275567930403
-310	38.7238456857299
-300	38.7201303574515
-290	38.7164108113722
-280	38.7126870505917
-270	38.7089590781421
-260	38.7052268969883
-250	38.7014905100285
-240	38.6977499200939
-230	38.6940051299489
-220	38.6902561422918
-210	38.6865029597544
-200	38.6827455849025
-190	38.6789840202357
-180	38.6752182681882
-170	38.6714483311282
-160	38.6676742113583
-150	38.6638959111161
-140	38.6601134325735
-130	38.6563267778375
-120	38.6525359489499
-110	38.6487409478876
-100	38.6449417765628
-90	38.6411384368228
-80	38.6373309304502
-70	38.6335192591631
-60	38.6297034246151
-50	38.6258834283955
-40	38.6220592720288
-30	38.6182309569758
-20	38.6143984846325
-10	38.6105618563309
0	38.6067210733390
10	38.6028761368604
20	38.5990270480347
30	38.5951738079373
40	38.5913164175797
50	38.5874548779091
60	38.5835891898090
70	38.5797193540985
80	38.5758453715328
90	38.5719672428029
100	38.5680849685357
110	38.5641985492941
120	38.5603079855766
130	38.5564132778178
140	38.5525144263878
150	38.5486114315925
160	38.5447042936734
170	38.5407930128075
180	38.5368775891075
190	38.5329580226215
200	38.5290343133326
210	38.5251064611597
220	38.5211744659565
230	38.5172383275119
240	38.5132980455496
250	38.5093536197283
260	38.5054050496415
270	38.5014523348172
280	38.4974954747177
290	38.4935344687398
300	38.4895693162146
310	38.4856000164071
320	38.4816265685160
330	38.4776489716740
340	38.4736672249472
350.000000000000	38.4696813273351
360	38.4656912777704
370	38.4616970751185
380	38.4576987181781
390	38.4536962056801
400	38.4496895362878
410.000000000000	38.4456787085968
420	38.4416637211345
430	38.4376445723601
440	38.4336212606642
450	38.4295937843685
460	38.4255621417258
470.000000000000	38.4215263309196
480	38.4174863500637
490	38.4134421972022
500	38.4093938703090
510	38.4053413672874
520	38.4012846859704
530	38.3972238241195
540	38.3931587794252
550	38.3890895495063
560	38.3850161319094
570.000000000000	38.3809385241091
580	38.3768567235071
590	38.3727707274321
600	38.3686805331395
610	38.3645861378111
620	38.3604875385543
630	38.3563847324021
640	38.3522777163128
650	38.3481664871692
660	38.3440510417784
670	38.3399313768715
680	38.3358074891031
690.000000000000	38.3316793750506
700.000000000000	38.3275470312142
710	38.3234104540162
720	38.3192696398004
730	38.3151245848320
740	38.3109752852969
750	38.3068217373012
760	38.3026639368706
770	38.2985018799503
780	38.2943355624040
790	38.2901649800137
800	38.2859901284789
810	38.2818110034165
820.000000000000	38.2776276003596
830.000000000000	38.2734399147576
840	38.2692479419751
850	38.2650516772916
860	38.2608511159008
870	38.2566462529100
880	38.2524370833396
890	38.2482236021222
900	38.2440058041024
910	38.2397836840355
920	38.2355572365876
930	38.2313264563343
940.000000000000	38.2270913377604
950.000000000000	38.2228518752589
960	38.2186080631305
970	38.2143598955830
980	38.2101073667302
990	38.2058504705914
1000	38.2015892010907
1010	38.1973235520559
1020	38.1930535172183
1030	38.1887790902111
1040	38.1845002645693
1050	38.1802170337287
1060	38.1759293910247
1070	38.1716373296919
1080	38.1673408428630
1090	38.1630399235681
1100	38.1587345647335
1110	38.1544247591812
1120	38.1501104996275
1130.00000000000	38.1457917786825
1140.00000000000	38.1414685888490
1150.00000000000	38.1371409225215
1160	38.1328087719850
1170	38.1284721294144
1180	38.1241309868735
1190	38.1197853363134
1200	38.1154351695721
1210	38.1110804783731
1220	38.1067212543243
1230	38.1023574889172
1240	38.0979891735253
1250	38.0936162994035
1260	38.0892388576864
1270	38.0848568393878
1280	38.0804702353989
1290	38.0760790364872
1300	38.0716832332957
1310	38.0672828163412
1320	38.0628777760131
1330	38.0584681025724
1340	38.0540537861501
1350	38.0496348167459
1360	38.0452111842270
1370	38.0407828783267
1380.00000000000	38.0363498886429
1390.00000000000	38.0319122046368
1400.00000000000	38.0274698156314
1410	38.0230227108099
1420	38.0185708792146
1430	38.0141143097452
1440	38.0096529911570
1450	38.0051869120597
1460	38.0007160609159
1470	37.9962404260391
1480	37.9917599955923
1490	37.9872747575864
1500	37.9827846998784
1510	37.9782898101699
1520	37.9737900760049
1530	37.9692854847687
1540	37.9647760236855
1550	37.9602616798170
1560	37.9557424400602
1570	37.9512182911460
1580	37.9466892196367
1590	37.9421552119245
1600	37.9376162542296
1610	37.9330723325976
1620	37.9285234328981
1630.00000000000	37.9239695408225
1640.00000000000	37.9194106418815
1650.00000000000	37.9148467214035
1660.00000000000	37.9102777645321
1670	37.9057037562240
1680	37.9011246812467
1690	37.8965405241764
1700	37.8919512693954
1710	37.8873569010901
1720	37.8827574032482
1730	37.8781527596566
1740	37.8735429538988
1750	37.8689279693524
1760	37.8643077891866
1770	37.8596823963595
1780	37.8550517736156
1790	37.8504159034828
1800	37.8457747682703
1810	37.8411283500652
1820	37.8364766307298
1830	37.8318195918993
1840	37.8271572149780
1850	37.8224894811370
1860	37.8178163713110
1870	37.8131378661951
1880.00000000000	37.8084539462419
1890.00000000000	37.8037645916581
1900.00000000000	37.7990697824017
1910.00000000000	37.7943694981781
1920	37.7896637184372
1930	37.7849524223700
1940	37.7802355889051
1950	37.7755131967050
1960	37.7707852241627
1970	37.7660516493982
1980	37.7613124502547
1990	37.7565676042945
2000	37.7518170887959
2010.00000000000	37.7470608807485
2020	37.7422989568501
2030.00000000000	37.7375312935018
2040	37.7327578668045
2050	37.7279786525547
2060	37.7231936262397
2070	37.7184027630342
2080	37.7136060377951
2090	37.7088034250573
2100	37.7039948990292
2110	37.6991804335882
2120	37.6943600022755
2130	37.6895335782920
2140	37.6847011344926
2150	37.6798626433819
2160	37.6750180771088
2170	37.6701674074613
2180	37.6653106058616
2190	37.6604476433601
2200	37.6555784906307
2210	37.6507031179646
2220	37.6458214952650
2230	37.6409335920414
2240	37.6360393774032
2250	37.6311388200545
2260.00000000000	37.6262318882874
2270	37.6213185499761
2280.00000000000	37.6163987725702
2290	37.6114725230889
2300.00000000000	37.6065397681137
2310	37.6016004737823
2320	37.5966546057815
2330	37.5917021293401
2340	37.5867430092222
2350	37.5817772097196
2360	37.5768046946448
2370	37.5718254273230
2380	37.5668393705851
2390	37.5618464867591
2400	37.5568467376630
2410	37.5518400845960
2420	37.5468264883304
2430	37.5418059091034
2440	37.5367783066083
2450	37.5317436399857
2460	37.5267018678144
2470	37.5216529481028
2480	37.5165968382790
2490	37.5115334951813
2500	37.5064628750489
2510.00000000000	37.5013849335119
2520	37.4962996255806
2530.00000000000	37.4912069056362
2540	37.4861067274192
2550.00000000000	37.4809990440193
2560	37.4758838078645
2570	37.4707609707093
2580	37.4656304836238
2590	37.4604922969818
2600	37.4553463604488
2610	37.4501926229699
2620	37.4450310327575
2630	37.4398615372782
2640	37.4346840832403
2650	37.4294986165800
2660	37.4243050824484
2670	37.4191034251970
2680	37.4138935883642
2690	37.4086755146603
2700	37.4034491459532
2710	37.3982144232528
2720	37.3929712866959
2730	37.3877196755302
2740	37.3824595280981
2750	37.3771907818207
2760.00000000000	37.3719133731802
2770	37.3666272377029
2780.00000000000	37.3613323099418
2790	37.3560285234582
2800.00000000000	37.3507158108034
2810	37.3453941034994
2820	37.3400633320202
2830	37.3347234257716
2840	37.3293743130708
2850	37.3240159211258
2860	37.3186481760145
2870	37.3132710026623
2880	37.3078843248203
2890	37.3024880650426
2900	37.2970821446623
2910	37.2916664837685
2920	37.2862410011810
2930	37.2808056144258
2940	37.2753602397091
2950	37.2699047918910
2960	37.2644391844585
2970	37.2589633294980
2980	37.2534771376668
2990	37.2479805181641
3000	37.2424733787010
3010.00000000000	37.2369556254705
3020	37.2314271631154
3030.00000000000	37.2258878946970
3040	37.2203377216614
3050.00000000000	37.2147765438061
3060	37.2092042592454
3070.00000000000	37.2036207643744
3080	37.1980259538328
3090	37.1924197204674
3100	37.1868019552934
3110	37.1811725474551
3120	37.1755313841853
3130	37.1698783507635
3140	37.1642133304732
3150	37.1585362045580
3160	37.1528468521763
3170	37.1471451503550
3180	37.1414309739419
3190	37.1357041955564
3200	37.1299646855395
3210	37.1242123119017
3220	37.1184469402698
3230	37.1126684338323
3240	37.1068766532828
3250	37.1010714567622
3260.00000000000	37.0952526997992
3270	37.0894202352486
3280.00000000000	37.0835739132282
3290	37.0777135810542
3300.00000000000	37.0718390831738
3310	37.0659502610964
3320.00000000000	37.0600469533225
3330	37.0541289952711
3340	37.0481962192036
3350	37.0422484541466
3360	37.0362855258120
3370	37.0303072565143
3380	37.0243134650854
3390	37.0183039667873
3400	37.0122785732215
3410	37.0062370922359
3420	37.0001793278279
3430	36.9941050800460
3440	36.9880141448867
3450	36.9819063141886
3460	36.9757813755234
3470	36.9696391120832
3480	36.9634793025632
3490	36.9573017210420
3500	36.9511061368568
3510.00000000000	36.9448923144745
3520	36.9386600133591
3530.00000000000	36.9324089878339
3540	36.9261389869393
3550.00000000000	36.9198497542855
3560	36.9135410279001
3570.00000000000	36.9072125400709
3580	36.9008640171821
3590	36.8944951795457
3600	36.8881057412262
3610	36.8816954098595
3620	36.8752638864647
3630	36.8688108652496
3640	36.8623360334084
3650	36.8558390709126
3660	36.8493196502935
3670	36.8427774364168
3680	36.8362120862488
3690	36.8296232486134
3700	36.8230105639398
3710	36.8163736640006
3720	36.8097121716396
3730	36.8030257004887
3740	36.7963138546739
3750	36.7895762285095
3760.00000000000	36.7828124061794
3770	36.7760219614067
3780.00000000000	36.7692044571083
3790	36.7623594450364
3800.00000000000	36.7554864654048
3810	36.7485850464988
3820.00000000000	36.7416547042699
3830	36.7346949419124
3840	36.7277052494216
3850	36.7206851031336
3860	36.7136339652444
3870	36.7065512833081
3880	36.6994364897125
3890	36.6922890011316
3900	36.6851082179526
3910	36.6778935236778
3920	36.6706442842979
3930	36.6633598476365
3940	36.6560395426643
3950	36.6486826787801
3960	36.6412885450579
3970	36.6338564094574
3980	36.6263855179963
3990	36.6188750938817
4000	36.6113243365980
4010	36.6037324209502
4020.00000000000	36.5960984960571
4030.00000000000	36.5884216842945
4040	36.5807010801825
4050	36.5729357492162
4060.00000000000	36.5651247266328
4070.00000000000	36.5572670161149
4080	36.5493615884224
4090	36.5414073799511
4100	36.5334032912109
4110	36.5253481852204
4120	36.5172408858107
4130	36.5090801758322
4140	36.5008647952595
4150	36.4925934391848
4160	36.4842647556944
4170	36.4758773436178
4180	36.4674297501419
4190	36.4589204682794
4200	36.4503479341819
4210	36.4417105242834
4220	36.4330065522660
4230	36.4242342658285
4240	36.4153918432479
4250	36.4064773897141
4260	36.3974889334207
4270.00000000000	36.3884244213933
4280	36.3792817150326
4290	36.3700585853483
4300	36.3607527078604
4310.00000000000	36.3513616571366
4320	36.3418829009358
4330	36.3323137939241
4340	36.3226515709235
4350.00000000000	36.3128933396525
4360	36.3030360729124
4370	36.2930766001667
4380	36.2830115984571
4390	36.2728375825937
4400	36.2625508945462
4410	36.2521476919608
4420	36.2416239357114
4430	36.2309753763896
4440	36.2201975396219
4450	36.2092857100904
4460	36.1982349141185
4470	36.1870399006641
4480	36.1756951205440
4490	36.1641947036881
4500	36.1525324341971
4510	36.1407017229441
4520.00000000000	36.1286955774276
4530	36.1165065685372
4540	36.1041267938490
4550	36.0915478370079
4560.00000000000	36.0787607226884
4570	36.0657558665453
4580	36.0525230194768
4590	36.0390512054078
4600.00000000000	36.0253286516759
4610	36.0113427109433
4620	35.9970797733745
4630	35.9825251675958
4640	35.9676630486828
4650	35.9524762710953
4660	35.9369462440841
4670	35.9210527666033
4680	35.9047738381693
4690	35.8880854413652
4700	35.8709612907734
4710	35.8533725419704
4720	35.8352874527775
4730	35.8166709871315
4740	35.7974843496161
4750	35.7776844357064
4760	35.7572231789183
4770.00000000000	35.7360467710226
4780	35.7140947248677
4790	35.6912987405844
4800	35.6675813242050
4810.00000000000	35.6428540918561
4820	35.6170156710035
4830	35.5899490802795
4840	35.5615184275969
4850.00000000000	35.5315647071091
4860	35.4999003909666
4870	35.4663023892552
4880	35.4305027719506
4890	35.3921763810036
4900	35.3509240648775
4910	35.3062496786791
4920	35.2575281299994
4930	35.2039605516867
4940	35.1445112696132
4950	35.0778205471873
4960	35.0020911922900
4970	34.9149712007490
4980	34.8135502794344
4990	34.6948980243992
5000	34.5582725783072

==> 10T-NI/10G/gauss-10G.dat <==
-5000	41.6143458674609
-4990	42.2131881916373
-4970	42.6611431709688
-4950	42.8908513317163
-4930	43.0277282864216
-4910	43.1282305621521
-4890	43.1997060730548
-4870	43.2678781709208
-4850	43.3258936444975
-4830	43.3605851085453
-4810	43.3987195374029
-4790	43.4359422558413
-4770	43.4663294292742
-4750	43.4809119668860
-4730	43.5023377201894
-4710	43.5216135336329
-4690	43.5357628290542
-4670	43.5527037940877
-4650	43.5640655594627
-4630	43.5783005361668
-4610	43.5882649147747
-4590	43.5976944097613
-4570	43.6040607822657
-4550	43.6084586789722
-4530	43.6172602794708
-4510	43.6180322050839
-4490	43.6234454871056
-4470	43.6301592400504
-4450	43.6256515033974
-4430	43.6348787578522
-4410	43.6287603617049
-4390	43.6290481317109
-4370	43.6363351056145
-4350	43.6406906337767
-4330	43.6469060209865
-4310	43.6403392023116
-4290	43.6446103833251
-4250	43.6511522149091
-4210	43.6528091500608
-4170	43.6435558658160
-4130	43.6410689879878
-4090	43.6270938050782
-4050	43.6246014205083
-4010	43.6208099875707
-3970	43.6014337435564
-3930	43.6024837201873
-3890	43.5920752649387
-3850	43.5794312839855
-3810	43.5776844907339
-3770	43.5689832985923
-3730	43.5608443597093
-3690	43.5531039291721
-3650	43.5466289877312
-3610	43.5392994028468
-3570	43.5274106842456
-3530	43.5187308874195
-3490	43.5071048711478
-3450	43.4969236195424
-3410	43.4844576106100
-3370	43.4699429005239
-3330	43.4598614770156
-3290	43.4471868173844
-3250	43.4362759966011
-3210	43.4302819202846
-3170	43.4112445203196
-3130	43.4076309267775
-3090	43.3888223521125
-3050	43.3801195063969
-3010	43.3614972004327
-2970	43.3539658105460
-2930	43.3385473893910
-2890	43.3256185286779
-2850	43.3123636959120
-2810	43.2982943649750
-2770	43.2843708267839
-2730	43.2744552820922
-2690	43.2652922288620
-2650	43.2473210973030
-2610	43.2317582875685
-2570	43.2234837947479
-2530	43.2069383416501
-2490	43.2034842465881
-2450	43.1803605824784
-2410	43.1745143452854
-2370	43.1572672371378
-2330	43.1478145409699
-2290	43.1262954474034
-2250	43.1163035889908
-2210	43.1057373394964
-2170	43.0809305115880
-2130	43.0746881117552
-2090	43.0651782508486
-2050	43.0477257440763
-2010	43.0343316989437
-1970	43.0198299059487
-1930	43.0056820739376
-1890	42.9892903531440
-1850	42.9755531535508
-1810	42.9652117801668
-1770	42.9507247095623
-1730	42.9457666748900
-1690	42.9228756963096
-1650	42.9133489431677
-1610	42.9022514839173
-1570	42.8855205066158
-1530	42.8794724524226
-1490	42.8638323633773
-1450	42.8427237901234
-1410	42.8375492861596
-1370	42.8171636037431
-1330	42.8084580860061
-1290	42.7928743929332
-1250	42.7836929244787
-1210	42.7690555913045
-1170	42.7592004432149
-1130	42.7446381018957
-1090	42.7328620093833
-1050	42.7203727385294
-1010	42.7042186553473
-910	42.6698956325536
-810	42.6349571607343
-710	42.5940399443367
-610	42.5667166256374
-510	42.5359611895890
-410	42.5020931707625
-310	42.4714264651884
-210	42.4333775338187
-110	42.4127539658617
-10	42.3840093202910
10	42.3697562092327
110	42.3381279951420
210	42.3031019421819
310	42.2740517354908
410	42.2418828937857
510	42.2077885728745
610	42.1767866871719
710	42.1409369354528
810	42.1139400058291
910	42.0768322287332
1010	42.0468158161129
1050	42.0366902836411
1090	42.0280248791430
1130	42.0051154685348
1170	41.9919645305988
1210	41.9799613426091
1250	41.9665704912254
1290	41.9574135905390
1330	41.9448098819109
1370	41.9340902263220
1410	41.9199079150818
1450	41.9162573668520
1490	41.9015642612861
1530	41.8806842990092
1570	41.8712759523443
1610	41.8562482974366
1650	41.8466965770455
1690	41.8378408631701
1730	41.8188578654285
1770	41.8163315053619
1810	41.7947631879718
1850	41.7762777671225
1890	41.7671154968991
1930	41.7614630299258
1970	41.7558957324497
2010	41.7334937667439
2050	41.7226672213681
2090	41.7129001024537
2130	41.6972629702078
2170	41.6808663547076
2210	41.6757334568098
2250	41.6559404748429
2290	41.6436209402303
2330	41.6391080902749
2370	41.6087391755573
2410	41.6070068099249
2450	41.5959898547832
2490	41.5791749641623
2530	41.5711653187609
2570	41.5586269374374
2610	41.5398241818576
2650	41.5281488942246
2690	41.5127850178424
2730	41.5029218317196
2770	41.4841026807423
2810	41.4774040740551
2850	41.4649456691330
2890	41.4554699814777
2930	41.4400232492079
2970	41.4224947665715
3010	41.4141695843395
3050	41.4058993320063
3090	41.3891126437758
3130	41.3804993485136
3170	41.3550099259776
3210	41.3527214687474
3250	41.3311855409820
3290	41.3207447787583
3330	41.3016134910054
3370	41.2923206072889
3410	41.2734984131692
3450	41.2638419545494
3490	41.2508261600442
3530	41.2380258469523
3570	41.2201657094781
3610	41.2087440839610
3650	41.1973805162761
3690	41.1686438241578
3730	41.1535861020851
3770	41.1407066832811
3810	41.1175216885113
3850	41.1103784139133
3890	41.0783627325421
3930	41.0712420249814
3970	41.0435584822797
4010	41.0243267562114
4050	41.0077486800837
4090	40.9864011247729
4130	40.9631628908442
4170	40.9388848124205
4210	40.9256996657503
4250	40.8952896252470
4290	40.8739452081425
4310	40.8655299728356
4330	40.8431182877526
4350	40.8306438236484
4370	40.8242801129425
4390	40.7926534716422
4410	40.7938202399089
4430	40.7816624395861
4450	40.7674168063614
4470	40.7442662950588
4490	40.7312955403437
4510	40.7155306116397
4530	40.6954185410664
4550	40.6782223166229
4570	40.6629532672773
4590	40.6416365908011
4610	40.6141731573021
4630	40.6063354775997
4650	40.5764936247534
4670	40.5440562685706
4690	40.5264028764962
4710	40.4874139278156
4730	40.4613042592010
4750	40.4280973070691
4770	40.3988279181610
4790	40.3622160776945
4810	40.3101396748376
4830	40.2700447551844
4850	40.2176207671365
4870	40.1581478309791
4890	40.0819799767747
4910	39.9923584258473
4930	39.8912240226139
4950	39.7470782701331
4970	39.5186351789066
4990	39.1184074577314
5000	38.7225799261801

==> 10T-NI/10G/gauss-DanIntegral-10G.txt <==
-5.000000 46.407337
-4.990000 46.800741
-4.980000 47.053903
-4.970000 47.230289
-4.960000 47.361154
-4.950000 47.462437
-4.940000 47.543247
-4.930000 47.609098
-4.920000 47.663467
-4.910000 47.708700
-4.900000 47.746596
-4.890000 47.778644
-4.880000 47.805840
-4.870000 47.828862
-4.860000 47.848269
-4.850000 47.864620
-4.840000 47.878419
-4.830000 47.889905
-4.820000 47.899278
-4.810000 47.906861
-4.800000 47.912687
-4.790000 47.916986
-4.780000 47.919798
-4.770000 47.921252
-4.760000 47.921587
-4.750000 47.920965
-4.740000 47.919331
-4.730000 47.916851
-4.720000 47.913562
-4.710000 47.909405
-4.700000 47.904690
-4.690000 47.899393
-4.680000 47.893466
-4.670000 47.886778
-4.660000 47.879463
-4.650000 47.871512
-4.640000 47.862944
-4.630000 47.854052
-4.620000 47.844841
-4.610000 47.835260
-4.600000 47.825357
-4.590000 47.815049
-4.580000 47.804461
-4.570000 47.793687
-4.560000 47.782914
-4.550000 47.771991
-4.540000 47.760698
-4.530000 47.749097
-4.520000 47.737106
-4.510000 47.724725
-4.500000 47.712023
-4.490000 47.699091
-4.480000 47.686169
-4.470000 47.673089
-4.460000 47.659782
-4.450000 47.646373
-4.440000 47.632805
-4.430000 47.619143
-4.420000 47.605391
-4.410000 47.591530
-4.400000 47.577688
-4.390000 47.563530
-4.380000 47.549225
-4.370000 47.534901
-4.360000 47.520480
-4.350000 47.505957
-4.340000 47.491346
-4.330000 47.476476
-4.320000 47.461640
-4.310000 47.446677
-4.300000 47.431712
-4.290000 47.416581
-4.280000 47.401353
-4.270000 47.385999
-4.260000 47.370783
-4.250000 47.355386
-4.240000 47.339945
-4.230000 47.324742
-4.220000 47.309637
-4.210000 47.294280
-4.200000 47.278816
-4.190000 47.263377
-4.180000 47.247946
-4.170000 47.232343
-4.160000 47.216655
-4.150000 47.200985
-4.140000 47.185416
-4.130000 47.169845
-4.120000 47.154259
-4.110000 47.138503
-4.100000 47.122461
-4.090000 47.106497
-4.080000 47.090695
-4.070000 47.075046
-4.060000 47.059306
-4.050000 47.043424
-4.040000 47.027297
-4.030000 47.011074
-4.020000 46.994831
-4.010000 46.978599
-4.000000 46.962321
-3.990000 46.946013
-3.980000 46.929655
-3.970000 46.913319
-3.960000 46.897046
-3.950000 46.880700
-3.940000 46.864142
-3.930000 46.847472
-3.920000 46.830768
-3.910000 46.814255
-3.900000 46.797787
-3.890000 46.781206
-3.880000 46.764366
-3.870000 46.747512
-3.860000 46.730615
-3.850000 46.713785
-3.840000 46.697256
-3.830000 46.680715
-3.820000 46.664004
-3.810000 46.647138
-3.800000 46.630048
-3.790000 46.613068
-3.780000 46.596314
-3.770000 46.579676
-3.760000 46.563126
-3.750000 46.546465
-3.740000 46.529721
-3.730000 46.513206
-3.720000 46.496813
-3.710000 46.480302
-3.700000 46.463646
-3.690000 46.447024
-3.680000 46.430931
-3.670000 46.415082
-3.660000 46.399056
-3.650000 46.383019
-3.640000 46.366935
-3.630000 46.350728
-3.620000 46.334232
-3.610000 46.317719
-3.600000 46.301271
-3.590000 46.284962
-3.580000 46.268798
-3.570000 46.252806
-3.560000 46.236739
-3.550000 46.220549
-3.540000 46.204581
-3.530000 46.188745
-3.520000 46.172765
-3.510000 46.156440
-3.500000 46.140033
-3.490000 46.123640
-3.480000 46.107283
-3.470000 46.090723
-3.460000 46.074117
-3.450000 46.057496
-3.440000 46.040689
-3.430000 46.023892
-3.420000 46.007034
-3.410000 45.990340
-3.400000 45.973842
-3.390000 45.957527
-3.380000 45.941190
-3.370000 45.924999
-3.360000 45.908756
-3.350000 45.892505
-3.340000 45.876202
-3.330000 45.860149
-3.320000 45.844190
-3.310000 45.828158
-3.300000 45.812201
-3.290000 45.796384
-3.280000 45.780664
-3.270000 45.764806
-3.260000 45.749008
-3.250000 45.733041
-3.240000 45.717168
-3.230000 45.701459
-3.220000 45.685506
-3.210000 45.669523
-3.200000 45.653626
-3.190000 45.637757
-3.180000 45.621937
-3.170000 45.606004
-3.160000 45.590166
-3.150000 45.574407
-3.140000 45.558877
-3.130000 45.543481
-3.120000 45.528131
-3.110000 45.512883
-3.100000 45.497247
-3.090000 45.481490
-3.080000 45.465766
-3.070000 45.450126
-3.060000 45.434380
-3.050000 45.418252
-3.040000 45.401835
-3.030000 45.385413
-3.020000 45.369197
-3.010000 45.353120
-3.000000 45.337310
-2.990000 45.321713
-2.980000 45.306044
-2.970000 45.290255
-2.960000 45.274615
-2.950000 45.258896
-2.940000 45.243248
-2.930000 45.227768
-2.920000 45.212139
-2.910000 45.196143
-2.900000 45.180309
-2.890000 45.164911
-2.880000 45.149647
-2.870000 45.134410
-2.860000 45.119411
-2.850000 45.104443
-2.840000 45.089478
-2.830000 45.074298
-2.820000 45.058807
-2.810000 45.043121
-2.800000 45.027346
-2.790000 45.011414
-2.780000 44.995371
-2.770000 44.979364
-2.760000 44.963569
-2.750000 44.947785
-2.740000 44.931982
-2.730000 44.916349
-2.720000 44.901001
-2.710000 44.885738
-2.700000 44.870324
-2.690000 44.854637
-2.680000 44.838546
-2.670000 44.822471
-2.660000 44.806744
-2.650000 44.791386
-2.640000 44.776383
-2.630000 44.761533
-2.620000 44.746399
-2.610000 44.731246
-2.600000 44.716170
-2.590000 44.701461
-2.580000 44.686847
-2.570000 44.672143
-2.560000 44.657320
-2.550000 44.642493
-2.540000 44.627667
-2.530000 44.612833
-2.520000 44.598094
-2.510000 44.583765
-2.500000 44.569582
-2.490000 44.555513
-2.480000 44.541329
-2.470000 44.527054
-2.460000 44.512757
-2.450000 44.498162
-2.440000 44.483412
-2.430000 44.468893
-2.420000 44.454572
-2.410000 44.440328
-2.400000 44.426300
-2.390000 44.412092
-2.380000 44.398058
-2.370000 44.384192
-2.360000 44.370205
-2.350000 44.356178
-2.340000 44.341980
-2.330000 44.327672
-2.320000 44.313427
-2.310000 44.299366
-2.300000 44.285315
-2.290000 44.271378
-2.280000 44.257385
-2.270000 44.243242
-2.260000 44.228662
-2.250000 44.213998
-2.240000 44.199578
-2.230000 44.185322
-2.220000 44.171148
-2.210000 44.157086
-2.200000 44.143353
-2.190000 44.129930
-2.180000 44.116266
-2.170000 44.102297
-2.160000 44.087778
-2.150000 44.073511
-2.140000 44.059714
-2.130000 44.046219
-2.120000 44.032889
-2.110000 44.019883
-2.100000 44.007022
-2.090000 43.993565
-2.080000 43.979468
-2.070000 43.965148
-2.060000 43.951084
-2.050000 43.937518
-2.040000 43.924355
-2.030000 43.911267
-2.020000 43.898324
-2.010000 43.885188
-2.000000 43.871526
-1.990000 43.857813
-1.980000 43.844204
-1.970000 43.830588
-1.960000 43.816835
-1.950000 43.803279
-1.940000 43.790215
-1.930000 43.777528
-1.920000 43.764885
-1.910000 43.751871
-1.900000 43.738966
-1.890000 43.726005
-1.880000 43.713261
-1.870000 43.700761
-1.860000 43.688409
-1.850000 43.676257
-1.840000 43.663882
-1.830000 43.651448
-1.820000 43.638939
-1.810000 43.626517
-1.800000 43.613845
-1.790000 43.601110
-1.780000 43.588011
-1.770000 43.575178
-1.760000 43.562543
-1.750000 43.549988
-1.740000 43.537078
-1.730000 43.524095
-1.720000 43.511478
-1.710000 43.498940
-1.700000 43.486597
-1.690000 43.474124
-1.680000 43.461427
-1.670000 43.448658
-1.660000 43.436209
-1.650000 43.424153
-1.640000 43.411912
-1.630000 43.399293
-1.620000 43.386347
-1.610000 43.373788
-1.600000 43.361431
-1.590000 43.349368
-1.580000 43.338091
-1.570000 43.326724
-1.560000 43.314599
-1.550000 43.302059
-1.540000 43.289803
-1.530000 43.277686
-1.520000 43.265449
-1.510000 43.253109
-1.500000 43.240514
-1.490000 43.227885
-1.480000 43.215453
-1.470000 43.203021
-1.460000 43.190478
-1.450000 43.178331
-1.440000 43.166474
-1.430000 43.154584
-1.420000 43.142726
-1.410000 43.131213
-1.400000 43.119921
-1.390000 43.108666
-1.380000 43.097095
-1.370000 43.085118
-1.360000 43.073181
-1.350000 43.061476
-1.340000 43.049822
-1.330000 43.037877
-1.320000 43.025894
-1.310000 43.014179
-1.300000 43.002461
-1.290000 42.990145
-1.280000 42.977803
-1.270000 42.965620
-1.260000 42.953255
-1.250000 42.940707
-1.240000 42.928141
-1.230000 42.915357
-1.220000 42.902534
-1.210000 42.890111
-1.200000 42.878112
-1.190000 42.865907
-1.180000 42.853755
-1.170000 42.841758
-1.160000 42.829727
-1.150000 42.817801
-1.140000 42.805893
-1.130000 42.794327
-1.120000 42.783241
-1.110000 42.772149
-1.100000 42.760429
-1.090000 42.747933
-1.080000 42.735395
-1.070000 42.723403
-1.060000 42.711920
-1.050000 42.701079
-1.040000 42.690531
-1.030000 42.679529
-1.020000 42.668462
-1.010000 42.657822
-1.000000 42.647465
-0.990000 42.637167
-0.980000 42.626584
-0.970000 42.615648
-0.960000 42.604592
-0.950000 42.593919
-0.940000 42.583077
-0.930000 42.571929
-0.920000 42.561028
-0.910000 42.550468
-0.900000 42.540238
-0.890000 42.530179
-0.880000 42.520135
-0.870000 42.510225
-0.860000 42.500654
-0.850000 42.491061
-0.840000 42.481515
-0.830000 42.471866
-0.820000 42.462263
-0.810000 42.452576
-0.800000 42.443239
-0.790000 42.433762
-0.780000 42.423870
-0.770000 42.413638
-0.760000 42.403756
-0.750000 42.393801
-0.740000 42.383423
-0.730000 42.372859
-0.720000 42.362708
-0.710000 42.352419
-0.700000 42.341636
-0.690000 42.331023
-0.680000 42.320707
-0.670000 42.310637
-0.660000 42.300941
-0.650000 42.291136
-0.640000 42.281146
-0.630000 42.271198
-0.620000 42.261491
-0.610000 42.251651
-0.600000 42.241421
-0.590000 42.230468
-0.580000 42.218978
-0.570000 42.207833
-0.560000 42.196865
-0.550000 42.185789
-0.540000 42.174851
-0.530000 42.164021
-0.520000 42.153773
-0.510000 42.143640
-0.500000 42.133667
-0.490000 42.123540
-0.480000 42.112903
-0.470000 42.102487
-0.460000 42.092302
-0.450000 42.082374
-0.440000 42.072374
-0.430000 42.062530
-0.420000 42.052376
-0.410000 42.041737
-0.400000 42.031393
-0.390000 42.021464
-0.380000 42.011856
-0.370000 42.002363
-0.360000 41.992500
-0.350000 41.982430
-0.340000 41.972023
-0.330000 41.961693
-0.320000 41.951390
-0.310000 41.941100
-0.300000 41.930844
-0.290000 41.920591
-0.280000 41.910810
-0.270000 41.901654
-0.260000 41.892899
-0.250000 41.883707
-0.240000 41.874274
-0.230000 41.864331
-0.220000 41.854318
-0.210000 41.844183
-0.200000 41.834251
-0.190000 41.824730
-0.180000 41.815441
-0.170000 41.806314
-0.160000 41.796644
-0.150000 41.786715
-0.140000 41.777036
-0.130000 41.767743
-0.120000 41.758793
-0.110000 41.750066
-0.100000 41.741123
-0.090000 41.731892
-0.080000 41.722729
-0.070000 41.714153
-0.060000 41.706218
-0.050000 41.698072
-0.040000 41.689496
-0.030000 41.680925
-0.020000 41.671964
-0.010000 41.663155
0.000000 41.653985
0.010000 41.644639
0.020000 41.635196
0.030000 41.625389
0.040000 41.615390
0.050000 41.605142
0.060000 41.594826
0.070000 41.584451
0.080000 41.574598
0.090000 41.565236
0.100000 41.556370
0.110000 41.547691
0.120000 41.538882
0.130000 41.529890
0.140000 41.520564
0.150000 41.511316
0.160000 41.501950
0.170000 41.492595
0.180000 41.483707
0.190000 41.474696
0.200000 41.465280
0.210000 41.455453
0.220000 41.445252
0.230000 41.435332
0.240000 41.426115
0.250000 41.416824
0.260000 41.407364
0.270000 41.398116
0.280000 41.388731
0.290000 41.379228
0.300000 41.369541
0.310000 41.359245
0.320000 41.348518
0.330000 41.338324
0.340000 41.328035
0.350000 41.317728
0.360000 41.307617
0.370000 41.298065
0.380000 41.289062
0.390000 41.280478
0.400000 41.271575
0.410000 41.262341
0.420000 41.252812
0.430000 41.243885
0.440000 41.235574
0.450000 41.227555
0.460000 41.219552
0.470000 41.211881
0.480000 41.203729
0.490000 41.195027
0.500000 41.186256
0.510000 41.177926
0.520000 41.169788
0.530000 41.161659
0.540000 41.153335
0.550000 41.145201
0.560000 41.137706
0.570000 41.130409
0.580000 41.122835
0.590000 41.114771
0.600000 41.106795
0.610000 41.099545
0.620000 41.092739
0.630000 41.085185
0.640000 41.076276
0.650000 41.066952
0.660000 41.057857
0.670000 41.048967
0.680000 41.040581
0.690000 41.032192
0.700000 41.023953
0.710000 41.015848
0.720000 41.007370
0.730000 40.998974
0.740000 40.991102
0.750000 40.983526
0.760000 40.975528
0.770000 40.967191
0.780000 40.959328
0.790000 40.951750
0.800000 40.944385
0.810000 40.936857
0.820000 40.928821
0.830000 40.920655
0.840000 40.912058
0.850000 40.903534
0.860000 40.895300
0.870000 40.887471
0.880000 40.879472
0.890000 40.870990
0.900000 40.862125
0.910000 40.853817
0.920000 40.845784
0.930000 40.837712
0.940000 40.829561
0.950000 40.821322
0.960000 40.813299
0.970000 40.805167
0.980000 40.796978
0.990000 40.788465
1.000000 40.779904
1.010000 40.771733
1.020000 40.763872
1.030000 40.755678
1.040000 40.747456
1.050000 40.739669
1.060000 40.732239
1.070000 40.724372
1.080000 40.716785
1.090000 40.709704
1.100000 40.702698
1.110000 40.694894
1.120000 40.687196
1.130000 40.679016
1.140000 40.669833
1.150000 40.660166
1.160000 40.651032
1.170000 40.642430
1.180000 40.633520
1.190000 40.624914
1.200000 40.616493
1.210000 40.607934
1.220000 40.598403
1.230000 40.588176
1.240000 40.578197
1.250000 40.568201
1.260000 40.557789
1.270000 40.547665
1.280000 40.538784
1.290000 40.530287
1.300000 40.521590
1.310000 40.512146
1.320000 40.502345
1.330000 40.492204
1.340000 40.481606
1.350000 40.470988
1.360000 40.461194
1.370000 40.451863
1.380000 40.442607
1.390000 40.434052
1.400000 40.425202
1.410000 40.414947
1.420000 40.404249
1.430000 40.394052
1.440000 40.384808
1.450000 40.375913
1.460000 40.366736
1.470000 40.357236
1.480000 40.347069
1.490000 40.337064
1.500000 40.327009
1.510000 40.317772
1.520000 40.308866
1.530000 40.299487
1.540000 40.290138
1.550000 40.281271
1.560000 40.273232
1.570000 40.266527
1.580000 40.261096
1.590000 40.255373
1.600000 40.249105
1.610000 40.242247
1.620000 40.235329
1.630000 40.228952
1.640000 40.222887
1.650000 40.216885
1.660000 40.210811
1.670000 40.204209
1.680000 40.196649
1.690000 40.188870
1.700000 40.181059
1.710000 40.173389
1.720000 40.166539
1.730000 40.159753
1.740000 40.152249
1.750000 40.144946
1.760000 40.137878
1.770000 40.130409
1.780000 40.122410
1.790000 40.114718
1.800000 40.107757
1.810000 40.100524
1.820000 40.092805
1.830000 40.085202
1.840000 40.077160
1.850000 40.068613
1.860000 40.060317
1.870000 40.052685
1.880000 40.045423
1.890000 40.037790
1.900000 40.029762
1.910000 40.021522
1.920000 40.013129
1.930000 40.004475
1.940000 39.996228
1.950000 39.988134
1.960000 39.979696
1.970000 39.971471
1.980000 39.963524
1.990000 39.955631
2.000000 39.947451
2.010000 39.939402
2.020000 39.931072
2.030000 39.922084
2.040000 39.912667
2.050000 39.903311
2.060000 39.893919
2.070000 39.885557
2.080000 39.877157
2.090000 39.868152
2.100000 39.858868
2.110000 39.849803
2.120000 39.840867
2.130000 39.831309
2.140000 39.821110
2.150000 39.811491
2.160000 39.802693
2.170000 39.794475
2.180000 39.786432
2.190000 39.778128
2.200000 39.769590
2.210000 39.761679
2.220000 39.754418
2.230000 39.746971
2.240000 39.738925
2.250000 39.731588
2.260000 39.724000
2.270000 39.716159
2.280000 39.708216
2.290000 39.700279
2.300000 39.691542
2.310000 39.681797
2.320000 39.672204
2.330000 39.662082
2.340000 39.651893
2.350000 39.642780
2.360000 39.634164
2.370000 39.625340
2.380000 39.616412
2.390000 39.607339
2.400000 39.598235
2.410000 39.588997
2.420000 39.580055
2.430000 39.571588
2.440000 39.562606
2.450000 39.553302
2.460000 39.544646
2.470000 39.536371
2.480000 39.528642
2.490000 39.521999
2.500000 39.515977
2.510000 39.509387
2.520000 39.502932
2.530000 39.496830
2.540000 39.490986
2.550000 39.485549
2.560000 39.480553
2.570000 39.475275
2.580000 39.469936
2.590000 39.463865
2.600000 39.456640
2.610000 39.448804
2.620000 39.441248
2.630000 39.433540
2.640000 39.425369
2.650000 39.417711
2.660000 39.409636
2.670000 39.401483
2.680000 39.394620
2.690000 39.388296
2.700000 39.381541
2.710000 39.374989
2.720000 39.368682
2.730000 39.362219
2.740000 39.356739
2.750000 39.352176
2.760000 39.347212
2.770000 39.341886
2.780000 39.336353
2.790000 39.330446
2.800000 39.324384
2.810000 39.318583
2.820000 39.312951
2.830000 39.307546
2.840000 39.301964
2.850000 39.296044
2.860000 39.289219
2.870000 39.282382
2.880000 39.275481
2.890000 39.268830
2.900000 39.263091
2.910000 39.257947
2.920000 39.251989
2.930000 39.245165
2.940000 39.238271
2.950000 39.231441
2.960000 39.224690
2.970000 39.218089
2.980000 39.211286
2.990000 39.205155
3.000000 39.199170
3.010000 39.192858
3.020000 39.186435
3.030000 39.180109
3.040000 39.173973
3.050000 39.168423
3.060000 39.163842
3.070000 39.158897
3.080000 39.153265
3.090000 39.146917
3.100000 39.140346
3.110000 39.133446
3.120000 39.125858
3.130000 39.118068
3.140000 39.110001
3.150000 39.102272
3.160000 39.094634
3.170000 39.087313
3.180000 39.080097
3.190000 39.073412
3.200000 39.066833
3.210000 39.060183
3.220000 39.052947
3.230000 39.045712
3.240000 39.039206
3.250000 39.033502
3.260000 39.028121
3.270000 39.023744
3.280000 39.019189
3.290000 39.013607
3.300000 39.008394
3.310000 39.003327
3.320000 38.998308
3.330000 38.993614
3.340000 38.988095
3.350000 38.982231
3.360000 38.977094
3.370000 38.972100
3.380000 38.967431
3.390000 38.962948
3.400000 38.957208
3.410000 38.951047
3.420000 38.945510
3.430000 38.939745
3.440000 38.933888
3.450000 38.927966
3.460000 38.920953
3.470000 38.913394
3.480000 38.906472
3.490000 38.899284
3.500000 38.892422
3.510000 38.885602
3.520000 38.877904
3.530000 38.870523
3.540000 38.864101
3.550000 38.857745
3.560000 38.850936
3.570000 38.844340
3.580000 38.837489
3.590000 38.830498
3.600000 38.823875
3.610000 38.817458
3.620000 38.811525
3.630000 38.806392
3.640000 38.800417
3.650000 38.794580
3.660000 38.788631
3.670000 38.782020
3.680000 38.775413
3.690000 38.769063
3.700000 38.762288
3.710000 38.755191
3.720000 38.747307
3.730000 38.739891
3.740000 38.732668
3.750000 38.725053
3.760000 38.718209
3.770000 38.712083
3.780000 38.706582
3.790000 38.700466
3.800000 38.693219
3.810000 38.685129
3.820000 38.676924
3.830000 38.668520
3.840000 38.661082
3.850000 38.653807
3.860000 38.645636
3.870000 38.637184
3.880000 38.628526
3.890000 38.620761
3.900000 38.613152
3.910000 38.605814
3.920000 38.598197
3.930000 38.589873
3.940000 38.580972
3.950000 38.572492
3.960000 38.563750
3.970000 38.555218
3.980000 38.546850
3.990000 38.537877
4.000000 38.529366
4.010000 38.521530
4.020000 38.514634
4.030000 38.509696
4.040000 38.503272
4.050000 38.496374
4.060000 38.489113
4.070000 38.480466
4.080000 38.472614
4.090000 38.464366
4.100000 38.454729
4.110000 38.445974
4.120000 38.436546
4.130000 38.426504
4.140000 38.416356
4.150000 38.405137
4.160000 38.395022
4.170000 38.385733
4.180000 38.375760
4.190000 38.366582
4.200000 38.357534
4.210000 38.347935
4.220000 38.338426
4.230000 38.327616
4.240000 38.317540
4.250000 38.308389
4.260000 38.298926
4.270000 38.289785
4.280000 38.281360
4.290000 38.272985
4.300000 38.264541
4.310000 38.256259
4.320000 38.247469
4.330000 38.237426
4.340000 38.226571
4.350000 38.214879
4.360000 38.201572
4.370000 38.186973
4.380000 38.172709
4.390000 38.159156
4.400000 38.146357
4.410000 38.134711
4.420000 38.124602
4.430000 38.115156
4.440000 38.105208
4.450000 38.095888
4.460000 38.085141
4.470000 38.073482
4.480000 38.061712
4.490000 38.049192
4.500000 38.037595
4.510000 38.027178
4.520000 38.016124
4.530000 38.004797
4.540000 37.993100
4.550000 37.982037
4.560000 37.971447
4.570000 37.960062
4.580000 37.949288
4.590000 37.938776
4.600000 37.929077
4.610000 37.919574
4.620000 37.909197
4.630000 37.898937
4.640000 37.889101
4.650000 37.879664
4.660000 37.870047
4.670000 37.859907
4.680000 37.849875
4.690000 37.839631
4.700000 37.830216
4.710000 37.821200
4.720000 37.810764
4.730000 37.800082
4.740000 37.788699
4.750000 37.777374
4.760000 37.766090
4.770000 37.753833
4.780000 37.741835
4.790000 37.728780
4.800000 37.714754
4.810000 37.700138
4.820000 37.684425
4.830000 37.669002
4.840000 37.652821
4.850000 37.636195
4.860000 37.618784
4.870000 37.600107
4.880000 37.581174
4.890000 37.560373
4.900000 37.539696
4.910000 37.518084
4.920000 37.494459
4.930000 37.469891
4.940000 37.443516
4.950000 37.416486
4.960000 37.389043
4.970000 37.360704
4.980000 37.330910
4.990000 37.299377
5.000000 37.267330


==> 10T-NI/10G/gauss-danielCF-10G.dat <==
-5000	41.1462785499136
-4990	41.5481985198884
-4980	41.7895078394705
-4970	41.9540965175151
-4960	42.0767154223527
-4950	42.1734143514034
-4940	42.2526760009509
-4930	42.3194678708682
-4920	42.3769294105112
-4910	42.4271631416440
-4900	42.4716423400975
-4890	42.5114374319903
-4880	42.5473495081225
-4870	42.5799930327488
-4860	42.6098492192900
-4850	42.6373016861026
-4840	42.6626609883396
-4830	42.6861819322664
-4820	42.7080760704818
-4810	42.7285208976882
-4800	42.7476667368226
-4790	42.7656419762379
-4780	42.7825571086629
-4770	42.7985078855239
-4760	42.8135778086770
-4750	42.8278401193351
-4740	42.8413594008524
-4730	42.8541928816963
-4720	42.8663915032765
-4710	42.8780008016265
-4700	42.8890616404497
-4690	42.8996108245271
-4680	42.9096816161070
-4670	42.9193041720706
-4660	42.9285059159800
-4650	42.9373118562779
-4640	42.9457448596982
-4630	42.9538258872248
-4620	42.9615741985711
-4610	42.9690075300735
-4600	42.9761422500299
-4590	42.9829934948192
-4580	42.9895752885779
-4570	42.9959006487534
-4560	43.0019816794832
-4550	43.0078296544398
-4540	43.0134550905336
-4530	43.0188678136534
-4520	43.0240770174522
-4510	43.0290913160399
-4500	43.0339187913236
-4490	43.0385670356327
-4480	43.0430431901790
-4470	43.0473539798310
-4460	43.0515057446145
-4450	43.0555044683043
-4440	43.0593558044198
-4430	43.0630650999037
-4420	43.0666374167246
-4410	43.0700775516188
-4400	43.0733900541597
-4390	43.0765792433205
-4380	43.0796492226793
-4370	43.0826038943964
-4360	43.0854469720816
-4350	43.0881819926542
-4340	43.0908123272899
-4330	43.0933411915360
-4320	43.0957716546703
-4310	43.0981066483701
-4300	43.1003489747515
-4290	43.1025013138321
-4280	43.1045662304667
-4270	43.1065461808001
-4260	43.1084435182757
-4250	43.1102604992365
-4240	43.1119992881515
-4230	43.1136619624963
-4220	43.1152505173157
-4210	43.1167668694924
-4200	43.1182128617434
-4190	43.1195902663668
-4180	43.1209007887543
-4170	43.1221460706899
-4160	43.1233276934479
-4150	43.1244471807053
-4140	43.1255060012822
-4130	43.1265055717222
-4120	43.1274472587224
-4110	43.1283323814257
-4100	43.1291622135827
-4090	43.1299379855929
-4080	43.1306608864328
-4070	43.1313320654788
-4060	43.1319526342309
-4050	43.1325236679447
-4040	43.1330462071758
-4030	43.1335212592446
-4020	43.1339497996233
-4010	43.1343327732534
-4000	43.1346710957942
-3990	43.1349656548104
-3980	43.1352173108983
-3970	43.1354268987582
-3960	43.1355952282133
-3950	43.1357230851790
-3940	43.1358112325865
-3930	43.1358604112617
-3920	43.1358713407631
-3910	43.1358447201802
-3900	43.1357812288953
-3890	43.1356815273099
-3880	43.1355462575388
-3870	43.1353760440720
-3860	43.1351714944080
-3850	43.1349331996579
-3840	43.1346617351243
-3830	43.1343576608539
-3820	43.1340215221670
-3810	43.1336538501637
-3800	43.1332551622091
-3790	43.1328259623983
-3780	43.1323667420007
-3770	43.1318779798879
-3760	43.1313601429422
-3750	43.1308136864492
-3740	43.1302390544750
-3730	43.1296366802276
-3720	43.1290069864038
-3710	43.1283503855232
-3700	43.1276672802483
-3690	43.1269580636925
-3680	43.1262231197167
-3670	43.1254628232132
-3660	43.1246775403804
-3650	43.1238676289859
-3640	43.1230334386208
-3630	43.1221753109432
-3620	43.1212935799141
-3610	43.1203885720240
-3600	43.1194606065109
-3590	43.1185099955713
-3580	43.1175370445629
-3570	43.1165420522004
-3560	43.1155253107442
-3550	43.1144871061830
-3540	43.1134277184089
-3530	43.1123474213879
-3520	43.1112464833231
-3510	43.1101251668136
-3500	43.1089837290071
-3490	43.1078224217473
-3480	43.1066414917176
-3470	43.1054411805783
-3460	43.1042217251003
-3450	43.1029833572947
-3440	43.1017263045367
-3430	43.1004507896874
-3420	43.0991570312102
-3410	43.0978452432839
-3400	43.0965156359126
-3390	43.0951684150318
-3380	43.0938037826107
-3370	43.0924219367524
-3360	43.0910230717898
-3350	43.0896073783797
-3340	43.0881750435925
-3330	43.0867262510013
-3320	43.0852611807658
-3310	43.0837800097159
-3300	43.0822829114312
-3290	43.0807700563194
-3280	43.0792416116909
-3270	43.0776977418328
-3260	43.0761386080796
-3250	43.0745643688825
-3240	43.0729751798758
-3230	43.0713711939428
-3220	43.0697525612785
-3210	43.0681194294511
-3200	43.0664719434618
-3190	43.0648102458027
-3180	43.0631344765133
-3170	43.0614447732353
-3160	43.0597412712656
-3150	43.0580241036086
-3140	43.0562934010263
-3130	43.0545492920872
-3120	43.0527919032146
-3110	43.0510213587322
-3100	43.0492377809100
-3090	43.0474412900077
-3080	43.0456320043179
-3070	43.0438100402075
-3060	43.0419755121587
-3050	43.0401285328077
-3040	43.0382692129841
-3030	43.0363976617479
-3020	43.0345139864259
-3010	43.0326182926476
-3000	43.0307106843799
-2990	43.0287912639607
-2980	43.0268601321318
-2970	43.0249173880712
-2960	43.0229631294245
-2950	43.0209974523351
-2940	43.0190204514744
-2930	43.0170322200704
-2920	43.0150328499364
-2910	43.0130224314986
-2900	43.0110010538228
-2890	43.0089688046412
-2880	43.0069257703775
-2870	43.0048720361724
-2860	43.0028076859082
-2850	43.0007328022320
-2840	42.9986474665800
-2830	42.9965517591993
-2820	42.9944457591710
-2810	42.9923295444314
-2800	42.9902031917934
-2790	42.9880667769674
-2780	42.9859203745811
-2770	42.9837640581998
-2760	42.9815979003455
-2750	42.9794219725158
-2740	42.9772363452026
-2730	42.9750410879099
-2720	42.9728362691715
-2710	42.9706219565685
-2700	42.9683982167458
-2690	42.9661651154290
-2680	42.9639227174405
-2670	42.9616710867149
-2660	42.9594102863149
-2650	42.9571403784463
-2640	42.9548614244726
-2630	42.9525734849298
-2620	42.9502766195402
-2610	42.9479708872265
-2600	42.9456563461253
-2590	42.9433330536003
-2580	42.9410010662555
-2570	42.9386604399477
-2560	42.9363112297990
-2550	42.9339534902092
-2540	42.9315872748673
-2530	42.9292126367638
-2520	42.9268296282017
-2510	42.9244383008077
-2500	42.9220387055436
-2490	42.9196308927167
-2480	42.9172149119903
-2470	42.9147908123945
-2460	42.9123586423359
-2450	42.9099184496074
-2440	42.9074702813986
-2430	42.9050141843047
-2420	42.9025502043358
-2410	42.9000783869267
-2400	42.8975987769454
-2390	42.8951114187018
-2380	42.8926163559566
-2370	42.8901136319299
-2360	42.8876032893089
-2350	42.8850853702568
-2340	42.8825599164201
-2330	42.8800269689368
-2320	42.8774865684442
-2310	42.8749387550860
-2300	42.8723835685201
-2290	42.8698210479256
-2280	42.8672512320100
-2270	42.8646741590162
-2260	42.8620898667293
-2250	42.8594983924833
-2240	42.8568997731680
-2230	42.8542940452348
-2220	42.8516812447039
-2210	42.8490614071698
-2200	42.8464345678079
-2190	42.8438007613803
-2180	42.8411600222417
-2170	42.8385123843455
-2160	42.8358578812488
-2150	42.8331965461189
-2140	42.8305284117379
-2130	42.8278535105088
-2120	42.8251718744604
-2110	42.8224835352526
-2100	42.8197885241815
-2090	42.8170868721843
-2080	42.8143786098447
-2070	42.8116637673969
-2060	42.8089423747313
-2050	42.8062144613985
-2040	42.8034800566140
-2030	42.8007391892632
-2020	42.7979918879050
-2010	42.7952381807770
-2000	42.7924780957993
-1990	42.7897116605785
-1980	42.7869389024127
-1970	42.7841598482946
-1960	42.7813745249160
-1950	42.7785829586717
-1940	42.7757851756634
-1930	42.7729812017031
-1920	42.7701710623176
-1910	42.7673547827512
-1900	42.7645323879702
-1890	42.7617039026659
-1880	42.7588693512584
-1870	42.7560287578997
-1860	42.7531821464775
-1850	42.7503295406180
-1840	42.7474709636899
-1830	42.7446064388068
-1820	42.7417359888308
-1810	42.7388596363756
-1800	42.7359774038097
-1790	42.7330893132589
-1780	42.7301953866098
-1770	42.7272956455122
-1760	42.7243901113825
-1750	42.7214788054064
-1740	42.7185617485410
-1730	42.7156389615188
-1720	42.7127104648490
-1710	42.7097762788212
-1700	42.7068364235074
-1690	42.7038909187650
-1680	42.7009397842388
-1670	42.6979830393639
-1660	42.6950207033680
-1650	42.6920527952739
-1640	42.6890793339015
-1630	42.6861003378707
-1620	42.6831158256032
-1610	42.6801258153249
-1600	42.6771303250685
-1590	42.6741293726749
-1580	42.6711229757961
-1570	42.6681111518969
-1560	42.6650939182571
-1550	42.6620712919737
-1540	42.6590432899626
-1530	42.6560099289610
-1520	42.6529712255288
-1510	42.6499271960512
-1500	42.6468778567400
-1490	42.6438232236360
-1480	42.6407633126104
-1470	42.6376981393669
-1460	42.6346277194432
-1450	42.6315520682132
-1440	42.6284712008884
-1430	42.6253851325196
-1420	42.6222938779988
-1410	42.6191974520605
-1400	42.6160958692840
-1390	42.6129891440940
-1380	42.6098772907633
-1370	42.6067603234135
-1360	42.6036382560168
-1350	42.6005111023978
-1340	42.5973788762346
-1330	42.5942415910605
-1320	42.5910992602653
-1310	42.5879518970968
-1300	42.5847995146622
-1290	42.5816421259295
-1280	42.5784797437288
-1270	42.5753123807538
-1260	42.5721400495629
-1250	42.5689627625805
-1240	42.5657805320987
-1230	42.5625933702780
-1220	42.5594012891488
-1210	42.5562043006127
-1200	42.5530024164437
-1190	42.5497956482892
-1180	42.5465840076713
-1170	42.5433675059880
-1160	42.5401461545143
-1150	42.5369199644033
-1140	42.5336889466873
-1130	42.5304531122788
-1120	42.5272124719718
-1110	42.5239670364428
-1100	42.5207168162516
-1090	42.5174618218425
-1080	42.5142020635454
-1070	42.5109375515767
-1060	42.5076682960402
-1050	42.5043943069282
-1040	42.5011155941223
-1030	42.4978321673944
-1020	42.4945440364080
-1010	42.4912512107182
-1000	42.4879536997737
-990	42.4846515129167
-980	42.4813446593845
-970	42.4780331483098
-960	42.4747169887219
-950	42.4713961895476
-940	42.4680707596116
-930	42.4647407076376
-920	42.4614060422490
-910	42.4580667719699
-900	42.4547229052255
-890	42.4513744503431
-880	42.4480214155527
-870	42.4446638089879
-860	42.4413016386866
-850	42.4379349125914
-840	42.4345636385508
-830	42.4311878243194
-820	42.4278074775591
-810	42.4244226058390
-800	42.4210332166371
-790	42.4176393173398
-780	42.4142409152436
-770	42.4108380175549
-760	42.4074306313910
-750	42.4040187637807
-740	42.4006024216649
-730	42.3971816118969
-720	42.3937563412434
-710	42.3903266163848
-700	42.3868924439158
-690	42.3834538303460
-680	42.3800107821003
-670	42.3765633055197
-660	42.3731114068614
-650	42.3696550922997
-640	42.3661943679264
-630	42.3627292397512
-620	42.3592597137022
-610	42.3557857956265
-600	42.3523074912903
-590	42.3488248063799
-580	42.3453377465019
-570	42.3418463171834
-560	42.3383505238728
-550	42.3348503719399
-540	42.3313458666769
-530	42.3278370132978
-520	42.3243238169399
-510	42.3208062826635
-500	42.3172844154524
-490	42.3137582202144
-480	42.3102277017818
-470	42.3066928649114
-460	42.3031537142849
-450	42.2996102545098
-440	42.2960624901188
-430	42.2925104255712
-420	42.2889540652522
-410	42.2853934134740
-400	42.2818284744756
-390	42.2782592524236
-380	42.2746857514118
-370	42.2711079754622
-360	42.2675259285249
-350	42.2639396144784
-340	42.2603490371300
-330	42.2567542002158
-320	42.2531551074012
-310	42.2495517622813
-300	42.2459441683806
-290	42.2423323291538
-280	42.2387162479855
-270	42.2350959281909
-260	42.2314713730159
-250	42.2278425856369
-240	42.2242095691615
-230	42.2205723266286
-220	42.2169308610084
-210	42.2132851752026
-200	42.2096352720447
-190	42.2059811543003
-180	42.2023228246668
-170	42.1986602857739
-160	42.1949935401839
-150	42.1913225903914
-140	42.1876474388236
-130	42.1839680878409
-120	42.1802845397361
-110	42.1765967967353
-100	42.1729048609977
-90	42.1692087346158
-80	42.1655084196154
-70	42.1618039179557
-60	42.1580952315294
-50	42.1543823621629
-40	42.1506653116161
-30	42.1469440815830
-20	42.1432186736909
-10	42.1394890895014
0	42.1357553305098
10	42.1320173981453
20	42.1282752937711
30	42.1245290186846
40	42.1207785741170
50	42.1170239612337
60	42.1132651811340
70	42.1095022348515
80	42.1057351233538
90	42.1019638475423
100	42.0981884082529
110	42.0944088062552
120	42.0906250422528
130	42.0868371168835
140	42.0830450307188
150	42.0792487842642
160	42.0754483779591
170	42.0716438121765
180	42.0678350872232
190	42.0640222033397
200	42.0602051607001
210	42.0563839594117
220	42.0525585995157
230	42.0487290809861
240	42.0448954037304
250	42.0410575675890
260	42.0372155723356
270	42.0333694176763
280	42.0295191032504
290	42.0256646286294
300	42.0218059933174
310	42.0179431967510
320	42.0140762382987
330	42.0102051172610
340	42.0063298328704
350	42.0024503842909
360	41.9985667706180
370	41.9946789908785
380	41.9907870440303
390	41.9868909289622
400	41.9829906444936
410	41.9790861893744
420	41.9751775622848
430	41.9712647618348
440	41.9673477865645
450	41.9634266349433
460	41.9595013053699
470	41.9555717961720
480	41.9516381056062
490	41.9477002318574
500	41.9437581730388
510	41.9398119271915
520	41.9358614922841
530	41.9319068662127
540	41.9279480468003
550	41.9239850317966
560	41.9200178188775
570	41.9160464056452
580	41.9120707896274
590	41.9080909682771
600	41.9041069389725
610	41.9001186990160
620	41.8961262456346
630	41.8921295759789
640	41.8881286871232
650	41.8841235760645
660	41.8801142397228
670	41.8761006749401
680	41.8720828784802
690	41.8680608470284
700	41.8640345771908
710	41.8600040654941
720	41.8559693083848
730	41.8519303022290
740	41.8478870433121
750	41.8438395278377
760	41.8397877519276
770	41.8357317116214
780	41.8316714028752
790	41.8276068215621
800	41.8235379634710
810	41.8194648243062
820	41.8153873996869
830	41.8113056851464
840	41.8072196761320
850	41.8031293680041
860	41.7990347560354
870	41.7949358354107
880	41.7908326012260
890	41.7867250484881
900	41.7826131721136
910	41.7784969669285
920	41.7743764276678
930	41.7702515489742
940	41.7661223253977
950	41.7619887513951
960	41.7578508213290
970	41.7537085294673
980	41.7495618699822
990	41.7454108369498
1000	41.7412554243488
1010	41.7370956260603
1020	41.7329314358668
1030	41.7287628474512
1040	41.7245898543963
1050	41.7204124501836
1060	41.7162306281930
1070	41.7120443817013
1080	41.7078537038819
1090	41.7036585878034
1100	41.6994590264293
1110	41.6952550126164
1120	41.6910465391144
1130	41.6868335985648
1140	41.6826161834998
1150	41.6783942863417
1160	41.6741678994012
1170	41.6699370148773
1180	41.6657016248555
1190	41.6614617213072
1200	41.6572172960887
1210	41.6529683409395
1220	41.6487148474822
1230	41.6444568072205
1240	41.6401942115384
1250	41.6359270516994
1260	41.6316553188447
1270	41.6273790039925
1280	41.6230980980366
1290	41.6188125917453
1300	41.6145224757599
1310	41.6102277405939
1320	41.6059283766313
1330	41.6016243741253
1340	41.5973157231976
1350	41.5930024138360
1360	41.5886844358942
1370	41.5843617790895
1380	41.5800344330019
1390	41.5757023870724
1400	41.5713656306018
1410	41.5670241527492
1420	41.5626779425303
1430	41.5583269888158
1440	41.5539712803304
1450	41.5496108056506
1460	41.5452455532037
1470	41.5408755112656
1480	41.5365006679594
1490	41.5321210112541
1500	41.5277365289623
1510	41.5233472087386
1520	41.5189530380784
1530	41.5145540043154
1540	41.5101500946201
1550	41.5057412959982
1560	41.5013275952883
1570	41.4969089791603
1580	41.4924854341132
1590	41.4880569464736
1600	41.4836235023931
1610	41.4791850878470
1620	41.4747416886315
1630	41.4702932903622
1640	41.4658398784715
1650	41.4613814382070
1660	41.4569179546287
1670	41.4524494126073
1680	41.4479757968216
1690	41.4434970917564
1700	41.4390132816999
1710	41.4345243507415
1720	41.4300302827697
1730	41.4255310614690
1740	41.4210266703179
1750	41.4165170925860
1760	41.4120023113319
1770	41.4074823094000
1780	41.4029570694184
1790	41.3984265737958
1800	41.3938908047188
1810	41.3893497441494
1820	41.3848033738217
1830	41.3802516752392
1840	41.3756946296722
1850	41.3711322181542
1860	41.3665644214793
1870	41.3619912201989
1880	41.3574125946186
1890	41.3528285247950
1900	41.3482389905327
1910	41.3436439713803
1920	41.3390434466278
1930	41.3344373953029
1940	41.3298257961673
1950	41.3252086277134
1960	41.3205858681606
1970	41.3159574954517
1980	41.3113234872491
1990	41.3066838209311
2000	41.3020384735878
2010	41.2973874220176
2020	41.2927306427227
2030	41.2880681119055
2040	41.2833998054640
2050	41.2787256989881
2060	41.2740457677547
2070	41.2693599867240
2080	41.2646683305345
2090	41.2599707734989
2100	41.2552672895990
2110	41.2505578524818
2120	41.2458424354537
2130	41.2411210114767
2140	41.2363935531626
2150	41.2316600327685
2160	41.2269204221915
2170	41.2221746929633
2180	41.2174228162453
2190	41.2126647628227
2200	41.2079005030995
2210	41.2031300070924
2220	41.1983532444255
2230	41.1935701843241
2240	41.1887807956091
2250	41.1839850466907
2260	41.1791829055624
2270	41.1743743397946
2280	41.1695593165283
2290	41.1647378024686
2300	41.1599097638780
2310	41.1550751665698
2320	41.1502339759007
2330	41.1453861567644
2340	41.1405316735843
2350	41.1356704903057
2360	41.1308025703889
2370	41.1259278768016
2380	41.1210463720108
2390	41.1161580179750
2400	41.1112627761366
2410	41.1063606074131
2420	41.1014514721891
2430	41.0965353303075
2440	41.0916121410612
2450	41.0866818631839
2460	41.0817444548409
2470	41.0767998736204
2480	41.0718480765236
2490	41.0668890199552
2500	41.0619226597136
2510	41.0569489509812
2520	41.0519678483135
2530	41.0469793056292
2540	41.0419832761995
2550	41.0369797126370
2560	41.0319685668848
2570	41.0269497902050
2580	41.0219233331674
2590	41.0168891456375
2600	41.0118471767643
2610	41.0067973749682
2620	41.0017396879285
2630	40.9966740625703
2640	40.9916004450513
2650	40.9865187807490
2660	40.9814290142461
2670	40.9763310893171
2680	40.9712249489140
2690	40.9661105351513
2700	40.9609877892913
2710	40.9558566517289
2720	40.9507170619758
2730	40.9455689586446
2740	40.9404122794324
2750	40.9352469611042
2760	40.9300729394759
2770	40.9248901493967
2780	40.9196985247312
2790	40.9144979983413
2800	40.9092885020673
2810	40.9040699667090
2820	40.8988423220061
2830	40.8936054966180
2840	40.8883594181035
2850	40.8831040128995
2860	40.8778392063002
2870	40.8725649224344
2880	40.8672810842432
2890	40.8619876134574
2900	40.8566844305732
2910	40.8513714548286
2920	40.8460486041784
2930	40.8407157952686
2940	40.8353729434111
2950	40.8300199625563
2960	40.8246567652663
2970	40.8192832626868
2980	40.8138993645184
2990	40.8085049789874
3000	40.8031000128154
3010	40.7976843711885
3020	40.7922579577259
3030	40.7868206744470
3040	40.7813724217383
3050	40.7759130983192
3060	40.7704426012070
3070	40.7649608256806
3080	40.7594676652441
3090	40.7539630115884
3100	40.7484467545524
3110	40.7429187820832
3120	40.7373789801951
3130	40.7318272329270
3140	40.7262634223000
3150	40.7206874282719
3160	40.7150991286925
3170	40.7094983992561
3180	40.7038851134533
3190	40.6982591425217
3200	40.6926203553949
3210	40.6869686186498
3220	40.6813037964532
3230	40.6756257505061
3240	40.6699343399867
3250	40.6642294214922
3260	40.6585108489778
3270	40.6527784736952
3280	40.6470321441286
3290	40.6412717059288
3300	40.6354970018457
3310	40.6297078716583
3320	40.6239041521031
3330	40.6180856768002
3340	40.6122522761770
3350	40.6064037773898
3360	40.6005400042424
3370	40.5946607771034
3380	40.5887659128197
3390	40.5828552246280
3400	40.5769285220633
3410	40.5709856108644
3420	40.5650262928768
3430	40.5590503659520
3440	40.5530576238439
3450	40.5470478561019
3460	40.5410208479600
3470	40.5349763802228
3480	40.5289142291477
3490	40.5228341663228
3500	40.5167359585411
3510	40.5106193676705
3520	40.5044841505187
3530	40.4983300586948
3540	40.4921568384644
3550	40.4859642306017
3560	40.4797519702345
3570	40.4735197866855
3580	40.4672674033065
3590	40.4609945373078
3600	40.4547008995808
3610	40.4483861945149
3620	40.4420501198072
3630	40.4356923662651
3640	40.4293126176024
3650	40.4229105502272
3660	40.4164858330219
3670	40.4100381271156
3680	40.4035670856465
3690	40.3970723535172
3700	40.3905535671385
3710	40.3840103541650
3720	40.3774423332191
3730	40.3708491136049
3740	40.3642302950106
3750	40.3575854671989
3760	40.3509142096848
3770	40.3442160914007
3780	40.3374906703473
3790	40.3307374932308
3800	40.3239560950841
3810	40.3171459988729
3820	40.3103067150849
3830	40.3034377413010
3840	40.2965385617489
3850	40.2896086468368
3860	40.2826474526668
3870	40.2756544205269
3880	40.2686289763605
3890	40.2615705302115
3900	40.2544784756453
3910	40.2473521891425
3920	40.2401910294648
3930	40.2329943369918
3940	40.2257614330260
3950	40.2184916190658
3960	40.2111841760426
3970	40.2038383635218
3980	40.1964534188651
3990	40.1890285563505
4000	40.1815629662496
4010	40.1740558138583
4020	40.1665062384782
4030	40.1589133523457
4040	40.1512762395063
4050	40.1435939546299
4060	40.1358655217631
4070	40.1280899330153
4080	40.1202661471745
4090	40.1123930882468
4100	40.1044696439158
4110	40.0964946639171
4120	40.0884669583196
4130	40.0803852957111
4140	40.0722484012774
4150	40.0640549547715
4160	40.0558035883623
4170	40.0474928843550
4180	40.0391213727747
4190	40.0306875288026
4200	40.0221897700541
4210	40.0136264536859
4220	40.0049958733221
4230	39.9962962557815
4240	39.9875257575943
4250	39.9786824612887
4260	39.9697643714321
4270	39.9607694104038
4280	39.9516954138800
4290	39.9425401260065
4300	39.9333011942316
4310	39.9239761637725
4320	39.9145624716817
4330	39.9050574404798
4340	39.8954582713149
4350	39.8857620366073
4360	39.8759656721316
4370	39.8660659684840
4380	39.8560595618775
4390	39.8459429242003
4400	39.8357123522654
4410	39.8253639561725
4420	39.8148936466922
4430	39.8042971215729
4440	39.7935698506601
4450	39.7827070596992
4460	39.7717037126854
4470	39.7605544925970
4480	39.7492537803360
4490	39.7377956316702
4500	39.7261737519483
4510	39.7143814683241
4520	39.7024116991921
4530	39.6902569204931
4540	39.6779091284995
4550	39.6653597986308
4560	39.6525998397851
4570	39.6396195435877
4580	39.6264085278703
4590	39.6129556735760
4600	39.5992490541598
4610	39.5852758563915
4620	39.5710222912815
4630	39.5564734936240
4640	39.5416134083768
4650	39.5264246617665
4660	39.5108884146042
4670	39.4949841948028
4680	39.4786897054803
4690	39.4619806042829
4700	39.4448302486299
4710	39.4272094004169
4720	39.4090858822475
4730	39.3904241754092
4740	39.3711849474454
4750	39.3513244941397
4760	39.3307940768076
4770	39.3095391306732
4780	39.2874983133879
4790	39.2646023538311
4800	39.2407726493975
4810	39.2159195438373
4820	39.1899401956696
4830	39.1627159167345
4840	39.1341088179019
4850	39.1039575387925
4860	39.0720717522690
4870	39.0382250097207
4880	39.0021453103759
4890	38.9635025072795
4900	38.9218912593510
4910	38.8768076383530
4920	38.8276166191332
4930	38.7735064565721
4940	38.7134245037123
4950	38.6459883025280
4960	38.5693698988498
4970	38.4811757193539
4980	38.3784414461893
4990	38.2581764026507
5000	38.1196061492640

==> 10T-NI/10G/qpsk-10G-SSFM.dat <==
-5005 37.4395
-4.994990e+03 38.5020
-4.984980e+03 39.0756
-4.974970e+03 39.4400
-4.964960e+03 39.6267
-4.954950e+03 39.7435
-4.944940e+03 39.8373
-4.934930e+03 39.8932
-4.924920e+03 39.9203
-4.914910e+03 39.9702
-4.904900e+03 40.0142
-4.894890e+03 40.1193
-4.884880e+03 40.0743
-4.874870e+03 40.0753
-4.864860e+03 40.1362
-4.854850e+03 40.1667
-4.844840e+03 40.1684
-4.834830e+03 40.1276
-4.824820e+03 40.1640
-4.814810e+03 40.2305
-4.804800e+03 40.2713
-4.794790e+03 40.2647
-4.784780e+03 40.2536
-4.774770e+03 40.2119
-4.764760e+03 40.2259
-4.754750e+03 40.2362
-4.744740e+03 40.3130
-4.734730e+03 40.2754
-4.724720e+03 40.2594
-4.714710e+03 40.2601
-4.704700e+03 40.2453
-4.694690e+03 40.2010
-4.684680e+03 40.2203
-4.674670e+03 40.2067
-4.664660e+03 40.1938
-4.654650e+03 40.1744
-4.644640e+03 40.1473
-4.634630e+03 40.1959
-4.624620e+03 40.2383
-4.614610e+03 40.1807
-4.604600e+03 40.2509
-4.594590e+03 40.2682
-4.584580e+03 40.2600
-4.574570e+03 40.2224
-4.564560e+03 40.2449
-4.554550e+03 40.2254
-4.544540e+03 40.1908
-4.534530e+03 40.2259
-4.524520e+03 40.2527
-4.514510e+03 40.1659
-4.504500e+03 40.1739
-4.494490e+03 40.2106
-4.484480e+03 40.2143
-4.474470e+03 40.2344
-4.464460e+03 40.2241
-4.454450e+03 40.2315
-4.444440e+03 40.2007
-4.434430e+03 40.1902
-4.424420e+03 40.1692
-4.414410e+03 40.1870
-4.404400e+03 40.1799
-4.394390e+03 40.1891
-4.384380e+03 40.1877
-4.374370e+03 40.1434
-4.364360e+03 40.2127
-4.354350e+03 40.2111
-4.344340e+03 40.1460
-4.334330e+03 40.1752
-4.324320e+03 40.1612
-4.314310e+03 40.1480
-4.304300e+03 40.1772
-4.294290e+03 40.1393
-4.284280e+03 40.1202
-4.274270e+03 40.1452
-4.264260e+03 40.0870
-4.254250e+03 40.1749
-4.244240e+03 40.1520
-4.234230e+03 40.1364
-4.224220e+03 40.1753
-4.214210e+03 40.1544
-4.204200e+03 40.2170
-4.194190e+03 40.1028
-4.184180e+03 40.0998
-4.174170e+03 40.1063
-4.164160e+03 40.1158
-4.154150e+03 40.1843
-4.144140e+03 40.1614
-4.134130e+03 40.0752
-4.124120e+03 40.0829
-4.114110e+03 40.0836
-4.104100e+03 40.0622
-4.094090e+03 40.0058
-4.084080e+03 40.0029
-4.074070e+03 40.0049
-4.064060e+03 40.0067
-4.054050e+03 40.0458
-4.044040e+03 40.0416
-4.034030e+03 39.9844
-4.024020e+03 40.0133
-4.014010e+03 40.0425
-4004 40.0029
-3.993990e+03 40.0239
-3.983980e+03 40.0323
-3.973970e+03 39.9787
-3.963960e+03 40.0213
-3.953950e+03 40.0323
-3.943940e+03 40.0052
-3.933930e+03 39.9502
-3.923920e+03 39.9312
-3.913910e+03 39.9261
-3.903900e+03 39.8560
-3.893890e+03 39.8848
-3.883880e+03 39.8684
-3.873870e+03 39.9113
-3.863860e+03 39.8843
-3.853850e+03 39.8058
-3.843840e+03 39.8657
-3.833830e+03 39.7995
-3.823820e+03 39.8017
-3.813810e+03 39.8271
-3.803800e+03 39.7984
-3.793790e+03 39.8216
-3.783780e+03 39.7734
-3.773770e+03 39.7891
-3.763760e+03 39.8028
-3.753750e+03 39.8252
-3.743740e+03 39.8165
-3.733730e+03 39.7806
-3.723720e+03 39.7833
-3.713710e+03 39.8321
-3.703700e+03 39.7666
-3.693690e+03 39.7868
-3.683680e+03 39.7848
-3.673670e+03 39.7756
-3.663660e+03 39.7414
-3.653650e+03 39.7728
-3.643640e+03 39.7272
-3.633630e+03 39.6830
-3.623620e+03 39.6511
-3.613610e+03 39.6970
-3.603600e+03 39.7105
-3.593590e+03 39.6985
-3.583580e+03 39.6341
-3.573570e+03 39.6320
-3.563560e+03 39.6670
-3.553550e+03 39.6617
-3.543540e+03 39.6586
-3.533530e+03 39.6829
-3.523520e+03 39.6952
-3.513510e+03 39.6576
-3.503500e+03 39.6712
-3.493490e+03 39.6036
-3.483480e+03 39.6264
-3.473470e+03 39.6200
-3.463460e+03 39.6301
-3.453450e+03 39.6086
-3.443440e+03 39.6326
-3.433430e+03 39.5900
-3.423420e+03 39.5727
-3.413410e+03 39.5966
-3.403400e+03 39.6020
-3.393390e+03 39.5748
-3.383380e+03 39.5644
-3.373370e+03 39.4983
-3.363360e+03 39.5645
-3.353350e+03 39.5082
-3.343340e+03 39.5041
-3.333330e+03 39.5389
-3.323320e+03 39.4397
-3.313310e+03 39.5053
-3.303300e+03 39.4721
-3.293290e+03 39.5276
-3.283280e+03 39.4725
-3.273270e+03 39.5203
-3.263260e+03 39.5216
-3.253250e+03 39.5135
-3.243240e+03 39.5288
-3.233230e+03 39.5214
-3.223220e+03 39.5104
-3.213210e+03 39.4847
-3.203200e+03 39.5044
-3.193190e+03 39.4956
-3.183180e+03 39.4318
-3.173170e+03 39.4508
-3.163160e+03 39.5098
-3.153150e+03 39.4761
-3.143140e+03 39.4950
-3.133130e+03 39.4801
-3.123120e+03 39.4076
-3.113110e+03 39.4176
-3.103100e+03 39.4061
-3.093090e+03 39.4240
-3.083080e+03 39.3996
-3.073070e+03 39.3977
-3.063060e+03 39.3610
-3.053050e+03 39.3917
-3.043040e+03 39.3550
-3.033030e+03 39.3835
-3.023020e+03 39.3636
-3.013010e+03 39.4194
-3003 39.3362
-2.992990e+03 39.3392
-2.982980e+03 39.3147
-2.972970e+03 39.3633
-2.962960e+03 39.3108
-2.952950e+03 39.3472
-2.942940e+03 39.3787
-2.932930e+03 39.3474
-2.922920e+03 39.3806
-2.912910e+03 39.3030
-2.902900e+03 39.3185
-2.892890e+03 39.2726
-2.882880e+03 39.2914
-2.872870e+03 39.2608
-2.862860e+03 39.2692
-2.852850e+03 39.2608
-2.842840e+03 39.2259
-2.832830e+03 39.2568
-2.822820e+03 39.2674
-2.812810e+03 39.2325
-2.802800e+03 39.2155
-2.792790e+03 39.1817
-2.782780e+03 39.2506
-2.772770e+03 39.2469
-2.762760e+03 39.2252
-2.752750e+03 39.2260
-2.742740e+03 39.2553
-2.732730e+03 39.2059
-2.722720e+03 39.1798
-2.712710e+03 39.1221
-2.702700e+03 39.1511
-2.692690e+03 39.1769
-2.682680e+03 39.1874
-2.672670e+03 39.1885
-2.662660e+03 39.1654
-2.652650e+03 39.1784
-2.642640e+03 39.1600
-2.632630e+03 39.1406
-2.622620e+03 39.1370
-2.612610e+03 39.0934
-2.602600e+03 39.1016
-2.592590e+03 39.0815
-2.582580e+03 39.0769
-2.572570e+03 39.0548
-2.562560e+03 39.0574
-2.552550e+03 39.0689
-2.542540e+03 39.0120
-2.532530e+03 39.0368
-2.522520e+03 39.0336
-2.512510e+03 38.9880
-2.502500e+03 38.9944
-2.492490e+03 39.0046
-2.482480e+03 38.9942
-2.472470e+03 38.9831
-2.462460e+03 39.0181
-2.452450e+03 39.0220
-2.442440e+03 39.0126
-2.432430e+03 39.0076
-2.422420e+03 38.9237
-2.412410e+03 38.9588
-2.402400e+03 38.9357
-2.392390e+03 38.9725
-2.382380e+03 38.9671
-2.372370e+03 38.9301
-2.362360e+03 38.9595
-2.352350e+03 38.9400
-2.342340e+03 38.9494
-2.332330e+03 38.9621
-2.322320e+03 38.9504
-2.312310e+03 38.9177
-2.302300e+03 38.9635
-2.292290e+03 38.9015
-2.282280e+03 38.9070
-2.272270e+03 38.8729
-2.262260e+03 38.8979
-2.252250e+03 38.9164
-2.242240e+03 38.8328
-2.232230e+03 38.8697
-2.222220e+03 38.8399
-2.212210e+03 38.8949
-2.202200e+03 38.8223
-2.192190e+03 38.8137
-2.182180e+03 38.7850
-2.172170e+03 38.7630
-2.162160e+03 38.7821
-2.152150e+03 38.7515
-2.142140e+03 38.7300
-2.132130e+03 38.7797
-2.122120e+03 38.7779
-2.112110e+03 38.7384
-2.102100e+03 38.7255
-2.092090e+03 38.7531
-2.082080e+03 38.7026
-2.072070e+03 38.7523
-2.062060e+03 38.7335
-2.052050e+03 38.6915
-2.042040e+03 38.7259
-2.032030e+03 38.7399
-2.022020e+03 38.7163
-2.012010e+03 38.7142
-2002 38.6712
-1.991990e+03 38.7323
-1.981980e+03 38.7267
-1.971970e+03 38.7064
-1.961960e+03 38.6791
-1.951950e+03 38.7246
-1.941940e+03 38.6740
-1.931930e+03 38.7002
-1.921920e+03 38.6627
-1.911910e+03 38.6741
-1.901900e+03 38.6483
-1.891890e+03 38.6242
-1.881880e+03 38.6237
-1.871870e+03 38.6520
-1.861860e+03 38.5848
-1.851850e+03 38.5858
-1.841840e+03 38.5652
-1.831830e+03 38.5735
-1.821820e+03 38.5712
-1.811810e+03 38.5590
-1.801800e+03 38.5241
-1.791790e+03 38.5323
-1.781780e+03 38.5720
-1.771770e+03 38.5333
-1.761760e+03 38.5399
-1.751750e+03 38.5171
-1.741740e+03 38.4562
-1.731730e+03 38.4572
-1.721720e+03 38.4435
-1.711710e+03 38.4469
-1.701700e+03 38.4724
-1.691690e+03 38.4498
-1.681680e+03 38.4139
-1.671670e+03 38.4894
-1.661660e+03 38.4384
-1.651650e+03 38.3691
-1.641640e+03 38.4089
-1.631630e+03 38.4222
-1.621620e+03 38.4424
-1.611610e+03 38.4981
-1.601600e+03 38.4475
-1.591590e+03 38.4480
-1.581580e+03 38.3920
-1.571570e+03 38.3710
-1.561560e+03 38.3537
-1.551550e+03 38.3644
-1.541540e+03 38.3746
-1.531530e+03 38.3613
-1.521520e+03 38.3635
-1.511510e+03 38.3298
-1.501500e+03 38.2943
-1.491490e+03 38.2772
-1.481480e+03 38.3063
-1.471470e+03 38.2851
-1.461460e+03 38.3063
-1.451450e+03 38.3169
-1.441440e+03 38.2982
-1.431430e+03 38.2762
-1.421420e+03 38.2542
-1.411410e+03 38.2784
-1.401400e+03 38.2607
-1.391390e+03 38.2477
-1.381380e+03 38.1914
-1.371370e+03 38.2323
-1.361360e+03 38.2055
-1.351350e+03 38.1958
-1.341340e+03 38.2141
-1.331330e+03 38.1889
-1.321320e+03 38.2338
-1.311310e+03 38.1758
-1.301300e+03 38.1609
-1.291290e+03 38.1979
-1.281280e+03 38.1722
-1.271270e+03 38.1866
-1.261260e+03 38.2172
-1.251250e+03 38.1638
-1.241240e+03 38.1209
-1.231230e+03 38.1432
-1.221220e+03 38.0921
-1.211210e+03 38.0987
-1.201200e+03 38.1441
-1.191190e+03 38.1355
-1.181180e+03 38.1167
-1.171170e+03 38.1637
-1.161160e+03 38.1806
-1.151150e+03 38.1416
-1.141140e+03 38.1524
-1.131130e+03 38.1890
-1.121120e+03 38.1049
-1.111110e+03 38.1673
-1.101100e+03 38.1275
-1.091090e+03 38.0950
-1.081080e+03 38.0785
-1.071070e+03 38.0726
-1.061060e+03 38.0910
-1.051050e+03 38.0661
-1.041040e+03 38.0645
-1.031030e+03 38.0511
-1.021020e+03 38.0656
-1.011010e+03 38.0442
-1001 38.0829
-9.909900e+02 38.0481
-9.809800e+02 38.0591
-9.709700e+02 38.0146
-9.609600e+02 38.0832
-9.509500e+02 38.0140
-9.409400e+02 37.9991
-9.309300e+02 37.9114
-9.209200e+02 37.9593
-9.109100e+02 37.9539
-9.009000e+02 37.9645
-8.908900e+02 37.9786
-8.808800e+02 37.9495
-8.708700e+02 37.9284
-8.608600e+02 37.9604
-8.508500e+02 37.9790
-8.408400e+02 37.9506
-8.308300e+02 37.9317
-8.208200e+02 37.9553
-8.108100e+02 37.9337
-8.008000e+02 37.8679
-7.907900e+02 37.8445
-7.807800e+02 37.9445
-7.707700e+02 37.8833
-7.607600e+02 37.8913
-7.507500e+02 37.8947
-7.407400e+02 37.9196
-7.307300e+02 37.8817
-7.207200e+02 37.8334
-7.107100e+02 37.8416
-7.007000e+02 37.8618
-6.906900e+02 37.8751
-6.806800e+02 37.8013
-6.706700e+02 37.7789
-6.606600e+02 37.7871
-6.506500e+02 37.8043
-6.406400e+02 37.7777
-6.306300e+02 37.7989
-6.206200e+02 37.8072
-6.106100e+02 37.7558
-6.006000e+02 37.7654
-5.905900e+02 37.7179
-5.805800e+02 37.7586
-5.705700e+02 37.8028
-5.605600e+02 37.7340
-5.505500e+02 37.7703
-5.405400e+02 37.7519
-5.305300e+02 37.7742
-5.205200e+02 37.7284
-5.105100e+02 37.7366
-5.005000e+02 37.7326
-4.904900e+02 37.6819
-4.804800e+02 37.7120
-4.704700e+02 37.6462
-4.604600e+02 37.7017
-4.504500e+02 37.6805
-4.404400e+02 37.6847
-4.304300e+02 37.6684
-4.204200e+02 37.6251
-4.104100e+02 37.6463
-4.004000e+02 37.5932
-3.903900e+02 37.5727
-3.803800e+02 37.6231
-3.703700e+02 37.6134
-3.603600e+02 37.6237
-3.503500e+02 37.5906
-3.403400e+02 37.5855
-3.303300e+02 37.5425
-3.203200e+02 37.5926
-3.103100e+02 37.5835
-3.003000e+02 37.5726
-2.902900e+02 37.5433
-2.802800e+02 37.5345
-2.702700e+02 37.5221
-2.602600e+02 37.5578
-2.502500e+02 37.5324
-2.402400e+02 37.5160
-2.302300e+02 37.5669
-2.202200e+02 37.5352
-2.102100e+02 37.5535
-2.002000e+02 37.5451
-1.901900e+02 37.5239
-1.801800e+02 37.4421
-1.701700e+02 37.4775
-1.601600e+02 37.5517
-1.501500e+02 37.4387
-1.401400e+02 37.5073
-1.301300e+02 37.4706
-1.201200e+02 37.4407
-1.101100e+02 37.4310
-1.001000e+02 37.4331
-9.009000e+01 37.4060
-8.008000e+01 37.4386
-7.007000e+01 37.4386
-6.006000e+01 37.4103
-5.005000e+01 37.4209
-4.004000e+01 37.4286
-3.003000e+01 37.4015
-2.002000e+01 37.4642
-1.001000e+01 37.3391
0 37.3726
1.001000e+01 37.3468
2.002000e+01 37.3388
3.003000e+01 37.3069
4.004000e+01 37.3051
5.005000e+01 37.3478
6.006000e+01 37.2959
7.007000e+01 37.3108
8.008000e+01 37.3738
9.009000e+01 37.3387
1.001000e+02 37.3685
1.101100e+02 37.3892
1.201200e+02 37.3414
1.301300e+02 37.3171
1.401400e+02 37.3219
1.501500e+02 37.3465
1.601600e+02 37.3141
1.701700e+02 37.3372
1.801800e+02 37.2948
1.901900e+02 37.3048
2.002000e+02 37.2974
2.102100e+02 37.2597
2.202200e+02 37.3276
2.302300e+02 37.2912
2.402400e+02 37.2258
2.502500e+02 37.2633
2.602600e+02 37.2171
2.702700e+02 37.2264
2.802800e+02 37.2325
2.902900e+02 37.1998
3.003000e+02 37.2909
3.103100e+02 37.2404
3.203200e+02 37.2195
3.303300e+02 37.2041
3.403400e+02 37.2276
3.503500e+02 37.2467
3.603600e+02 37.2614
3.703700e+02 37.2645
3.803800e+02 37.2003
3.903900e+02 37.1871
4.004000e+02 37.1647
4.104100e+02 37.1406
4.204200e+02 37.1378
4.304300e+02 37.1264
4.404400e+02 37.1355
4.504500e+02 37.0780
4.604600e+02 37.0618
4.704700e+02 37.0796
4.804800e+02 37.0416
4.904900e+02 37.0791
5.005000e+02 37.0846
5.105100e+02 37.1010
5.205200e+02 37.0519
5.305300e+02 37.0911
5.405400e+02 37.0777
5.505500e+02 37.0494
5.605600e+02 37.1017
5.705700e+02 37.0893
5.805800e+02 36.9892
5.905900e+02 37.0617
6.006000e+02 37.0315
6.106100e+02 37.0112
6.206200e+02 37.0278
6.306300e+02 37.0027
6.406400e+02 37.0660
6.506500e+02 36.9673
6.606600e+02 36.9611
6.706700e+02 36.9562
6.806800e+02 36.9760
6.906900e+02 36.9768
7.007000e+02 36.8970
7.107100e+02 36.9380
7.207200e+02 36.8920
7.307300e+02 36.9225
7.407400e+02 36.8469
7.507500e+02 36.9278
7.607600e+02 36.9123
7.707700e+02 36.8876
7.807800e+02 36.9490
7.907900e+02 36.8650
8.008000e+02 36.8613
8.108100e+02 36.8701
8.208200e+02 36.8309
8.308300e+02 36.9077
8.408400e+02 36.8668
8.508500e+02 36.8619
8.608600e+02 36.9327
8.708700e+02 36.8531
8.808800e+02 36.8479
8.908900e+02 36.8985
9.009000e+02 36.8763
9.109100e+02 36.8582
9.209200e+02 36.9201
9.309300e+02 36.8527
9.409400e+02 36.8454
9.509500e+02 36.8201
9.609600e+02 36.8270
9.709700e+02 36.8318
9.809800e+02 36.8053
9.909900e+02 36.8495
1001 36.7997
1.011010e+03 36.8429
1.021020e+03 36.7899
1.031030e+03 36.7564
1.041040e+03 36.7399
1.051050e+03 36.7772
1.061060e+03 36.7711
1.071070e+03 36.7583
1.081080e+03 36.6860
1.091090e+03 36.7254
1.101100e+03 36.7052
1.111110e+03 36.6717
1.121120e+03 36.7466
1.131130e+03 36.7092
1.141140e+03 36.6906
1.151150e+03 36.6563
1.161160e+03 36.7310
1.171170e+03 36.6431
1.181180e+03 36.6674
1.191190e+03 36.6311
1.201200e+03 36.6265
1.211210e+03 36.6684
1.221220e+03 36.6865
1.231230e+03 36.6304
1.241240e+03 36.6180
1.251250e+03 36.5720
1.261260e+03 36.5911
1.271270e+03 36.6446
1.281280e+03 36.6268
1.291290e+03 36.6512
1.301300e+03 36.6552
1.311310e+03 36.6836
1.321320e+03 36.5991
1.331330e+03 36.5717
1.341340e+03 36.5760
1.351350e+03 36.5803
1.361360e+03 36.5218
1.371370e+03 36.5746
1.381380e+03 36.5087
1.391390e+03 36.5478
1.401400e+03 36.5483
1.411410e+03 36.5423
1.421420e+03 36.5464
1.431430e+03 36.5381
1.441440e+03 36.5603
1.451450e+03 36.5483
1.461460e+03 36.5525
1.471470e+03 36.5308
1.481480e+03 36.4953
1.491490e+03 36.4734
1.501500e+03 36.4855
1.511510e+03 36.4237
1.521520e+03 36.4041
1.531530e+03 36.4671
1.541540e+03 36.4432
1.551550e+03 36.4724
1.561560e+03 36.4177
1.571570e+03 36.4024
1.581580e+03 36.3448
1.591590e+03 36.4006
1.601600e+03 36.3708
1.611610e+03 36.3828
1.621620e+03 36.3336
1.631630e+03 36.3561
1.641640e+03 36.3274
1.651650e+03 36.3366
1.661660e+03 36.3510
1.671670e+03 36.2472
1.681680e+03 36.2596
1.691690e+03 36.2643
1.701700e+03 36.2365
1.711710e+03 36.2744
1.721720e+03 36.2952
1.731730e+03 36.2879
1.741740e+03 36.2895
1.751750e+03 36.2968
1.761760e+03 36.2858
1.771770e+03 36.3292
1.781780e+03 36.3240
1.791790e+03 36.2949
1.801800e+03 36.2915
1.811810e+03 36.3250
1.821820e+03 36.2463
1.831830e+03 36.2736
1.841840e+03 36.2973
1.851850e+03 36.2558
1.861860e+03 36.2657
1.871870e+03 36.2494
1.881880e+03 36.1903
1.891890e+03 36.2765
1.901900e+03 36.2350
1.911910e+03 36.2166
1.921920e+03 36.2074
1.931930e+03 36.2099
1.941940e+03 36.2212
1.951950e+03 36.1648
1.961960e+03 36.1951
1.971970e+03 36.1862
1.981980e+03 36.2027
1.991990e+03 36.2050
2002 36.2249
2.012010e+03 36.1482
2.022020e+03 36.1637
2.032030e+03 36.1068
2.042040e+03 36.1614
2.052050e+03 36.1387
2.062060e+03 36.1618
2.072070e+03 36.1580
2.082080e+03 36.1017
2.092090e+03 36.1128
2.102100e+03 36.1217
2.112110e+03 36.1554
2.122120e+03 36.1519
2.132130e+03 36.1188
2.142140e+03 36.0572
2.152150e+03 36.1155
2.162160e+03 36.0893
2.172170e+03 36.1081
2.182180e+03 36.0788
2.192190e+03 36.0896
2.202200e+03 36.0543
2.212210e+03 36.0672
2.222220e+03 36.0755
2.232230e+03 36.0265
2.242240e+03 36.0286
2.252250e+03 36.0480
2.262260e+03 36.0476
2.272270e+03 36.0387
2.282280e+03 36.0305
2.292290e+03 36.0253
2.302300e+03 35.9847
2.312310e+03 35.9476
2.322320e+03 36.0272
2.332330e+03 36.0143
2.342340e+03 36.0142
2.352350e+03 35.9734
2.362360e+03 35.9685
2.372370e+03 36.0381
2.382380e+03 35.9705
2.392390e+03 35.9907
2.402400e+03 36.0118
2.412410e+03 35.9604
2.422420e+03 35.9565
2.432430e+03 35.9335
2.442440e+03 35.9513
2.452450e+03 35.9222
2.462460e+03 35.9382
2.472470e+03 35.8883
2.482480e+03 35.9897
2.492490e+03 35.9701
2.502500e+03 35.9713
2.512510e+03 35.9254
2.522520e+03 35.9676
2.532530e+03 35.9805
2.542540e+03 35.9388
2.552550e+03 35.9401
2.562560e+03 35.9390
2.572570e+03 35.8977
2.582580e+03 35.9226
2.592590e+03 35.9149
2.602600e+03 35.8793
2.612610e+03 35.8575
2.622620e+03 35.8400
2.632630e+03 35.9089
2.642640e+03 35.8777
2.652650e+03 35.8454
2.662660e+03 35.8351
2.672670e+03 35.8979
2.682680e+03 35.8523
2.692690e+03 35.8476
2.702700e+03 35.8853
2.712710e+03 35.7902
2.722720e+03 35.7708
2.732730e+03 35.8076
2.742740e+03 35.7588
2.752750e+03 35.7665
2.762760e+03 35.7166
2.772770e+03 35.7740
2.782780e+03 35.7675
2.792790e+03 35.7583
2.802800e+03 35.7615
2.812810e+03 35.7732
2.822820e+03 35.7594
2.832830e+03 35.7320
2.842840e+03 35.7470
2.852850e+03 35.7744
2.862860e+03 35.7034
2.872870e+03 35.7041
2.882880e+03 35.6907
2.892890e+03 35.6918
2.902900e+03 35.6188
2.912910e+03 35.6762
2.922920e+03 35.7155
2.932930e+03 35.6447
2.942940e+03 35.7103
2.952950e+03 35.6645
2.962960e+03 35.7139
2.972970e+03 35.6791
2.982980e+03 35.6820
2.992990e+03 35.6124
3003 35.6913
3.013010e+03 35.6615
3.023020e+03 35.6166
3.033030e+03 35.5923
3.043040e+03 35.6039
3.053050e+03 35.5649
3.063060e+03 35.5724
3.073070e+03 35.5190
3.083080e+03 35.5826
3.093090e+03 35.5454
3.103100e+03 35.5996
3.113110e+03 35.6208
3.123120e+03 35.5925
3.133130e+03 35.5404
3.143140e+03 35.5545
3.153150e+03 35.5616
3.163160e+03 35.5925
3.173170e+03 35.5764
3.183180e+03 35.5105
3.193190e+03 35.5524
3.203200e+03 35.5403
3.213210e+03 35.5219
3.223220e+03 35.5375
3.233230e+03 35.5170
3.243240e+03 35.4524
3.253250e+03 35.4614
3.263260e+03 35.5117
3.273270e+03 35.4677
3.283280e+03 35.4219
3.293290e+03 35.4361
3.303300e+03 35.4178
3.313310e+03 35.4932
3.323320e+03 35.5160
3.333330e+03 35.4626
3.343340e+03 35.4558
3.353350e+03 35.4946
3.363360e+03 35.4355
3.373370e+03 35.4257
3.383380e+03 35.4208
3.393390e+03 35.4176
3.403400e+03 35.4130
3.413410e+03 35.4388
3.423420e+03 35.3938
3.433430e+03 35.4021
3.443440e+03 35.4322
3.453450e+03 35.3762
3.463460e+03 35.3681
3.473470e+03 35.3985
3.483480e+03 35.3594
3.493490e+03 35.3787
3.503500e+03 35.4028
3.513510e+03 35.3895
3.523520e+03 35.3815
3.533530e+03 35.3954
3.543540e+03 35.3666
3.553550e+03 35.3232
3.563560e+03 35.3815
3.573570e+03 35.3805
3.583580e+03 35.3749
3.593590e+03 35.3279
3.603600e+03 35.3193
3.613610e+03 35.3299
3.623620e+03 35.2599
3.633630e+03 35.2828
3.643640e+03 35.3212
3.653650e+03 35.2704
3.663660e+03 35.2463
3.673670e+03 35.2590
3.683680e+03 35.2193
3.693690e+03 35.2358
3.703700e+03 35.2348
3.713710e+03 35.2510
3.723720e+03 35.2551
3.733730e+03 35.2646
3.743740e+03 35.2341
3.753750e+03 35.1794
3.763760e+03 35.2368
3.773770e+03 35.1912
3.783780e+03 35.1890
3.793790e+03 35.1961
3.803800e+03 35.1173
3.813810e+03 35.1659
3.823820e+03 35.1765
3.833830e+03 35.1840
3.843840e+03 35.1458
3.853850e+03 35.1859
3.863860e+03 35.1553
3.873870e+03 35.1790
3.883880e+03 35.1874
3.893890e+03 35.1537
3.903900e+03 35.1840
3.913910e+03 35.1672
3.923920e+03 35.1765
3.933930e+03 35.1347
3.943940e+03 35.1034
3.953950e+03 35.1267
3.963960e+03 35.1233
3.973970e+03 35.0889
3.983980e+03 35.0994
3.993990e+03 35.0048
4004 35.0983
4.014010e+03 35.0567
4.024020e+03 35.0352
4.034030e+03 34.9747
4.044040e+03 35.0188
4.054050e+03 35.0030
4.064060e+03 34.9991
4.074070e+03 34.9678
4.084080e+03 34.9775
4.094090e+03 34.9809
4.104100e+03 34.9456
4.114110e+03 34.9598
4.124120e+03 34.9947
4.134130e+03 34.9291
4.144140e+03 34.9580
4.154150e+03 34.9309
4.164160e+03 34.9397
4.174170e+03 34.9183
4.184180e+03 34.8935
4.194190e+03 34.9132
4.204200e+03 34.8285
4.214210e+03 34.8645
4.224220e+03 34.8526
4.234230e+03 34.8777
4.244240e+03 34.9269
4.254250e+03 34.9012
4.264260e+03 34.8670
4.274270e+03 34.9130
4.284280e+03 34.8817
4.294290e+03 34.9170
4.304300e+03 34.8676
4.314310e+03 34.8309
4.324320e+03 34.7902
4.334330e+03 34.7804
4.344340e+03 34.8210
4.354350e+03 34.7889
4.364360e+03 34.8234
4.374370e+03 34.7959
4.384380e+03 34.7598
4.394390e+03 34.7683
4.404400e+03 34.7497
4.414410e+03 34.7176
4.424420e+03 34.7168
4.434430e+03 34.6761
4.444440e+03 34.7052
4.454450e+03 34.6850
4.464460e+03 34.6976
4.474470e+03 34.6546
4.484480e+03 34.6574
4.494490e+03 34.7541
4.504500e+03 34.7149
4.514510e+03 34.7054
4.524520e+03 34.7002
4.534530e+03 34.6474
4.544540e+03 34.6756
4.554550e+03 34.7181
4.564560e+03 34.6823
4.574570e+03 34.6695
4.584580e+03 34.6015
4.594590e+03 34.6353
4.604600e+03 34.5464
4.614610e+03 34.5600
4.624620e+03 34.5762
4.634630e+03 34.5328
4.644640e+03 34.5571
4.654650e+03 34.5545
4.664660e+03 34.4979
4.674670e+03 34.5095
4.684680e+03 34.4831
4.694690e+03 34.4568
4.704700e+03 34.4403
4.714710e+03 34.4170
4.724720e+03 34.3770
4.734730e+03 34.4350
4.744740e+03 34.3775
4.754750e+03 34.3874
4.764760e+03 34.3606
4.774770e+03 34.3729
4.784780e+03 34.3453
4.794790e+03 34.2929
4.804800e+03 34.3361
4.814810e+03 34.2941
4.824820e+03 34.2924
4.834830e+03 34.2741
4.844840e+03 34.2706
4.854850e+03 34.2921
4.864860e+03 34.2311
4.874870e+03 34.1964
4.884880e+03 34.1424
4.894890e+03 34.1085
4.904900e+03 34.0757
4.914910e+03 34.0617
4.924920e+03 33.9907
4.934930e+03 33.8890
4.944940e+03 33.8304
4.954950e+03 33.7311
4.964960e+03 33.5426
4.974970e+03 33.4403
4.984980e+03 33.1565
4.994990e+03 32.7432
5005 31.9017


==> 10T-NI/10G/qpsk-10G.dat <==
-5000	36.3360426317632
-4990	37.2967491749978
-4970	37.9067333566434
-4950	38.1795180686839
-4930	38.3039606116086
-4910	38.3923503450450
-4890	38.4400901886311
-4870	38.5079149473933
-4850	38.5681254765218
-4830	38.5746215224892
-4810	38.6065823563717
-4790	38.6457836725312
-4770	38.6725294518618
-4750	38.6597382031914
-4730	38.6738295763284
-4710	38.6888125788787
-4690	38.6916626673584
-4670	38.7056294992639
-4650	38.7080408391186
-4630	38.7205787659772
-4610	38.7245040391323
-4590	38.7285688971261
-4570	38.7268535472621
-4550	38.7200756389731
-4530	38.7296471660015
-4510	38.7147285547148
-4490	38.7169346050120
-4470	38.7253619921241
-4450	38.7003718168989
-4430	38.7181000349231
-4410	38.6890457563623
-4390	38.6836579738190
-4370	38.6992582520158
-4350	38.7077560650430
-4330	38.7217976256278
-4310	38.6984433178697
-4290	38.7081982855344
-4250	38.7258257506187
-4210	38.7289911805876
-4170	38.7026167154652
-4130	38.6993694038977
-4090	38.6605576353463
-4050	38.6597758555954
-4010	38.6554669776715
-3970	38.6036945044777
-3930	38.6180350552600
-3890	38.5979090949367
-3850	38.5711773947136
-3810	38.5799175732839
-3770	38.5686136059485
-3730	38.5612726711114
-3690	38.5559229975691
-3650	38.5548889853846
-3610	38.5507146126158
-3570	38.5326602069486
-3530	38.5241039656535
-3490	38.5099819360564
-3450	38.4991128554470
-3410	38.4837976864420
-3370	38.4611446941303
-3330	38.4533337965910
-3290	38.4367099849860
-3250	38.4269060220756
-3210	38.4311641672163
-3170	38.3949322413376
-3130	38.4083769640621
-3090	38.3748203129901
-3050	38.3718195007409
-3010	38.3401235126756
-2970	38.3437431813768
-2930	38.3199626541753
-2890	38.3038566361358
-2850	38.2878684141993
-2810	38.2718644200036
-2770	38.2556791109335
-2730	38.2509675446302
-2690	38.2487199662244
-2650	38.2213641494230
-2610	38.2024224232893
-2570	38.2034607605520
-2530	38.1800005805034
-2490	38.1963474521442
-2450	38.1505748364378
-2410	38.1612539118936
-2370	38.1352717465571
-2330	38.1335005711431
-2290	38.0935811304849
-2250	38.0930130724161
-2210	38.0883009421327
-2170	38.0390896647428
-2130	38.0478731234617
-2090	38.0473052594473
-2050	38.0218150353395
-2010	38.0075368919110
-1970	37.9915173285556
-1930	37.9750564522223
-1890	37.9529280101975
-1850	37.9392614800421
-1810	37.9366499425370
-1770	37.9241365326101
-1730	37.9402100991186
-1690	37.8972452033484
-1650	37.8979283914850
-1610	37.8919283311069
-1570	37.8696089767569
-1530	37.8815853160976
-1490	37.8627841335289
-1450	37.8262684089211
-1410	37.8405993095420
-1370	37.8070369196953
-1330	37.8098604130675
-1290	37.7922961902764
-1250	37.7964447120879
-1210	37.7826881139699
-1170	37.7838280801852
-1130	37.7716701681589
-1090	37.7681568644723
-1050	37.7606426737942
-1010	37.7426553472969
-910	37.7160093969389
-810	37.6824005373994
-710	37.6321005978619
-610	37.6235412351305
-510	37.6051247775644
-410	37.5775075229688
-310	37.5597061172896
-210	37.5177167922189
-110	37.5295272985228
-10	37.5144188587569
10	37.4852741688041
110	37.4613038908070
210	37.4306815397501
310	37.4086295505442
410	37.3850932956404
510	37.3551270677539
610	37.3362827670298
710	37.3014524196720
810	37.2919409980429
910	37.2529830827812
1010	37.2397242115415
1050	37.2394367037523
1090	37.2447793179695
1130	37.2081365755339
1170	37.1963950937501
1210	37.1929588170586
1250	37.1823905642435
1290	37.1849237822952
1330	37.1793791698806
1370	37.1752900782229
1410	37.1634222852848
1450	37.1826408806897
1490	37.1672476383973
1530	37.1335456529037
1570	37.1358294752403
1610	37.1208389860637
1650	37.1229998725488
1690	37.1259278947254
1730	37.0993022658667
1770	37.1217410092926
1810	37.0864794417063
1850	37.0631934349437
1890	37.0655885439553
1930	37.0767135773174
1970	37.0891526014729
2010	37.0504174561070
2050	37.0462395516890
2090	37.0456049962420
2130	37.0307812158822
2170	37.0125225028992
2210	37.0232788764469
2250	36.9943133175770
2290	36.9882512656020
2330	37.0011657958886
2370	36.9416997280670
2410	36.9674068560621
2450	36.9641677103594
2490	36.9452617588790
2530	36.9543812703664
2570	36.9480880382783
2610	36.9258861440496
2650	36.9219278493568
2690	36.9049720182930
2730	36.9062467164475
2770	36.8823702023863
2810	36.8914877348110
2850	36.8863141551352
2890	36.8911478492469
2930	36.8787686973577
2970	36.8600577892097
3010	36.8655173719401
3050	36.8748852417413
3090	36.8571868604348
3130	36.8630783283454
3170	36.8224512847151
3210	36.8469037809810
3250	36.8166329503333
3290	36.8186202673896
3330	36.7973393877533
3370	36.8059908674380
3410	36.7881172986740
3450	36.7960998853718
3490	36.7937299601134
3530	36.7950692682284
3570	36.7814147408161
3610	36.7875402980900
3650	36.7905407012254
3690	36.7472564349618
3730	36.7450377992742
3770	36.7431701309952
3810	36.7183011438385
3850	36.7358956278801
3890	36.6865863815094
3930	36.7055645344885
3970	36.6689102277914
4010	36.6575075318138
4050	36.6532678279871
4090	36.6379526862474
4130	36.6204639099382
4170	36.6019168555737
4210	36.6146943832142
4250	36.5826577274679
4290	36.5769569057529
4310	36.5820107428388
4330	36.5486621769598
4350	36.5443748177499
4370	36.5560951749146
4390	36.5004975891049
4410	36.5357747622583
4430	36.5334282070099
4450	36.5283081290513
4470	36.4983712404594
4490	36.4984262763542
4510	36.4904688344353
4530	36.4715364814764
4550	36.4634965025476
4570	36.4608212758588
4590	36.4431517975940
4610	36.4119367462986
4630	36.4327617647029
4650	36.3980596895886
4670	36.3591936853079
4690	36.3611863338637
4710	36.3118448661923
4730	36.2975652812937
4750	36.2694014459774
4770	36.2543692125156
4790	36.2243234818166
4810	36.1616524786289
4830	36.1357805081548
4850	36.0845546493574
4870	36.0241213838426
4890	35.9338759702758
4910	35.8227661823617
4930	35.7047763344047
4950	35.5034788589263
4970	35.1237670206217
4990	34.3555072629383
5000	33.6005977829119

==> 10T-NI/10G/qpsk-DanIntegral-10G.txt <==
-5.000000 40.068247
-4.990000 40.638437
-4.980000 40.944480
-4.970000 41.133772
-4.960000 41.262865
-4.950000 41.356604
-4.940000 41.427672
-4.930000 41.483027
-4.920000 41.526759
-4.910000 41.561231
-4.900000 41.588483
-4.890000 41.610272
-4.880000 41.627845
-4.870000 41.641848
-4.860000 41.652526
-4.850000 41.660511
-4.840000 41.666446
-4.830000 41.670569
-4.820000 41.672809
-4.810000 41.673664
-4.800000 41.672890
-4.790000 41.670955
-4.780000 41.667347
-4.770000 41.662678
-4.760000 41.657534
-4.750000 41.651522
-4.740000 41.644198
-4.730000 41.636154
-4.720000 41.627958
-4.710000 41.618979
-4.700000 41.609783
-4.690000 41.600264
-4.680000 41.589929
-4.670000 41.578265
-4.660000 41.566153
-4.650000 41.553503
-4.640000 41.539545
-4.630000 41.525407
-4.620000 41.511274
-4.610000 41.497135
-4.600000 41.483350
-4.590000 41.469550
-4.580000 41.455835
-4.570000 41.442037
-4.560000 41.428588
-4.550000 41.415324
-4.540000 41.401543
-4.530000 41.387572
-4.520000 41.372993
-4.510000 41.357945
-4.500000 41.342410
-4.490000 41.326309
-4.480000 41.310653
-4.470000 41.295231
-4.460000 41.279551
-4.450000 41.263853
-4.440000 41.248058
-4.430000 41.232408
-4.420000 41.216647
-4.410000 41.200525
-4.400000 41.184721
-4.390000 41.168297
-4.380000 41.152033
-4.370000 41.135942
-4.360000 41.119684
-4.350000 41.103088
-4.340000 41.086317
-4.330000 41.069120
-4.320000 41.052642
-4.310000 41.035758
-4.300000 41.018508
-4.290000 41.000450
-4.280000 40.982347
-4.270000 40.964024
-4.260000 40.946134
-4.250000 40.927965
-4.240000 40.910163
-4.230000 40.893276
-4.220000 40.876486
-4.210000 40.858853
-4.200000 40.841088
-4.190000 40.823718
-4.180000 40.806749
-4.170000 40.789278
-4.160000 40.771420
-4.150000 40.753388
-4.140000 40.735374
-4.130000 40.718064
-4.120000 40.701132
-4.110000 40.684062
-4.100000 40.666163
-4.090000 40.648326
-4.080000 40.630744
-4.070000 40.613923
-4.060000 40.596676
-4.050000 40.579362
-4.040000 40.561395
-4.030000 40.543378
-4.020000 40.525731
-4.010000 40.508465
-4.000000 40.490784
-3.990000 40.472661
-3.980000 40.454140
-3.970000 40.435365
-3.960000 40.417045
-3.950000 40.399062
-3.940000 40.381309
-3.930000 40.363348
-3.920000 40.345105
-3.910000 40.327601
-3.900000 40.310029
-3.890000 40.292189
-3.880000 40.273628
-3.870000 40.255339
-3.860000 40.237005
-3.850000 40.219277
-3.840000 40.202394
-3.830000 40.185085
-3.820000 40.167008
-3.810000 40.148814
-3.800000 40.130110
-3.790000 40.111462
-3.780000 40.092934
-3.770000 40.074568
-3.760000 40.056748
-3.750000 40.038526
-3.740000 40.020064
-3.730000 40.002502
-3.720000 39.985726
-3.710000 39.969183
-3.700000 39.952164
-3.690000 39.934937
-3.680000 39.919285
-3.670000 39.904280
-3.660000 39.888185
-3.650000 39.871519
-3.640000 39.854564
-3.630000 39.837776
-3.620000 39.820176
-3.610000 39.801867
-3.600000 39.783911
-3.590000 39.766471
-3.580000 39.749606
-3.570000 39.733122
-3.560000 39.716247
-3.550000 39.698984
-3.540000 39.682550
-3.530000 39.666475
-3.520000 39.649392
-3.510000 39.631406
-3.500000 39.613810
-3.490000 39.596319
-3.480000 39.578956
-3.470000 39.561003
-3.460000 39.543418
-3.450000 39.525928
-3.440000 39.508284
-3.430000 39.490116
-3.420000 39.471149
-3.410000 39.452585
-3.400000 39.434415
-3.390000 39.416459
-3.380000 39.398533
-3.370000 39.381425
-3.360000 39.364474
-3.350000 39.347500
-3.340000 39.330060
-3.330000 39.313235
-3.320000 39.297059
-3.310000 39.280503
-3.300000 39.263979
-3.290000 39.247964
-3.280000 39.232782
-3.270000 39.217095
-3.260000 39.201246
-3.250000 39.184572
-3.240000 39.168047
-3.230000 39.152133
-3.220000 39.135604
-3.210000 39.118646
-3.200000 39.101754
-3.190000 39.085023
-3.180000 39.068203
-3.170000 39.050268
-3.160000 39.032426
-3.150000 39.015034
-3.140000 38.998800
-3.130000 38.982959
-3.120000 38.967044
-3.110000 38.951219
-3.100000 38.933924
-3.090000 38.916354
-3.080000 38.898814
-3.070000 38.881837
-3.060000 38.864562
-3.050000 38.846475
-3.040000 38.827367
-3.030000 38.808508
-3.020000 38.790089
-3.010000 38.771603
-3.000000 38.753924
-2.990000 38.736986
-2.980000 38.719858
-2.970000 38.702219
-2.960000 38.684944
-2.950000 38.667394
-2.940000 38.649972
-2.930000 38.632626
-2.920000 38.614712
-2.910000 38.596120
-2.900000 38.578231
-2.890000 38.561863
-2.880000 38.546085
-2.870000 38.530767
-2.860000 38.516397
-2.850000 38.501580
-2.840000 38.486409
-2.830000 38.471525
-2.820000 38.456352
-2.810000 38.440547
-2.800000 38.424373
-2.790000 38.406868
-2.780000 38.388734
-2.770000 38.370886
-2.760000 38.353010
-2.750000 38.334957
-2.740000 38.317519
-2.730000 38.301516
-2.720000 38.286088
-2.710000 38.270721
-2.700000 38.255155
-2.690000 38.238781
-2.680000 38.220762
-2.670000 38.202251
-2.660000 38.184622
-2.650000 38.167719
-2.640000 38.151839
-2.630000 38.136529
-2.620000 38.120244
-2.610000 38.103732
-2.600000 38.087421
-2.590000 38.072517
-2.580000 38.057677
-2.570000 38.042408
-2.560000 38.026729
-2.550000 38.010885
-2.540000 37.995018
-2.530000 37.979155
-2.520000 37.963742
-2.510000 37.948823
-2.500000 37.934451
-2.490000 37.920679
-2.480000 37.906947
-2.470000 37.893408
-2.460000 37.879856
-2.450000 37.865250
-2.440000 37.850290
-2.430000 37.835806
-2.420000 37.821470
-2.410000 37.806518
-2.400000 37.791099
-2.390000 37.775509
-2.380000 37.760784
-2.370000 37.746425
-2.360000 37.731690
-2.350000 37.716559
-2.340000 37.700862
-2.330000 37.684350
-2.320000 37.667653
-2.310000 37.651953
-2.300000 37.636912
-2.290000 37.622544
-2.280000 37.608112
-2.270000 37.593529
-2.260000 37.578474
-2.250000 37.563483
-2.240000 37.549136
-2.230000 37.534868
-2.220000 37.520871
-2.210000 37.506928
-2.200000 37.493170
-2.190000 37.480798
-2.180000 37.467762
-2.170000 37.454182
-2.160000 37.438983
-2.150000 37.424096
-2.140000 37.410215
-2.130000 37.397581
-2.120000 37.385485
-2.110000 37.373582
-2.100000 37.361265
-2.090000 37.347404
-2.080000 37.332599
-2.070000 37.316683
-2.060000 37.301175
-2.050000 37.287085
-2.040000 37.274284
-2.030000 37.261471
-2.020000 37.248817
-2.010000 37.235189
-2.000000 37.220473
-1.990000 37.205727
-1.980000 37.191988
-1.970000 37.178422
-1.960000 37.163882
-1.950000 37.149149
-1.940000 37.135659
-1.930000 37.122845
-1.920000 37.109271
-1.910000 37.094390
-1.900000 37.081014
-1.890000 37.068647
-1.880000 37.056991
-1.870000 37.045535
-1.860000 37.033842
-1.850000 37.023613
-1.840000 37.012366
-1.830000 37.001457
-1.820000 36.990118
-1.810000 36.978759
-1.800000 36.966840
-1.790000 36.954281
-1.780000 36.939705
-1.770000 36.925371
-1.760000 36.911284
-1.750000 36.897502
-1.740000 36.882755
-1.730000 36.867931
-1.720000 36.854930
-1.710000 36.842724
-1.700000 36.831209
-1.690000 36.818811
-1.680000 36.804819
-1.670000 36.790833
-1.660000 36.778874
-1.650000 36.768160
-1.640000 36.756596
-1.630000 36.743632
-1.620000 36.728792
-1.610000 36.714494
-1.600000 36.699784
-1.590000 36.685951
-1.580000 36.674301
-1.570000 36.662821
-1.560000 36.650174
-1.550000 36.636891
-1.540000 36.625002
-1.530000 36.613136
-1.520000 36.599587
-1.510000 36.585588
-1.500000 36.571428
-1.490000 36.556869
-1.480000 36.542363
-1.470000 36.527999
-1.460000 36.513884
-1.450000 36.501229
-1.440000 36.488931
-1.430000 36.476589
-1.420000 36.465048
-1.410000 36.454762
-1.400000 36.444667
-1.390000 36.434003
-1.380000 36.421920
-1.370000 36.408183
-1.360000 36.394425
-1.350000 36.381456
-1.340000 36.369214
-1.330000 36.357309
-1.320000 36.345670
-1.310000 36.335237
-1.300000 36.325407
-1.290000 36.313547
-1.280000 36.300972
-1.270000 36.287936
-1.260000 36.274280
-1.250000 36.259885
-1.240000 36.245273
-1.230000 36.230304
-1.220000 36.215397
-1.210000 36.201323
-1.200000 36.189149
-1.190000 36.176317
-1.180000 36.162884
-1.170000 36.148647
-1.160000 36.135537
-1.150000 36.123337
-1.140000 36.110185
-1.130000 36.097643
-1.120000 36.086070
-1.110000 36.074993
-1.100000 36.063225
-1.090000 36.049408
-1.080000 36.034812
-1.070000 36.021770
-1.060000 36.010048
-1.050000 35.999980
-1.040000 35.991239
-1.030000 35.980088
-1.020000 35.968123
-1.010000 35.957116
-1.000000 35.947529
-0.990000 35.939399
-0.980000 35.930014
-0.970000 35.918384
-0.960000 35.906085
-0.950000 35.895352
-0.940000 35.884863
-0.930000 35.873870
-0.920000 35.863598
-0.910000 35.853361
-0.900000 35.842872
-0.890000 35.832133
-0.880000 35.821428
-0.870000 35.811161
-0.860000 35.801385
-0.850000 35.790267
-0.840000 35.778972
-0.830000 35.767618
-0.820000 35.757660
-0.810000 35.747966
-0.800000 35.739826
-0.790000 35.730657
-0.780000 35.719495
-0.770000 35.707773
-0.760000 35.697769
-0.750000 35.687768
-0.740000 35.677101
-0.730000 35.665541
-0.720000 35.654744
-0.710000 35.644435
-0.700000 35.632774
-0.690000 35.621078
-0.680000 35.609361
-0.670000 35.598668
-0.660000 35.589095
-0.650000 35.578480
-0.640000 35.567243
-0.630000 35.555958
-0.620000 35.546262
-0.610000 35.536566
-0.600000 35.525481
-0.590000 35.513027
-0.580000 35.500825
-0.570000 35.491098
-0.560000 35.481943
-0.550000 35.471112
-0.540000 35.459698
-0.530000 35.447533
-0.520000 35.437810
-0.510000 35.428387
-0.500000 35.419264
-0.490000 35.409887
-0.480000 35.398109
-0.470000 35.386883
-0.460000 35.376806
-0.450000 35.367884
-0.440000 35.358941
-0.430000 35.349722
-0.420000 35.339649
-0.410000 35.327838
-0.400000 35.316788
-0.390000 35.307265
-0.380000 35.298746
-0.370000 35.290922
-0.360000 35.281657
-0.350000 35.272139
-0.340000 35.262437
-0.330000 35.253994
-0.320000 35.245322
-0.310000 35.235749
-0.300000 35.224788
-0.290000 35.213531
-0.280000 35.203880
-0.270000 35.195587
-0.260000 35.188434
-0.250000 35.179719
-0.240000 35.171086
-0.230000 35.161919
-0.220000 35.153263
-0.210000 35.143611
-0.200000 35.132922
-0.190000 35.123054
-0.180000 35.115102
-0.170000 35.107997
-0.160000 35.099072
-0.150000 35.089269
-0.140000 35.080471
-0.130000 35.072564
-0.120000 35.064690
-0.110000 35.056240
-0.100000 35.046794
-0.090000 35.037844
-0.080000 35.029333
-0.070000 35.022908
-0.060000 35.017326
-0.050000 35.010083
-0.040000 35.001093
-0.030000 34.992138
-0.020000 34.983081
-0.010000 34.975311
0.000000 34.966913
0.010000 34.959163
0.020000 34.951424
0.030000 34.941988
0.040000 34.931964
0.050000 34.921477
0.060000 34.910811
0.070000 34.899644
0.080000 34.889461
0.090000 34.879587
0.100000 34.871357
0.110000 34.863511
0.120000 34.854428
0.130000 34.844723
0.140000 34.834381
0.150000 34.824508
0.160000 34.813342
0.170000 34.802173
0.180000 34.793663
0.190000 34.785385
0.200000 34.776475
0.210000 34.767409
0.220000 34.757356
0.230000 34.747744
0.240000 34.741052
0.250000 34.732945
0.260000 34.722781
0.270000 34.713877
0.280000 34.705892
0.290000 34.698530
0.300000 34.690389
0.310000 34.679602
0.320000 34.667061
0.330000 34.656537
0.340000 34.647074
0.350000 34.637437
0.360000 34.626870
0.370000 34.617690
0.380000 34.609586
0.390000 34.601631
0.400000 34.591716
0.410000 34.580056
0.420000 34.567732
0.430000 34.557146
0.440000 34.548670
0.450000 34.540152
0.460000 34.529846
0.470000 34.520099
0.480000 34.509973
0.490000 34.499282
0.500000 34.489194
0.510000 34.481108
0.520000 34.474219
0.530000 34.467682
0.540000 34.459864
0.550000 34.451509
0.560000 34.444515
0.570000 34.437417
0.580000 34.429820
0.590000 34.421951
0.600000 34.413664
0.610000 34.407194
0.620000 34.402086
0.630000 34.394362
0.640000 34.382889
0.650000 34.371830
0.660000 34.361687
0.670000 34.351629
0.680000 34.342374
0.690000 34.333093
0.700000 34.324486
0.710000 34.316481
0.720000 34.308218
0.730000 34.299854
0.740000 34.293014
0.750000 34.286269
0.760000 34.276760
0.770000 34.264885
0.780000 34.254415
0.790000 34.245563
0.800000 34.237575
0.810000 34.230738
0.820000 34.223853
0.830000 34.217155
0.840000 34.209141
0.850000 34.201171
0.860000 34.194547
0.870000 34.190014
0.880000 34.185027
0.890000 34.178176
0.900000 34.169516
0.910000 34.161577
0.920000 34.153780
0.930000 34.145842
0.940000 34.138220
0.950000 34.129899
0.960000 34.121424
0.970000 34.111948
0.980000 34.101691
0.990000 34.089663
1.000000 34.076403
1.010000 34.064387
1.020000 34.055832
1.030000 34.048529
1.040000 34.041328
1.050000 34.033714
1.060000 34.026397
1.070000 34.018746
1.080000 34.012042
1.090000 34.006528
1.100000 34.001472
1.110000 33.995391
1.120000 33.991037
1.130000 33.985194
1.140000 33.975602
1.150000 33.965538
1.160000 33.958459
1.170000 33.953335
1.180000 33.946707
1.190000 33.940697
1.200000 33.933836
1.210000 33.925561
1.220000 33.914053
1.230000 33.900284
1.240000 33.887734
1.250000 33.875847
1.260000 33.863522
1.270000 33.852810
1.280000 33.846490
1.290000 33.840826
1.300000 33.833865
1.310000 33.825270
1.320000 33.816838
1.330000 33.806639
1.340000 33.793083
1.350000 33.777903
1.360000 33.764724
1.370000 33.751214
1.380000 33.737582
1.390000 33.727595
1.400000 33.717579
1.410000 33.702657
1.420000 33.685189
1.430000 33.669853
1.440000 33.657625
1.450000 33.647269
1.460000 33.636282
1.470000 33.624797
1.480000 33.611428
1.490000 33.599046
1.500000 33.587591
1.510000 33.580026
1.520000 33.572289
1.530000 33.561580
1.540000 33.550757
1.550000 33.540241
1.560000 33.531427
1.570000 33.525682
1.580000 33.524183
1.590000 33.521574
1.600000 33.516938
1.610000 33.510246
1.620000 33.504148
1.630000 33.500869
1.640000 33.498427
1.650000 33.494364
1.660000 33.488837
1.670000 33.482847
1.680000 33.474014
1.690000 33.464044
1.700000 33.454265
1.710000 33.443193
1.720000 33.434598
1.730000 33.428137
1.740000 33.420238
1.750000 33.411821
1.760000 33.403733
1.770000 33.395004
1.780000 33.386102
1.790000 33.378168
1.800000 33.372823
1.810000 33.367175
1.820000 33.360151
1.830000 33.353733
1.840000 33.345930
1.850000 33.335566
1.860000 33.325184
1.870000 33.315973
1.880000 33.307467
1.890000 33.298295
1.900000 33.288413
1.910000 33.278254
1.920000 33.267860
1.930000 33.256285
1.940000 33.246164
1.950000 33.237843
1.960000 33.229503
1.970000 33.221157
1.980000 33.213079
1.990000 33.205795
2.000000 33.198923
2.010000 33.193570
2.020000 33.186998
2.030000 33.179344
2.040000 33.170673
2.050000 33.161868
2.060000 33.153035
2.070000 33.146768
2.080000 33.139637
2.090000 33.129314
2.100000 33.117821
2.110000 33.107449
2.120000 33.098059
2.130000 33.086431
2.140000 33.072648
2.150000 33.061470
2.160000 33.051543
2.170000 33.043344
2.180000 33.036599
2.190000 33.028706
2.200000 33.018408
2.210000 33.009694
2.220000 33.004924
2.230000 33.002055
2.240000 32.997198
2.250000 32.995035
2.260000 32.992346
2.270000 32.988307
2.280000 32.983563
2.290000 32.979856
2.300000 32.973933
2.310000 32.964639
2.320000 32.956312
2.330000 32.947521
2.340000 32.938317
2.350000 32.931304
2.360000 32.924017
2.370000 32.915106
2.380000 32.906100
2.390000 32.897119
2.400000 32.887366
2.410000 32.875996
2.420000 32.865133
2.430000 32.856391
2.440000 32.846235
2.450000 32.834627
2.460000 32.824483
2.470000 32.814037
2.480000 32.804817
2.490000 32.799094
2.500000 32.794744
2.510000 32.788056
2.520000 32.782566
2.530000 32.778823
2.540000 32.775875
2.550000 32.774918
2.560000 32.775782
2.570000 32.775309
2.580000 32.773811
2.590000 32.769213
2.600000 32.761357
2.610000 32.752336
2.620000 32.743897
2.630000 32.734702
2.640000 32.724380
2.650000 32.716622
2.660000 32.707563
2.670000 32.697749
2.680000 32.692208
2.690000 32.687130
2.700000 32.679124
2.710000 32.673034
2.720000 32.667903
2.730000 32.661835
2.740000 32.659741
2.750000 32.660012
2.760000 32.658411
2.770000 32.656582
2.780000 32.654518
2.790000 32.650853
2.800000 32.647837
2.810000 32.645928
2.820000 32.645196
2.830000 32.645998
2.840000 32.646137
2.850000 32.644019
2.860000 32.637764
2.870000 32.630521
2.880000 32.623143
2.890000 32.616638
2.900000 32.612491
2.910000 32.609003
2.920000 32.602166
2.930000 32.591098
2.940000 32.579668
2.950000 32.571074
2.960000 32.563658
2.970000 32.555915
2.980000 32.547800
2.990000 32.542419
3.000000 32.537878
3.010000 32.533282
3.020000 32.527038
3.030000 32.520432
3.040000 32.514483
3.050000 32.509093
3.060000 32.505654
3.070000 32.501479
3.080000 32.495100
3.090000 32.486223
3.100000 32.478271
3.110000 32.469653
3.120000 32.458062
3.130000 32.447594
3.140000 32.436419
3.150000 32.425619
3.160000 32.416323
3.170000 32.408461
3.180000 32.401382
3.190000 32.395777
3.200000 32.389620
3.210000 32.383857
3.220000 32.376801
3.230000 32.368646
3.240000 32.362435
3.250000 32.357288
3.260000 32.350585
3.270000 32.347462
3.280000 32.345641
3.290000 32.340157
3.300000 32.336778
3.310000 32.334562
3.320000 32.331211
3.330000 32.329017
3.340000 32.323983
3.350000 32.317309
3.360000 32.313888
3.370000 32.309887
3.380000 32.306095
3.390000 32.302980
3.400000 32.296321
3.410000 32.289153
3.420000 32.283502
3.430000 32.276835
3.440000 32.269307
3.450000 32.261928
3.460000 32.250665
3.470000 32.238396
3.480000 32.229600
3.490000 32.221584
3.500000 32.214920
3.510000 32.208870
3.520000 32.197700
3.530000 32.186328
3.540000 32.177536
3.550000 32.168603
3.560000 32.158292
3.570000 32.150037
3.580000 32.141839
3.590000 32.134228
3.600000 32.129331
3.610000 32.125825
3.620000 32.123236
3.630000 32.122452
3.640000 32.117081
3.650000 32.112516
3.660000 32.108125
3.670000 32.101237
3.680000 32.094587
3.690000 32.088128
3.700000 32.080228
3.710000 32.072120
3.720000 32.061854
3.730000 32.054653
3.740000 32.046959
3.750000 32.037096
3.760000 32.029378
3.770000 32.022159
3.780000 32.016849
3.790000 32.010629
3.800000 32.001628
3.810000 31.991078
3.820000 31.980325
3.830000 31.969620
3.840000 31.962005
3.850000 31.953632
3.860000 31.943127
3.870000 31.933544
3.880000 31.923759
3.890000 31.916114
3.900000 31.908799
3.910000 31.902499
3.920000 31.894428
3.930000 31.882354
3.940000 31.868231
3.950000 31.855495
3.960000 31.840935
3.970000 31.827815
3.980000 31.817366
3.990000 31.804353
4.000000 31.791690
4.010000 31.779220
4.020000 31.769713
4.030000 31.767505
4.040000 31.760158
4.050000 31.752494
4.060000 31.744273
4.070000 31.731296
4.080000 31.722018
4.090000 31.712218
4.100000 31.697414
4.110000 31.687668
4.120000 31.676179
4.130000 31.663723
4.140000 31.653056
4.150000 31.636960
4.160000 31.624555
4.170000 31.615326
4.180000 31.601724
4.190000 31.591486
4.200000 31.581769
4.210000 31.570412
4.220000 31.559987
4.230000 31.543071
4.240000 31.528195
4.250000 31.516754
4.260000 31.505724
4.270000 31.497985
4.280000 31.490876
4.290000 31.483924
4.300000 31.476871
4.310000 31.469039
4.320000 31.460965
4.330000 31.448668
4.340000 31.433390
4.350000 31.417154
4.360000 31.396220
4.370000 31.374010
4.380000 31.356160
4.390000 31.340690
4.400000 31.327967
4.410000 31.317287
4.420000 31.309458
4.430000 31.302214
4.440000 31.292657
4.450000 31.287091
4.460000 31.274576
4.470000 31.259515
4.480000 31.244992
4.490000 31.227200
4.500000 31.214312
4.510000 31.205640
4.520000 31.194558
4.530000 31.182759
4.540000 31.167940
4.550000 31.155668
4.560000 31.143445
4.570000 31.126488
4.580000 31.111600
4.590000 31.095795
4.600000 31.083190
4.610000 31.070509
4.620000 31.054871
4.630000 31.042487
4.640000 31.030471
4.650000 31.020448
4.660000 31.008495
4.670000 30.993468
4.680000 30.979520
4.690000 30.962927
4.700000 30.950872
4.710000 30.940231
4.720000 30.924201
4.730000 30.909890
4.740000 30.893097
4.750000 30.878095
4.760000 30.864575
4.770000 30.849531
4.780000 30.837889
4.790000 30.822570
4.800000 30.805217
4.810000 30.785336
4.820000 30.762996
4.830000 30.742993
4.840000 30.719443
4.850000 30.697102
4.860000 30.675007
4.870000 30.650414
4.880000 30.627305
4.890000 30.597203
4.900000 30.569096
4.910000 30.537505
4.920000 30.499482
4.930000 30.458578
4.940000 30.413574
4.950000 30.370086
4.960000 30.324067
4.970000 30.275867
4.980000 30.223714
4.990000 30.164884
5.000000 30.104236


==> 10T-NI/10G/qpsk-danielCF-10G.dat <==
-5000	34.3369309346077
-4990	34.6601254946009
-4980	34.8565736991823
-4970	34.9914375821719
-4960	35.0922894356436
-4950	35.1720001474517
-4940	35.2374198326601
-4930	35.2925806077915
-4920	35.3400411145529
-4910	35.3815206306229
-4900	35.4182272977227
-4890	35.4510410566994
-4880	35.4806218610033
-4870	35.5074768890163
-4860	35.5320040197416
-4850	35.5545209351826
-4840	35.5752851805864
-4830	35.5945083466759
-4820	35.6123663203824
-4810	35.6290068395596
-4800	35.6445551577075
-4790	35.6591183575221
-4780	35.6727886813679
-4770	35.6856461350935
-4760	35.6977605469842
-4750	35.7091932128141
-4740	35.7199982227199
-4730	35.7302235408008
-4720	35.7399118906106
-4710	35.7491014868578
-4700	35.7578266442067
-4690	35.7661182870802
-4680	35.7740043791234
-4670	35.7815102870160
-4660	35.7886590902890
-4650	35.7954718464584
-4640	35.8019678189729
-4630	35.8081646740464
-4620	35.8140786513239
-4610	35.8197247124350
-4600	35.8251166707775
-4590	35.8302673053000
-4580	35.8351884605861
-4570	35.8398911351691
-4560	35.8443855596941
-4550	35.8486812662938
-4540	35.8527871503337
-4530	35.8567115255090
-4520	35.8604621731328
-4510	35.8640463863327
-4500	35.8674710097723
-4490	35.8707424754297
-4480	35.8738668348919
-4470	35.8768497885639
-4460	35.8796967121373
-4450	35.8824126806224
-4440	35.8850024902056
-4430	35.8874706781644
-4420	35.8898215410426
-4410	35.8920591512650
-4400	35.8941873723478
-4390	35.8962098728465
-4380	35.8981301391629
-4370	35.8999514873218
-4360	35.9016770738150
-4350	35.9033099055995
-4340	35.9048528493281
-4330	35.9063086398805
-4320	35.9076798882594
-4310	35.9089690889056
-4300	35.9101786264835
-4290	35.9113107821816
-4280	35.9123677395697
-4270	35.9133515900485
-4260	35.9142643379266
-4250	35.9151079051528
-4240	35.9158841357340
-4230	35.9165947998609
-4220	35.9172415977659
-4210	35.9178261633333
-4200	35.9183500674802
-4190	35.9188148213260
-4180	35.9192218791653
-4170	35.9195726412596
-4160	35.9198684564599
-4150	35.9201106246731
-4140	35.9203003991826
-4130	35.9204389888334
-4120	35.9205275600917
-4110	35.9205672389867
-4100	35.9205591129427
-4090	35.9205042325093
-4080	35.9204036129963
-4070	35.9202582360189
-4060	35.9200690509598
-4050	35.9198369763530
-4040	35.9195629011947
-4030	35.9192476861852
-4020	35.9188921649066
-4010	35.9184971449404
-4000	35.9180634089280
-3990	35.9175917155778
-3980	35.9170828006229
-3970	35.9165373777304
-3960	35.9159561393675
-3950	35.9153397576251
-3940	35.9146888850018
-3930	35.9140041551511
-3920	35.9132861835934
-3910	35.9125355683946
-3900	35.9117528908132
-3890	35.9109387159189
-3880	35.9100935931815
-3870	35.9092180570346
-3860	35.9083126274139
-3850	35.9073778102710
-3840	35.9064140980662
-3830	35.9054219702380
-3820	35.9044018936542
-3810	35.9033543230426
-3800	35.9022797014036
-3790	35.9011784604063
-3780	35.9000510207669
-3770	35.8988977926123
-3760	35.8977191758287
-3750	35.8965155603958
-3740	35.8952873267075
-3730	35.8940348458802
-3720	35.8927584800483
-3710	35.8914585826486
-3700	35.8901354986931
-3690	35.8887895650316
-3680	35.8874211106039
-3670	35.8860304566826
-3660	35.8846179171065
-3650	35.8831837985056
-3640	35.8817284005171
-3630	35.8802520159938
-3620	35.8787549312046
-3610	35.8772374260282
-3600	35.8756997741389
-3590	35.8741422431865
-3580	35.8725650949692
-3570	35.8709685856007
-3560	35.8693529656715
-3550	35.8677184804040
-3540	35.8660653698025
-3530	35.8643938687986
-3520	35.8627042073906
-3510	35.8609966107786
-3500	35.8592712994952
-3490	35.8575284895319
-3480	35.8557683924603
-3470	35.8539912155506
-3460	35.8521971618856
-3450	35.8503864304703
-3440	35.8485592163394
-3430	35.8467157106597
-3420	35.8448561008307
-3410	35.8429805705807
-3400	35.8410893000610
-3390	35.8391824659359
-3380	35.8372602414710
-3370	35.8353227966182
-3360	35.8333702980980
-3350	35.8314029094794
-3340	35.8294207912578
-3330	35.8274241009293
-3320	35.8254129930642
-3310	35.8233876193773
-3300	35.8213481287968
-3290	35.8192946675301
-3280	35.8172273791291
-3270	35.8151464045522
-3260	35.8130518822256
-3250	35.8109439481019
-3240	35.8088227357177
-3230	35.8066883762492
-3220	35.8045409985663
-3210	35.8023807292851
-3200	35.8002076928191
-3190	35.7980220114286
-3180	35.7958238052692
-3170	35.7936131924386
-3160	35.7913902890220
-3150	35.7891552091370
-3140	35.7869080649762
-3130	35.7846489668494
-3120	35.7823780232244
-3110	35.7800953407668
-3100	35.7778010243786
-3090	35.7754951772360
-3080	35.7731779008256
-3070	35.7708492949807
-3060	35.7685094579157
-3050	35.7661584862598
-3040	35.7637964750903
-3030	35.7614235179646
-3020	35.7590397069513
-3010	35.7566451326609
-3000	35.7542398842755
-2990	35.7518240495776
-2980	35.7493977149784
-2970	35.7469609655455
-2960	35.7445138850295
-2950	35.7420565558902
-2940	35.7395890593224
-2930	35.7371114752801
-2920	35.7346238825019
-2910	35.7321263585336
-2900	35.7296189797519
-2890	35.7271018213870
-2880	35.7245749575442
-2870	35.7220384612259
-2860	35.7194924043522
-2850	35.7169368577817
-2840	35.7143718913312
-2830	35.7117975737955
-2820	35.7092139729662
-2810	35.7066211556506
-2800	35.7040191876900
-2790	35.7014081339769
-2780	35.6987880584731
-2770	35.6961590242262
-2760	35.6935210933865
-2750	35.6908743272229
-2740	35.6882187861389
-2730	35.6855545296884
-2720	35.6828816165904
-2710	35.6802001047439
-2700	35.6775100512427
-2690	35.6748115123892
-2680	35.6721045437084
-2670	35.6693891999616
-2660	35.6666655351596
-2650	35.6639336025752
-2640	35.6611934547567
-2630	35.6584451435398
-2620	35.6556887200597
-2610	35.6529242347634
-2600	35.6501517374210
-2590	35.6473712771371
-2580	35.6445829023621
-2570	35.6417866609033
-2560	35.6389825999350
-2550	35.6361707660096
-2540	35.6333512050675
-2530	35.6305239624472
-2520	35.6276890828952
-2510	35.6248466105757
-2500	35.6219965890798
-2490	35.6191390614349
-2480	35.6162740701138
-2470	35.6134016570435
-2460	35.6105218636140
-2450	35.6076347306866
-2440	35.6047402986024
-2430	35.6018386071907
-2420	35.5989296957764
-2410	35.5960136031887
-2400	35.5930903677682
-2390	35.5901600273746
-2380	35.5872226193942
-2370	35.5842781807472
-2360	35.5813267478947
-2350	35.5783683568458
-2340	35.5754030431643
-2330	35.5724308419757
-2320	35.5694517879736
-2310	35.5664659154260
-2300	35.5634732581822
-2290	35.5604738496784
-2280	35.5574677229443
-2270	35.5544549106088
-2260	35.5514354449059
-2250	35.5484093576809
-2240	35.5453766803953
-2230	35.5423374441331
-2220	35.5392916796059
-2210	35.5362394171583
-2200	35.5331806867730
-2190	35.5301155180765
-2180	35.5270439403435
-2170	35.5239659825026
-2160	35.5208816731403
-2150	35.5177910405067
-2140	35.5146941125197
-2130	35.5115909167697
-2120	35.5084814805242
-2110	35.5053658307324
-2100	35.5022439940294
-2090	35.4991159967405
-2080	35.4959818648856
-2070	35.4928416241832
-2060	35.4896953000546
-2050	35.4865429176281
-2040	35.4833845017423
-2030	35.4802200769507
-2020	35.4770496675252
-2010	35.4738732974599
-2000	35.4706909904746
-1990	35.4675027700187
-1980	35.4643086592746
-1970	35.4611086811613
-1960	35.4579028583375
-1950	35.4546912132057
-1940	35.4514737679146
-1930	35.4482505443631
-1920	35.4450215642032
-1910	35.4417868488433
-1900	35.4385464194509
-1890	35.4353002969563
-1880	35.4320485020551
-1870	35.4287910552113
-1860	35.4255279766603
-1850	35.4222592864116
-1840	35.4189850042517
-1830	35.4157051497470
-1820	35.4124197422461
-1810	35.4091288008829
-1800	35.4058323445791
-1790	35.4025303920467
-1780	35.3992229617905
-1770	35.3959100721109
-1760	35.3925917411061
-1750	35.3892679866746
-1740	35.3859388265173
-1730	35.3826042781407
-1720	35.3792643588581
-1710	35.3759190857927
-1700	35.3725684758794
-1690	35.3692125458673
-1680	35.3658513123216
-1670	35.3624847916258
-1660	35.3591129999840
-1650	35.3557359534226
-1640	35.3523536677928
-1630	35.3489661587721
-1620	35.3455734418666
-1610	35.3421755324130
-1600	35.3387724455801
-1590	35.3353641963710
-1580	35.3319507996252
-1570	35.3285322700196
-1560	35.3251086220713
-1550	35.3216798701385
-1540	35.3182460284227
-1530	35.3148071109705
-1520	35.3113631316749
-1510	35.3079141042773
-1500	35.3044600423688
-1490	35.3010009593923
-1480	35.2975368686436
-1470	35.2940677832730
-1460	35.2905937162874
-1450	35.2871146805512
-1440	35.2836306887877
-1430	35.2801417535814
-1420	35.2766478873785
-1410	35.2731491024889
-1400	35.2696454110874
-1390	35.2661368252150
-1380	35.2626233567807
-1370	35.2591050175621
-1360	35.2555818192073
-1350	35.2520537732361
-1340	35.2485208910412
-1330	35.2449831838893
-1320	35.2414406629228
-1310	35.2378933391604
-1300	35.2343412234989
-1290	35.2307843267140
-1280	35.2272226594616
-1270	35.2236562322790
-1260	35.2200850555860
-1250	35.2165091396858
-1240	35.2129284947666
-1230	35.2093431309021
-1220	35.2057530580530
-1210	35.2021582860679
-1200	35.1985588246843
-1190	35.1949546835297
-1180	35.1913458721224
-1170	35.1877323998729
-1160	35.1841142760844
-1150	35.1804915099542
-1140	35.1768641105742
-1130	35.1732320869323
-1120	35.1695954479129
-1110	35.1659542022980
-1100	35.1623083587683
-1090	35.1586579259035
-1080	35.1550029121839
-1070	35.1513433259905
-1060	35.1476791756065
-1050	35.1440104692177
-1040	35.1403372149134
-1030	35.1366594206873
-1020	35.1329770944383
-1010	35.1292902439712
-1000	35.1255988769973
-990	35.1219030011355
-980	35.1182026239128
-970	35.1144977527651
-960	35.1107883950380
-950	35.1070745579872
-940	35.1033562487798
-930	35.0996334744942
-920	35.0959062421213
-910	35.0921745585653
-900	35.0884384306438
-890	35.0846978650887
-880	35.0809528685472
-870	35.0772034475818
-860	35.0734496086712
-850	35.0696913582113
-840	35.0659287025149
-830	35.0621616478131
-820	35.0583902002555
-810	35.0546143659108
-800	35.0508341507674
-790	35.0470495607340
-780	35.0432606016400
-770	35.0394672792361
-760	35.0356695991948
-750	35.0318675671110
-740	35.0280611885025
-730	35.0242504688102
-720	35.0204354133990
-710	35.0166160275582
-700	35.0127923165015
-690	35.0089642853683
-680	35.0051319392232
-670	35.0012952830572
-660	34.9974543217878
-650	34.9936090602596
-640	34.9897595032444
-630	34.9859056554420
-620	34.9820475214803
-610	34.9781851059159
-600	34.9743184132344
-590	34.9704474478509
-580	34.9665722141100
-570	34.9626927162868
-560	34.9588089585867
-550	34.9549209451459
-540	34.9510286800321
-530	34.9471321672443
-520	34.9432314107134
-510	34.9393264143025
-500	34.9354171818075
-490	34.9315037169568
-480	34.9275860234121
-470	34.9236641047685
-460	34.9197379645549
-450	34.9158076062343
-440	34.9118730332037
-430	34.9079342487950
-420	34.9039912562748
-410	34.9000440588447
-400	34.8960926596420
-390	34.8921370617393
-380	34.8881772681451
-370	34.8842132818040
-360	34.8802451055969
-350	34.8762727423413
-340	34.8722961947914
-330	34.8683154656382
-320	34.8643305575102
-310	34.8603414729729
-300	34.8563482145295
-290	34.8523507846210
-280	34.8483491856263
-270	34.8443434198622
-260	34.8403334895839
-250	34.8363193969851
-240	34.8323011441979
-230	34.8282787332932
-220	34.8242521662807
-210	34.8202214451092
-200	34.8161865716665
-190	34.8121475477799
-180	34.8081043752159
-170	34.8040570556804
-160	34.8000055908192
-150	34.7959499822175
-140	34.7918902314005
-130	34.7878263398333
-120	34.7837583089209
-110	34.7796861400085
-100	34.7756098343812
-90	34.7715293932646
-80	34.7674448178244
-70	34.7633561091667
-60	34.7592632683379
-50	34.7551662963250
-40	34.7510651940554
-30	34.7469599623969
-20	34.7428506021581
-10	34.7387371140878
0	34.7346194988758
10	34.7304977571522
20	34.7263718894879
30	34.7222418963943
40	34.7181077783233
50	34.7139695356677
60	34.7098271687607
70	34.7056806778760
80	34.7015300632279
90	34.6973753249714
100	34.6932164632016
110	34.6890534779544
120	34.6848863692059
130	34.6807151368723
140	34.6765397808105
150	34.6723603008174
160	34.6681766966299
170	34.6639889679251
180	34.6597971143201
190	34.6556011353717
200	34.6514010305767
210	34.6471967993713
220	34.6429884411317
230	34.6387759551731
240	34.6345593407503
250	34.6303385970573
260	34.6261137232272
270	34.6218847183320
280	34.6176515813824
290	34.6134143113280
300	34.6091729070569
310	34.6049273673952
320	34.6006776911076
330	34.5964238768965
340	34.5921659234025
350	34.5879038292033
360	34.5836375928146
370	34.5793672126889
380	34.5750926872162
390	34.5708140147229
400	34.5665311934723
410	34.5622442216639
420	34.5579530974337
430	34.5536578188532
440	34.5493583839299
450	34.5450547906066
460	34.5407470367612
470	34.5364351202068
480	34.5321190386909
490	34.5277987898953
500	34.5234743714362
510	34.5191457808632
520	34.5148130156597
530	34.5104760732421
540	34.5061349509598
550	34.5017896460946
560	34.4974401558607
570	34.4930864774040
580	34.4887286078020
590	34.4843665440636
600	34.4800002831282
610	34.4756298218658
620	34.4712551570767
630	34.4668762854906
640	34.4624932037668
650	34.4581059084932
660	34.4537143961865
670	34.4493186632915
680	34.4449187061805
690	34.4405145211532
700	34.4361061044362
710	34.4316934521822
720	34.4272765604701
730	34.4228554253041
740	34.4184300426135
750	34.4140004082519
760	34.4095665179970
770	34.4051283675502
780	34.4006859525356
790	34.3962392685000
800	34.3917883109120
810	34.3873330751617
820	34.3828735565601
830	34.3784097503385
840	34.3739416516478
850	34.3694692555582
860	34.3649925570586
870	34.3605115510557
880	34.3560262323736
890	34.3515365957532
900	34.3470426358516
910	34.3425443472413
920	34.3380417244097
930	34.3335347617584
940	34.3290234536025
950	34.3245077941698
960	34.3199877776004
970	34.3154633979459
980	34.3109346491683
990	34.3064015251400
1000	34.3018640196423
1010	34.2973221263652
1020	34.2927758389062
1030	34.2882251507700
1040	34.2836700553673
1050	34.2791105460142
1060	34.2745466159313
1070	34.2699782582429
1080	34.2654054659762
1090	34.2608282320604
1100	34.2562465493256
1110	34.2516604105025
1120	34.2470698082210
1130	34.2424747350093
1140	34.2378751832932
1150	34.2332711453951
1160	34.2286626135330
1170	34.2240495798193
1180	34.2194320362603
1190	34.2148099747548
1200	34.2101833870933
1210	34.2055522649567
1220	34.2009165999156
1230	34.1962763834289
1240	34.1916316068429
1250	34.1869822613902
1260	34.1823283381885
1270	34.1776698282395
1280	34.1730067224277
1290	34.1683390115193
1300	34.1636666861608
1310	34.1589897368783
1320	34.1543081540756
1330	34.1496219280333
1340	34.1449310489077
1350	34.1402355067291
1360	34.1355352914007
1370	34.1308303926973
1380	34.1261208002641
1390	34.1214065036147
1400	34.1166874921305
1410	34.1119637550587
1420	34.1072352815113
1430	34.1025020604630
1440	34.0977640807507
1450	34.0930213310708
1460	34.0882737999787
1470	34.0835214758866
1480	34.0787643470622
1490	34.0740024016271
1500	34.0692356275550
1510	34.0644640126700
1520	34.0596875446454
1530	34.0549062110011
1540	34.0501199991030
1550	34.0453288961601
1560	34.0405328892234
1570	34.0357319651840
1580	34.0309261107710
1590	34.0261153125499
1600	34.0212995569202
1610	34.0164788301143
1620	34.0116531181945
1630	34.0068224070519
1640	34.0019866824037
1650	33.9971459297915
1660	33.9923001345791
1670	33.9874492819502
1680	33.9825933569066
1690	33.9777323442655
1700	33.9728662286576
1710	33.9679949945247
1720	33.9631186261174
1730	33.9582371074926
1740	33.9533504225115
1750	33.9484585548366
1760	33.9435614879295
1770	33.9386592050487
1780	33.9337516892465
1790	33.9288389233664
1800	33.9239208900411
1810	33.9189975716890
1820	33.9140689505120
1830	33.9091350084927
1840	33.9041957273910
1850	33.8992510887421
1860	33.8943010738528
1870	33.8893456637989
1880	33.8843848394223
1890	33.8794185813274
1900	33.8744468698785
1910	33.8694696851966
1920	33.8644870071555
1930	33.8594988153795
1940	33.8545050892393
1950	33.8495058078487
1960	33.8445009500615
1970	33.8394904944677
1980	33.8344744193898
1990	33.8294527028795
2000	33.8244253227137
2010	33.8193922563907
2020	33.8143534811268
2030	33.8093089738516
2040	33.8042587112049
2050	33.7992026695320
2060	33.7941408248799
2070	33.7890731529928
2080	33.7839996293084
2090	33.7789202289529
2100	33.7738349267371
2110	33.7687436971513
2120	33.7636465143616
2130	33.7585433522042
2140	33.7534341841815
2150	33.7483189834568
2160	33.7431977228496
2170	33.7380703748304
2180	33.7329369115155
2190	33.7277973046624
2200	33.7226515256636
2210	33.7174995455421
2220	33.7123413349452
2230	33.7071768641393
2240	33.7020061030040
2250	33.6968290210265
2260	33.6916455872955
2270	33.6864557704952
2280	33.6812595388991
2290	33.6760568603640
2300	33.6708477023234
2310	33.6656320317808
2320	33.6604098153038
2330	33.6551810190164
2340	33.6499456085927
2350	33.6447035492499
2360	33.6394548057409
2370	33.6341993423472
2380	33.6289371228712
2390	33.6236681106289
2400	33.6183922684423
2410	33.6131095586309
2420	33.6078199430042
2430	33.6025233828536
2440	33.5972198389435
2450	33.5919092715030
2460	33.5865916402176
2470	33.5812669042198
2480	33.5759350220801
2490	33.5705959517982
2500	33.5652496507929
2510	33.5598960758932
2520	33.5545351833280
2530	33.5491669287160
2540	33.5437912670559
2550	33.5384081527157
2560	33.5330175394221
2570	33.5276193802495
2580	33.5222136276090
2590	33.5168002332371
2600	33.5113791481840
2610	33.5059503228019
2620	33.5005137067327
2630	33.4950692488959
2640	33.4896168974758
2650	33.4841565999088
2660	33.4786883028701
2670	33.4732119522601
2680	33.4677274931913
2690	33.4622348699733
2700	33.4567340260994
2710	33.4512249042310
2720	33.4457074461836
2730	33.4401815929105
2740	33.4346472844880
2750	33.4291044600985
2760	33.4235530580150
2770	33.4179930155836
2780	33.4124242692067
2790	33.4068467543255
2800	33.4012604054018
2810	33.3956651559002
2820	33.3900609382684
2830	33.3844476839189
2840	33.3788253232088
2850	33.3731937854199
2860	33.3675529987380
2870	33.3619028902316
2880	33.3562433858307
2890	33.3505744103046
2900	33.3448958872389
2910	33.3392077390127
2920	33.3335098867747
2930	33.3278022504188
2940	33.3220847485593
2950	33.3163572985051
2960	33.3106198162340
2970	33.3048722163653
2980	33.2991144121327
2990	33.2933463153559
3000	33.2875678364119
3010	33.2817788842052
3020	33.2759793661374
3030	33.2701691880761
3040	33.2643482543230
3050	33.2585164675811
3060	33.2526737289208
3070	33.2468199377458
3080	33.2409549917573
3090	33.2350787869179
3100	33.2291912174141
3110	33.2232921756180
3120	33.2173815520482
3130	33.2114592353291
3140	33.2055251121495
3150	33.1995790672200
3160	33.1936209832293
3170	33.1876507407990
3180	33.1816682184375
3190	33.1756732924926
3200	33.1696658371023
3210	33.1636457241449
3220	33.1576128231874
3230	33.1515670014321
3240	33.1455081236622
3250	33.1394360521856
3260	33.1333506467770
3270	33.1272517646184
3280	33.1211392602381
3290	33.1150129854476
3300	33.1088727892764
3310	33.1027185179056
3320	33.0965500145989
3330	33.0903671196319
3340	33.0841696702186
3350	33.0779575004369
3360	33.0717304411505
3370	33.0654883199293
3380	33.0592309609667
3390	33.0529581849948
3400	33.0466698091970
3410	33.0403656471172
3420	33.0340455085669
3430	33.0277091995286
3440	33.0213565220569
3450	33.0149872741757
3460	33.0086012497723
3470	33.0021982384882
3480	32.9957780256063
3490	32.9893403919337
3500	32.9828851136817
3510	32.9764119623410
3520	32.9699207045524
3530	32.9634111019745
3540	32.9568829111448
3550	32.9503358833381
3560	32.9437697644185
3570	32.9371842946867
3580	32.9305792087222
3590	32.9239542352196
3600	32.9173090968190
3610	32.9106435099302
3620	32.9039571845515
3630	32.8972498240802
3640	32.8905211251176
3650	32.8837707772664
3660	32.8769984629199
3670	32.8702038570440
3680	32.8633866269509
3690	32.8565464320638
3700	32.8496829236728
3710	32.8427957446816
3720	32.8358845293434
3730	32.8289489029879
3740	32.8219884817360
3750	32.8150028722042
3760	32.8079916711962
3770	32.8009544653833
3780	32.7938908309700
3790	32.7868003333474
3800	32.7796825267313
3810	32.7725369537853
3820	32.7653631452283
3830	32.7581606194252
3840	32.7509288819592
3850	32.7436674251874
3860	32.7363757277748
3870	32.7290532542095
3880	32.7216994542956
3890	32.7143137626234
3900	32.7068955980157
3910	32.6994443629490
3920	32.6919594429479
3930	32.6844402059514
3940	32.6768860016493
3950	32.6692961607878
3960	32.6616699944412
3970	32.6540067932488
3980	32.6463058266148
3990	32.6385663418689
4000	32.6307875633847
4010	32.6229686916549
4020	32.6151089023184
4030	32.6072073451391
4040	32.5992631429310
4050	32.5912753904275
4060	32.5832431530909
4070	32.5751654658594
4080	32.5670413318253
4090	32.5588697208426
4100	32.5506495680572
4110	32.5423797723557
4120	32.5340591947273
4130	32.5256866565321
4140	32.5172609376707
4150	32.5087807746466
4160	32.5002448585152
4170	32.4916518327111
4180	32.4830002907438
4190	32.4742887737543
4200	32.4655157679202
4210	32.4566797016996
4220	32.4477789429006
4230	32.4388117955636
4240	32.4297764966419
4250	32.4206712124647
4260	32.4114940349647
4270	32.4022429776525
4280	32.3929159713160
4290	32.3835108594229
4300	32.3740253932006
4310	32.3644572263673
4320	32.3548039094829
4330	32.3450628838874
4340	32.3352314751899
4350	32.3253068862680
4360	32.3152861897324
4370	32.3051663198080
4380	32.2949440635755
4390	32.2846160515136
4400	32.2741787472728
4410	32.2636284366061
4420	32.2529612153709
4430	32.2421729765086
4440	32.2312593958953
4450	32.2202159169442
4460	32.2090377338278
4470	32.1977197731663
4480	32.1862566740141
4490	32.1746427659509
4500	32.1628720450591
4510	32.1509381475386
4520	32.1388343206768
4530	32.1265533908500
4540	32.1140877281869
4550	32.1014292074689
4560	32.0885691647783
4570	32.0754983493316
4580	32.0622068698426
4590	32.0486841346595
4600	32.0349187847900
4610	32.0208986187855
4620	32.0066105082700
4630	31.9920403026931
4640	31.9771727216209
4650	31.9619912325702
4660	31.9464779120098
4670	31.9306132866831
4680	31.9143761518392
4690	31.8977433622465
4700	31.8806895909863
4710	31.8631870499246
4720	31.8452051643769
4730	31.8267101927340
4740	31.8076647795889
4750	31.7880274280448
4760	31.7677518731920
4770	31.7467863339249
4780	31.7250726139439
4790	31.7025450144002
4800	31.6791290094181
4810	31.6547396205603
4820	31.6292794055896
4830	31.6026359482873
4840	31.5746786961529
4850	31.5452549363945
4860	31.5141846199236
4870	31.4812536262724
4880	31.4462048913532
4890	31.4087265671517
4900	31.3684360062728
4910	31.3248578051275
4920	31.2773933224060
4930	31.2252779588158
4940	31.1675211641121
4950	31.1028235446749
4960	31.0294694976588
4970	30.9452170778410
4980	30.8472986490557
4990	30.7329421274443
5000	30.6014889990156

==> 10T-NI/3Spans/H3S_16qam.txt <==
-5.000000 46.788655
-4.920000 47.793259
-4.840000 47.805834
-4.760000 47.684778
-4.680000 47.524692
-4.600000 47.327974
-4.520000 47.123478
-4.440000 46.893962
-4.400000 46.790901
-4.240000 46.341702
-4.080000 45.895707
-3.920000 45.428994
-3.800000 45.107975
-3.480000 44.174229
-3.160000 43.270557
-2.840000 42.403123
-2.520000 41.521130
-2.200000 40.739162
-1.880000 39.897728
-1.800000 39.712434
-1.000000 38.126465
-0.200000 36.538706
0.200000 35.611362
1.000000 34.254214
1.800000 33.492657
1.880000 33.272907
2.200000 33.026764
2.520000 32.871138
2.840000 32.053943
3.160000 31.656509
3.480000 31.380488
3.800000 31.574217
3.920000 31.270850
4.080000 31.000088
4.240000 30.992857
4.400000 31.008738
4.440000 31.002291
4.520000 30.632307
4.600000 30.742980
4.680000 30.495389
4.760000 30.916139
4.840000 30.601906
4.920000 30.427785
5.000000 30.079209


==> 10T-NI/3Spans/H3S_16qam_SSFM.txt <==
-5000500000000 48.2262
-4960496000000 49.0769
-4920492000000 49.2858
-4880488000000 49.1859
-4840484000000 49.1399
-4800480000000 48.9742
-4760476000000 48.7994
-4720472000000 48.6365
-4680468000000 48.5149
-4640464000000 48.3162
-4600460000000 48.2022
-4560456000000 48.0425
-4520452000000 47.8121
-4480448000000 47.6892
-4440444000000 47.5452
-4400440000000 47.3404
-4360436000000 47.1467
-4320432000000 46.8902
-4280428000000 46.7604
-4240424000000 46.6145
-4200420000000 46.4997
-4160416000000 46.3803
-4120412000000 46.1573
-4080408000000 46.0437
-4040404000000 45.8683
-4000400000000 45.7159
-3960396000000 45.5137
-3920392000000 45.3602
-3880388000000 45.1981
-3840384000000 44.9573
-3800380000000 44.8319
-3760376000000 44.7253
-3720372000000 44.5366
-3680368000000 44.3493
-3640364000000 44.1358
-3600360000000 44.0370
-3560356000000 43.9211
-3520352000000 43.8681
-3480348000000 43.6769
-3440344000000 43.5506
-3400340000000 43.4309
-3360336000000 43.2646
-3320332000000 43.1270
-3280328000000 42.9836
-3240324000000 42.8142
-3200320000000 42.7315
-3160316000000 42.5622
-3120312000000 42.4022
-3080308000000 42.2912
-3040304000000 42.1645
-3000300000000 42.0954
-2960296000000 41.9440
-2920292000000 41.7796
-2880288000000 41.6092
-2840284000000 41.5490
-2800280000000 41.4804
-2760276000000 41.3256
-2720272000000 41.2492
-2680268000000 41.0591
-2640264000000 40.8818
-2600260000000 40.8111
-2560256000000 40.6560
-2520252000000 40.5870
-2480248000000 40.4588
-2440244000000 40.3411
-2400240000000 40.2287
-2360236000000 40.0811
-2320232000000 40.0208
-2280228000000 39.9404
-2240224000000 39.8265
-2200220000000 39.6727
-2160216000000 39.5786
-2120212000000 39.5081
-2080208000000 39.3647
-2040204000000 39.2362
-2000200000000 39.1743
-1960196000000 39.0792
-1920192000000 39.0116
-1880188000000 38.8883
-1840184000000 38.7724
-1800180000000 38.7488
-1760176000000 38.6125
-1720172000000 38.5434
-1680168000000 38.4151
-1640164000000 38.3213
-1600160000000 38.2029
-1560156000000 38.1332
-1520152000000 38.0625
-1480148000000 37.9135
-1440144000000 37.7990
-1400140000000 37.7325
-1360136000000 37.6289
-1320132000000 37.5637
-1280128000000 37.4683
-1240124000000 37.4396
-1200120000000 37.3570
-1160116000000 37.2658
-1120112000000 37.1944
-1080108000000 37.1744
-1040104000000 37.0874
-1000100000000 37.0342
-960096000000 36.9299
-920092000000 36.8367
-880088000000 36.8105
-840084000000 36.6440
-800080000000 36.5942
-760076000000 36.5249
-720072000000 36.4623
-680068000000 36.4028
-640064000000 36.3341
-600060000000 36.2696
-560056000000 36.1715
-520052000000 36.1453
-480048000000 36.1078
-440044000000 36.0249
-400040000000 35.9268
-360036000000 35.8826
-320032000000 35.8195
-280028000000 35.7519
-240024000000 35.6861
-200020000000 35.5977
-160016000000 35.5555
-120012000000 35.4830
-80008000000 35.4283
-40004000000 35.3655
   0 35.3164
40004000000 35.2663
80008000000 35.1954
120012000000 35.1263
160016000000 35.0985
200020000000 35.0742
240024000000 35.0254
280028000000 34.9832
320032000000 34.9260
360036000000 34.8115
400040000000 34.7810
440044000000 34.7399
480048000000 34.6514
520052000000 34.5971
560056000000 34.5324
600060000000 34.4833
640064000000 34.4529
680068000000 34.4043
720072000000 34.3291
760076000000 34.2969
800080000000 34.2339
840084000000 34.2087
880088000000 34.1413
920092000000 34.1341
960096000000 34.0503
1000100000000 34.0747
1040104000000 33.9869
1080108000000 33.9743
1120112000000 33.9622
1160116000000 33.9050
1200120000000 33.8996
1240124000000 33.8697
1280128000000 33.8511
1320132000000 33.8326
1360136000000 33.8065
1400140000000 33.7442
1440144000000 33.7459
1480148000000 33.6989
1520152000000 33.6726
1560156000000 33.6601
1600160000000 33.6040
1640164000000 33.6143
1680168000000 33.6092
1720172000000 33.5495
1760176000000 33.5349
1800180000000 33.5037
1840184000000 33.4843
1880188000000 33.4376
1920192000000 33.3827
1960196000000 33.3589
2000200000000 33.3368
2040204000000 33.2976
2080208000000 33.2204
2120212000000 33.2196
2160216000000 33.2232
2200220000000 33.1571
2240224000000 33.1562
2280228000000 33.0831
2320232000000 33.0462
2360236000000 33.0018
2400240000000 33.0117
2440244000000 32.9894
2480248000000 32.9715
2520252000000 32.9572
2560256000000 32.9292
2600260000000 32.9474
2640264000000 32.9103
2680268000000 32.9029
2720272000000 32.9063
2760276000000 32.8797
2800280000000 32.8591
2840284000000 32.8440
2880288000000 32.8291
2920292000000 32.7885
2960296000000 32.7729
3000300000000 32.7295
3040304000000 32.7229
3080308000000 32.7239
3120312000000 32.6701
3160316000000 32.6340
3200320000000 32.5820
3240324000000 32.5698
3280328000000 32.5350
3320332000000 32.5107
3360336000000 32.4338
3400340000000 32.4356
3440344000000 32.4230
3480348000000 32.3460
3520352000000 32.3295
3560356000000 32.2954
3600360000000 32.2908
3640364000000 32.2437
3680368000000 32.2564
3720372000000 32.2429
3760376000000 32.2073
3800380000000 32.1851
3840384000000 32.1611
3880388000000 32.1466
3920392000000 32.1522
3960396000000 32.0851
4000400000000 32.0796
4040404000000 32.0600
4080408000000 32.0779
4120412000000 32.0619
4160416000000 32.0346
4200420000000 32.0495
4240424000000 31.9823
4280428000000 31.9798
4320432000000 32.0037
4360436000000 31.9566
4400440000000 31.9594
4440444000000 31.9340
4480448000000 31.9298
4520452000000 31.9183
4560456000000 31.8605
4600460000000 31.8561
4640464000000 31.8114
4680468000000 31.7586
4720472000000 31.7341
4760476000000 31.6936
4800480000000 31.6774
4840484000000 31.6166
4880488000000 31.5654
4920492000000 31.5223
4960496000000 31.4066
5000500000000 31.2367

==> 10T-NI/3Spans/H3S_gauss.txt <==
-5.000000 48.093335
-4.920000 49.010422
-4.840000 49.074083
-4.760000 49.004713
-4.680000 48.887636
-4.600000 48.733131
-4.520000 48.565078
-4.440000 48.373720
-4.400000 48.284734
-4.240000 47.895387
-4.080000 47.499947
-3.920000 47.085710
-3.800000 46.792021
-3.480000 45.955844
-3.160000 45.141227
-2.840000 44.354276
-2.520000 43.567921
-2.200000 42.852640
-1.880000 42.119068
-1.800000 41.952306
-1.000000 40.475688
-0.200000 39.082954
0.200000 38.347866
1.000000 37.213377
1.800000 36.445568
1.880000 36.292867
2.200000 36.032919
2.520000 35.839037
2.840000 35.323677
3.160000 35.008121
3.480000 34.765993
3.800000 34.733931
3.920000 34.556930
4.080000 34.372263
4.240000 34.306847
4.400000 34.273182
4.440000 34.274800
4.520000 34.058173
4.600000 34.077717
4.680000 33.942219
4.760000 34.098109
4.840000 33.934882
4.920000 33.799478
5.000000 33.569907


==> 10T-NI/3Spans/H3S_qpsk.txt <==
-5.000000 46.013261
-4.920000 47.081566
-4.840000 47.056056
-4.760000 46.895833
-4.680000 46.702567
-4.600000 46.472757
-4.520000 46.239243
-4.440000 45.978900
-4.400000 45.864341
-4.240000 45.365536
-4.080000 44.876689
-3.920000 44.364543
-3.800000 44.019480
-3.480000 42.997549
-3.160000 42.010099
-2.840000 41.064113
-2.520000 40.084927
-2.200000 39.232741
-1.880000 38.272618
-1.800000 38.066343
-1.000000 36.353198
-0.200000 34.519147
0.200000 33.321751
1.000000 31.612810
1.800000 30.863024
1.880000 30.527997
2.200000 30.306433
2.520000 30.216855
2.840000 28.832434
3.160000 28.260212
3.480000 27.908794
3.800000 28.574029
3.920000 28.016425
4.080000 27.559192
4.240000 27.679753
4.400000 27.799928
4.440000 27.776437
4.520000 27.069249
4.600000 27.385332
4.680000 26.883297
4.760000 27.873835
4.840000 27.248353
4.920000 26.989608
5.000000 26.361925


==> 10T-NI/3Spans/H3S_qpsk_SSFM.txt <==
-5 47.3262
-4.600000e+00 47.3022
-4.20000e+00 45.7145
-3.800000e+00 43.9319
-3.40000e+00 42.7769
-3.0000e+00 41.6622
-2.60000e+00 39.6870
-2.200000e+00 38.7727
-1.800000e+00 37.8488
-1.400000e+00 36.8488
-1 36.1342
-6.000000e-01 35.2477
-2.000000e-01 34.6977
2.000000e-01 34.1742
6.000000e-01 33.4477
1 32.9842
1.400000e+00 32.5627
1.800000e+00 32.2227
2.200000e+00 31.4952
2.60000e+00 31.1048
3.0000e+00  30.3007
3.400000e+00 29.9222
3.800000e+00 29.5708
4.200000e+00 28.7966
4.600000e+00 27.9085
5 26.3367


==> 10T-NI/40G/16qam-40G.dat <==
-5000.000000 27.380650
-4960.000000 27.880912
-4920.000000 28.080893
-4880.000000 28.206719
-4840.000000 28.291250
-4800.000000 28.362172
-4760.000000 28.404379
-4720.000000 28.426787
-4680.000000 28.442527
-4640.000000 28.474254
-4600.000000 28.468941
-4560.000000 28.482343
-4520.000000 28.495376
-4480.000000 28.488127
-4440.000000 28.483668
-4400.000000 28.478539
-4320.000000 28.490355
-4240.000000 28.495043
-4160.000000 28.487501
-4080.000000 28.456629
-4000.000000 28.447387
-3920.000000 28.411618
-3840.000000 28.403204
-3800.000000 28.387515
-3640.000000 28.362774
-3480.000000 28.303616
-3320.000000 28.242153
-3160.000000 28.206403
-3000.000000 28.136639
-2840.000000 28.089328
-2680.000000 28.041756
-2520.000000 27.985701
-2360.000000 27.919108
-2200.000000 27.857374
-2040.000000 27.811607
-1880.000000 27.755109
-1800.000000 27.716058
-1400.000000 27.582426
-1000.000000 27.468875
-600.000000 27.324866
-200.000000 27.192536
200.000000 27.068998
600.000000 26.947861
1000.000000 26.817039
1400.000000 26.684414
1800.000000 26.577066
1880.000000 26.544473
2040.000000 26.525621
2200.000000 26.465015
2360.000000 26.414502
2520.000000 26.384407
2680.000000 26.312735
2840.000000 26.268566
3000.000000 26.237798
3160.000000 26.179790
3320.000000 26.130577
3480.000000 26.079755
3640.000000 26.039866
3800.000000 25.970632
3840.000000 25.962176
3920.000000 25.915483
4000.000000 25.909649
4080.000000 25.858378
4160.000000 25.835302
4240.000000 25.796897
4320.000000 25.741265
4400.000000 25.680725
4440.000000 25.657677
4480.000000 25.644064
4520.000000 25.614506
4560.000000 25.592288
4600.000000 25.533440
4640.000000 25.510078
4680.000000 25.454261
4720.000000 25.393380
4760.000000 25.356766
4800.000000 25.285374
4840.000000 25.191459
4880.000000 25.095762
4920.000000 24.929512
4960.000000 24.658024
5000.000000 24.078426


==> 10T-NI/40G/16qam-danielCF-40G.dat <==
-5000	27.7743447810083
-4960	28.1320818862270
-4920	28.2942541406378
-4880	28.3941378142060
-4840	28.4636994215904
-4800	28.5154129516370
-4760	28.5554027691499
-4720	28.5871179364302
-4680	28.6126880559537
-4640	28.6335180832462
-4600	28.6505824886535
-4560	28.6645841890979
-4520	28.6760464807093
-4480	28.6853691866730
-4440	28.6928645054501
-4400	28.6987807598865
-4360	28.7033186303487
-4320	28.7066425519158
-4280	28.7088889044577
-4240	28.7101720190957
-4200	28.7105886631372
-4160	28.7102214429078
-4120	28.7091414228124
-4080	28.7074101673351
-4040	28.7050813518370
-4000	28.7022020467932
-3960	28.6988137516712
-3920	28.6949532347116
-3880	28.6906532206746
-3840	28.6859429583636
-3800	28.6808486922441
-3760	28.6753940569329
-3720	28.6696004091856
-3680	28.6634871088762
-3640	28.6570717580740
-3600	28.6503704054859
-3560	28.6433977221006
-3520	28.6361671527624
-3480	28.6286910475155
-3440	28.6209807758717
-3400	28.6130468265885
-3360	28.6048988951068
-3320	28.5965459604288
-3280	28.5879963529286
-3240	28.5792578143458
-3200	28.5703375510166
-3160	28.5612422812354
-3120	28.5519782775041
-3080	28.5425514043163
-3040	28.5329671520299
-3000	28.5232306673020
-2960	28.5133467804958
-2920	28.5033200304138
-2880	28.4931546866624
-2840	28.4828547699138
-2800	28.4724240702994
-2760	28.4618661641348
-2720	28.4511844291557
-2680	28.4403820584195
-2640	28.4294620730107
-2600	28.4184273336704
-2560	28.4072805514575
-2520	28.3960242975356
-2480	28.3846610121710
-2440	28.3731930130150
-2400	28.3616225027391
-2360	28.3499515760807
-2320	28.3381822263538
-2280	28.3263163514728
-2240	28.3143557595305
-2200	28.3023021739705
-2160	28.2901572383878
-2120	28.2779225209891
-2080	28.2655995187411
-2040	28.2531896612316
-2000	28.2406943142679
-1960	28.2281147832320
-1920	28.2154523162125
-1880	28.2027081069302
-1840	28.1898832974733
-1800	28.1769789808561
-1760	28.1639962034150
-1720	28.1509359670530
-1680	28.1377992313439
-1640	28.1245869155070
-1600	28.1112999002596
-1560	28.0979390295577
-1520	28.0845051122314
-1480	28.0709989235225
-1440	28.0574212065305
-1400	28.0437726735735
-1360	28.0300540074687
-1320	28.0162658627393
-1280	28.0024088667497
-1240	27.9884836207759
-1200	27.9744907010142
-1160	27.9604306595313
-1120	27.9463040251598
-1080	27.9321113043425
-1040	27.9178529819277
-1000	27.9035295219188
-960	27.8891413681802
-920	27.8746889451024
-880	27.8601726582277
-840	27.8455928948393
-800	27.8309500245148
-760	27.8162443996465
-720	27.8014763559293
-680	27.7866462128187
-640	27.7717542739588
-600	27.7568008275833
-560	27.7417861468885
-520	27.7267104903816
-480	27.7115741022030
-440	27.6963772124256
-400	27.6811200373299
-360	27.6658027796575
-320	27.6504256288416
-280	27.6349887612173
-240	27.6194923402098
-200	27.6039365165035
-160	27.5883214281901
-120	27.5726472008971
-80	27.5569139478974
-40	27.5411217701992
0	27.5252707566168
40	27.5093609838224
80	27.4933925163795
120	27.4773654067562
160	27.4612796953210
200	27.4451354103177
240	27.4289325678228
280	27.4126711716819
320	27.3963512134269
360	27.3799726721734
400	27.3635355144966
440	27.3470396942871
480	27.3304851525847
520	27.3138718173902
560	27.2971996034542
600	27.2804684120430
640	27.2636781306792
680	27.2468286328582
720	27.2299197777376
760	27.2129514098003
800	27.1959233584883
840	27.1788354378076
880	27.1616874459018
920	27.1444791645936
960	27.1272103588919
1000	27.1098807764633
1040	27.0924901470664
1080	27.0750381819458
1120	27.0575245731854
1160	27.0399489930160
1200	27.0223110930785
1240	27.0046105036355
1280	26.9868468327322
1320	26.9690196653013
1360	26.9511285622087
1400	26.9331730592372
1440	26.9151526660027
1480	26.8970668648007
1520	26.8789151093753
1560	26.8606968236091
1600	26.8424114001256
1640	26.8240581987994
1680	26.8056365451680
1720	26.7871457287371
1760	26.7685850011721
1800	26.7499535743681
1840	26.7312506183878
1880	26.7124752592593
1920	26.6936265766204
1960	26.6747036012002
2000	26.6557053121233
2040	26.6366306340224
2080	26.6174784339449
2120	26.5982475180348
2160	26.5789366279726
2200	26.5595444371519
2240	26.5400695465691
2280	26.5205104804030
2320	26.5008656812548
2360	26.4811335050189
2400	26.4613122153503
2440	26.4413999776911
2480	26.4213948528138
2520	26.4012947898358
2560	26.3810976186529
2600	26.3608010417342
2640	26.3404026252132
2680	26.3198997892043
2720	26.2992897972616
2760	26.2785697448912
2800	26.2577365470121
2840	26.2367869242512
2880	26.2157173879413
2920	26.1945242236729
2960	26.1732034732322
3000	26.1517509147324
3040	26.1301620407192
3080	26.1084320340008
3120	26.0865557409130
3160	26.0645276416896
3200	26.0423418175568
3240	26.0199919141075
3280	25.9974711004458
3320	25.9747720235028
3360	25.9518867568260
3400	25.9288067430266
3440	25.9055227289204
3480	25.8820246922268
3520	25.8583017584789
3560	25.8343421065374
3600	25.8101328607900
3640	25.7856599677268
3680	25.7609080541043
3720	25.7358602633136
3760	25.7104980658195
3800	25.6848010385965
3840	25.6587466072929
3880	25.6323097433244
3920	25.6054626061341
3960	25.5781741182967
4000	25.5504094578009
4040	25.5221294474125
4080	25.4932898151086
4120	25.4638402915810
4160	25.4337234998949
4200	25.4028735772773
4240	25.3712144478192
4280	25.3386576346877
4320	25.3050994567469
4360	25.2704173900799
4400	25.2344652780697
4440	25.1970669248730
4480	25.1580073727097
4520	25.1170207838422
4560	25.0737732140803
4600	25.0278374670443
4640	24.9786552385454
4680	24.9254780135097
4720	24.8672706720400
4760	24.8025456599271
4800	24.7290580004148
4840	24.6431938354860
4880	24.5385935054047
4920	24.4024899576750
4960	24.2030499510304
5000	23.8171489970749

==> 10T-NI/40G/ISRS_16QAM_40G.dat <==
-5.000500e+03 27.2664
-4.960496e+03 27.9592
-4.920492e+03 28.1388
-4.880488e+03 28.2635
-4.840484e+03 28.3288
-4.800480e+03 28.3754
-4.760476e+03 28.4580
-4.720472e+03 28.4751
-4.680468e+03 28.4842
-4.640464e+03 28.5116
-4.600460e+03 28.4985
-4.560456e+03 28.5333
-4.520452e+03 28.5483
-4.480448e+03 28.5561
-4.440444e+03 28.5591
-4.400440e+03 28.5489
-4.360436e+03 28.5384
-4.320432e+03 28.5702
-4.280428e+03 28.5434
-4.240424e+03 28.5570
-4.200420e+03 28.5560
-4.160416e+03 28.5529
-4.120412e+03 28.5681
-4.080408e+03 28.4912
-4.040404e+03 28.5320
-4.000400e+03 28.5378
-3.960396e+03 28.5337
-3.920392e+03 28.5712
-3.880388e+03 28.5049
-3.840384e+03 28.4982
-3.800380e+03 28.4715
-3.760376e+03 28.4559
-3.720372e+03 28.4775
-3.680368e+03 28.5029
-3.640364e+03 28.4899
-3.600360e+03 28.5072
-3.560356e+03 28.4803
-3.520352e+03 28.4649
-3.480348e+03 28.4542
-3.440344e+03 28.4660
-3.400340e+03 28.4143
-3.360336e+03 28.4498
-3.320332e+03 28.4125
-3.280328e+03 28.4209
-3.240324e+03 28.3970
-3.200320e+03 28.4006
-3.160316e+03 28.3644
-3.120312e+03 28.3286
-3.080308e+03 28.3134
-3.040304e+03 28.3138
-3.000300e+03 28.2909
-2.960296e+03 28.2685
-2.920292e+03 28.2649
-2.880288e+03 28.2642
-2.840284e+03 28.2432
-2.800280e+03 28.2351
-2.760276e+03 28.2114
-2.720272e+03 28.2141
-2.680268e+03 28.2244
-2.640264e+03 28.2046
-2.600260e+03 28.1668
-2.560256e+03 28.1433
-2.520252e+03 28.1601
-2.480248e+03 28.1536
-2.440244e+03 28.1251
-2.400240e+03 28.1437
-2.360236e+03 28.1103
-2.320232e+03 28.1071
-2.280228e+03 28.1005
-2.240224e+03 28.0856
-2.200220e+03 28.0691
-2.160216e+03 28.0402
-2.120212e+03 28.0103
-2.080208e+03 28.0335
-2.040204e+03 28.0388
-2.000200e+03 27.9942
-1.960196e+03 27.9956
-1.920192e+03 27.9694
-1.880188e+03 27.9993
-1.840184e+03 27.9651
-1.800180e+03 27.9575
-1.760176e+03 27.9536
-1.720172e+03 27.9180
-1.680168e+03 27.9421
-1.640164e+03 27.9207
-1.600160e+03 27.9142
-1.560156e+03 27.8955
-1.520152e+03 27.8768
-1.480148e+03 27.8730
-1.440144e+03 27.8750
-1.400140e+03 27.8626
-1.360136e+03 27.8289
-1.320132e+03 27.7726
-1.280128e+03 27.8010
-1.240124e+03 27.7837
-1.200120e+03 27.7829
-1.160116e+03 27.7537
-1.120112e+03 27.7438
-1.080108e+03 27.7310
-1.040104e+03 27.7408
-1.000100e+03 27.7517
-9.600960e+02 27.6932
-9.200920e+02 27.6724
-8.800880e+02 27.6863
-8.400840e+02 27.7131
-8.000800e+02 27.7021
-7.600760e+02 27.6595
-7.200720e+02 27.6772
-6.800680e+02 27.6209
-6.400640e+02 27.6109
-6.000600e+02 27.6308
-5.600560e+02 27.6175
-5.200520e+02 27.5561
-4.800480e+02 27.5632
-4.400440e+02 27.5507
-4.000400e+02 27.5632
-3.600360e+02 27.5488
-3.200320e+02 27.5425
-2.800280e+02 27.5537
-2.400240e+02 27.5466
-2.000200e+02 27.5275
-1.600160e+02 27.5098
-1.200120e+02 27.4922
-8.000800e+01 27.4670
-4.000400e+01 27.4615
   0 27.4544
4.000400e+01 27.4439
8.000800e+01 27.4144
1.200120e+02 27.4053
1.600160e+02 27.3967
2.000200e+02 27.3721
2.400240e+02 27.3458
2.800280e+02 27.3183
3.200320e+02 27.3486
3.600360e+02 27.3365
4.000400e+02 27.3445
4.400440e+02 27.3249
4.800480e+02 27.2781
5.200520e+02 27.3006
5.600560e+02 27.2571
6.000600e+02 27.2612
6.400640e+02 27.2677
6.800680e+02 27.2481
7.200720e+02 27.2208
7.600760e+02 27.2250
8.000800e+02 27.2075
8.400840e+02 27.2097
8.800880e+02 27.2391
9.200920e+02 27.2016
9.600960e+02 27.1748
1.000100e+03 27.1772
1.040104e+03 27.1953
1.080108e+03 27.2030
1.120112e+03 27.1800
1.160116e+03 27.1669
1.200120e+03 27.1715
1.240124e+03 27.1536
1.280128e+03 27.1462
1.320132e+03 27.1548
1.360136e+03 27.1356
1.400140e+03 27.1499
1.440144e+03 27.1182
1.480148e+03 27.0986
1.520152e+03 27.1016
1.560156e+03 27.1028
1.600160e+03 27.0811
1.640164e+03 27.0469
1.680168e+03 27.0302
1.720172e+03 27.0110
1.760176e+03 27.0164
1.800180e+03 27.0200
1.840184e+03 26.9591
1.880188e+03 26.9795
1.920192e+03 26.9820
1.960196e+03 26.9627
2.000200e+03 26.9651
2.040204e+03 26.9597
2.080208e+03 26.9309
2.120212e+03 26.9345
2.160216e+03 26.9115
2.200220e+03 26.9115
2.240224e+03 26.8782
2.280228e+03 26.8516
2.320232e+03 26.8796
2.360236e+03 26.8648
2.400240e+03 26.8407
2.440244e+03 26.8470
2.480248e+03 26.8589
2.520252e+03 26.8582
2.560256e+03 26.8265
2.600260e+03 26.8094
2.640264e+03 26.8093
2.680268e+03 26.7735
2.720272e+03 26.7882
2.760276e+03 26.8298
2.800280e+03 26.7969
2.840284e+03 26.7538
2.880288e+03 26.7684
2.920292e+03 26.7316
2.960296e+03 26.6783
3.000300e+03 26.6592
3.040304e+03 26.6532
3.080308e+03 26.6534
3.120312e+03 26.6367
3.160316e+03 26.6272
3.200320e+03 26.6238
3.240324e+03 26.6114
3.280328e+03 26.6190
3.320332e+03 26.6100
3.360336e+03 26.5674
3.400340e+03 26.5349
3.440344e+03 26.5218
3.480348e+03 26.5218
3.520352e+03 26.5424
3.560356e+03 26.5145
3.600360e+03 26.5284
3.640364e+03 26.5131
3.680368e+03 26.4905
3.720372e+03 26.5177
3.760376e+03 26.4889
3.800380e+03 26.4474
3.840384e+03 26.4761
3.880388e+03 26.4553
3.920392e+03 26.4155
3.960396e+03 26.4120
4.000400e+03 26.3787
4.040404e+03 26.3511
4.080408e+03 26.3327
4.120412e+03 26.3498
4.160416e+03 26.3265
4.200420e+03 26.3006
4.240424e+03 26.2665
4.280428e+03 26.2284
4.320432e+03 26.2312
4.360436e+03 26.2062
4.400440e+03 26.1596
4.440444e+03 26.1581
4.480448e+03 26.1204
4.520452e+03 26.0747
4.560456e+03 26.0621
4.600460e+03 26.0148
4.640464e+03 26.0014
4.680468e+03 25.9752
4.720472e+03 25.9351
4.760476e+03 25.8923
4.800480e+03 25.8254
4.840484e+03 25.7780
4.880488e+03 25.6596
4.920492e+03 25.5299
4.960496e+03 25.3421
5.000500e+03 24.7552


==> 10T-NI/40G/ISRS_4QAM_40G.dat <==
-5.000500e+03 24.8584
-4.960496e+03 25.5920
-4.920492e+03 25.7317
-4.880488e+03 25.8510
-4.840484e+03 25.8843
-4.800480e+03 25.8876
-4.760476e+03 25.8817
-4.720472e+03 25.9186
-4.680468e+03 25.9332
-4.640464e+03 25.9697
-4.600460e+03 25.9379
-4.560456e+03 25.9068
-4.520452e+03 25.9471
-4.480448e+03 25.9276
-4.440444e+03 25.9229
-4.400440e+03 25.9437
-4.360436e+03 25.9571
-4.320432e+03 25.9500
-4.280428e+03 25.9604
-4.240424e+03 25.9397
-4.200420e+03 25.9385
-4.160416e+03 25.9604
-4.120412e+03 25.9433
-4.080408e+03 25.9363
-4.040404e+03 25.9339
-4.000400e+03 25.9407
-3.960396e+03 25.9457
-3.920392e+03 25.8729
-3.880388e+03 25.9009
-3.840384e+03 25.8855
-3.800380e+03 25.8842
-3.760376e+03 25.8841
-3.720372e+03 25.8380
-3.680368e+03 25.8178
-3.640364e+03 25.8030
-3.600360e+03 25.8024
-3.560356e+03 25.7825
-3.520352e+03 25.7640
-3.480348e+03 25.7482
-3.440344e+03 25.7622
-3.400340e+03 25.7388
-3.360336e+03 25.7331
-3.320332e+03 25.7191
-3.280328e+03 25.7236
-3.240324e+03 25.7107
-3.200320e+03 25.6858
-3.160316e+03 25.6746
-3.120312e+03 25.6661
-3.080308e+03 25.6736
-3.040304e+03 25.6511
-3.000300e+03 25.6174
-2.960296e+03 25.6290
-2.920292e+03 25.5980
-2.880288e+03 25.5696
-2.840284e+03 25.5771
-2.800280e+03 25.5296
-2.760276e+03 25.5383
-2.720272e+03 25.5116
-2.680268e+03 25.5068
-2.640264e+03 25.5285
-2.600260e+03 25.5237
-2.560256e+03 25.5174
-2.520252e+03 25.4853
-2.480248e+03 25.4851
-2.440244e+03 25.4950
-2.400240e+03 25.4610
-2.360236e+03 25.4879
-2.320232e+03 25.4784
-2.280228e+03 25.4519
-2.240224e+03 25.4372
-2.200220e+03 25.4275
-2.160216e+03 25.4252
-2.120212e+03 25.3982
-2.080208e+03 25.4054
-2.040204e+03 25.3785
-2.000200e+03 25.3819
-1.960196e+03 25.3526
-1.920192e+03 25.3570
-1.880188e+03 25.3150
-1.840184e+03 25.3078
-1.800180e+03 25.3207
-1.760176e+03 25.3080
-1.720172e+03 25.2953
-1.680168e+03 25.2599
-1.640164e+03 25.2534
-1.600160e+03 25.1949
-1.560156e+03 25.2087
-1.520152e+03 25.1858
-1.480148e+03 25.1873
-1.440144e+03 25.1936
-1.400140e+03 25.1811
-1.360136e+03 25.1903
-1.320132e+03 25.1578
-1.280128e+03 25.1175
-1.240124e+03 25.1233
-1.200120e+03 25.1214
-1.160116e+03 25.1114
-1.120112e+03 25.0906
-1.080108e+03 25.0753
-1.040104e+03 25.0799
-1.000100e+03 25.0624
-9.600960e+02 25.0560
-9.200920e+02 25.0391
-8.800880e+02 25.0559
-8.400840e+02 25.0120
-8.000800e+02 25.0037
-7.600760e+02 24.9754
-7.200720e+02 24.9715
-6.800680e+02 24.9797
-6.400640e+02 24.9459
-6.000600e+02 24.9370
-5.600560e+02 24.9467
-5.200520e+02 24.9424
-4.800480e+02 24.9099
-4.400440e+02 24.8986
-4.000400e+02 24.9191
-3.600360e+02 24.9047
-3.200320e+02 24.8828
-2.800280e+02 24.8905
-2.400240e+02 24.8761
-2.000200e+02 24.8908
-1.600160e+02 24.8879
-1.200120e+02 24.8713
-8.000800e+01 24.8683
-4.000400e+01 24.8187
   0 24.8407
4.000400e+01 24.8413
8.000800e+01 24.8205
1.200120e+02 24.8088
1.600160e+02 24.7907
2.000200e+02 24.7891
2.400240e+02 24.8050
2.800280e+02 24.8128
3.200320e+02 24.7533
3.600360e+02 24.7652
4.000400e+02 24.7787
4.400440e+02 24.7397
4.800480e+02 24.7204
5.200520e+02 24.7150
5.600560e+02 24.6884
6.000600e+02 24.6832
6.400640e+02 24.7184
6.800680e+02 24.6901
7.200720e+02 24.6866
7.600760e+02 24.6623
8.000800e+02 24.6498
8.400840e+02 24.6439
8.800880e+02 24.6432
9.200920e+02 24.6268
9.600960e+02 24.6120
1.000100e+03 24.6248
1.040104e+03 24.6166
1.080108e+03 24.6038
1.120112e+03 24.6032
1.160116e+03 24.5898
1.200120e+03 24.6076
1.240124e+03 24.5773
1.280128e+03 24.5870
1.320132e+03 24.5911
1.360136e+03 24.5881
1.400140e+03 24.5579
1.440144e+03 24.5730
1.480148e+03 24.5047
1.520152e+03 24.5034
1.560156e+03 24.5387
1.600160e+03 24.5489
1.640164e+03 24.5338
1.680168e+03 24.5020
1.720172e+03 24.4961
1.760176e+03 24.4962
1.800180e+03 24.4716
1.840184e+03 24.4580
1.880188e+03 24.4688
1.920192e+03 24.4669
1.960196e+03 24.4624
2.000200e+03 24.4437
2.040204e+03 24.4148
2.080208e+03 24.4374
2.120212e+03 24.4059
2.160216e+03 24.4137
2.200220e+03 24.4114
2.240224e+03 24.4127
2.280228e+03 24.3874
2.320232e+03 24.4149
2.360236e+03 24.3806
2.400240e+03 24.3760
2.440244e+03 24.3877
2.480248e+03 24.3685
2.520252e+03 24.3669
2.560256e+03 24.3455
2.600260e+03 24.3374
2.640264e+03 24.3475
2.680268e+03 24.3166
2.720272e+03 24.3238
2.760276e+03 24.2987
2.800280e+03 24.3128
2.840284e+03 24.3247
2.880288e+03 24.2998
2.920292e+03 24.2914
2.960296e+03 24.2677
3.000300e+03 24.2596
3.040304e+03 24.2503
3.080308e+03 24.2424
3.120312e+03 24.2054
3.160316e+03 24.2082
3.200320e+03 24.2161
3.240324e+03 24.1747
3.280328e+03 24.1854
3.320332e+03 24.1987
3.360336e+03 24.1740
3.400340e+03 24.1757
3.440344e+03 24.1657
3.480348e+03 24.1643
3.520352e+03 24.1562
3.560356e+03 24.1382
3.600360e+03 24.1432
3.640364e+03 24.1216
3.680368e+03 24.1293
3.720372e+03 24.1125
3.760376e+03 24.0820
3.800380e+03 24.0799
3.840384e+03 24.0739
3.880388e+03 24.0615
3.920392e+03 24.0239
3.960396e+03 24.0372
4.000400e+03 24.0316
4.040404e+03 24.0214
4.080408e+03 24.0104
4.120412e+03 23.9818
4.160416e+03 24.0096
4.200420e+03 23.9960
4.240424e+03 23.9267
4.280428e+03 23.9547
4.320432e+03 23.9262
4.360436e+03 23.8900
4.400440e+03 23.9010
4.440444e+03 23.8610
4.480448e+03 23.8428
4.520452e+03 23.8333
4.560456e+03 23.8134
4.600460e+03 23.8003
4.640464e+03 23.7852
4.680468e+03 23.7473
4.720472e+03 23.7308
4.760476e+03 23.6724
4.800480e+03 23.6406
4.840484e+03 23.5781
4.880488e+03 23.4604
4.920492e+03 23.3311
4.960496e+03 23.1108
5.000500e+03 22.5408


==> 10T-NI/40G/gauss-40G.dat <==
-5000	30.3307110877764
-4960	30.8946411268691
-4920	31.1142188448167
-4880	31.2489692873024
-4840	31.3410932782777
-4800	31.4128124648063
-4760	31.4618732988073
-4720	31.4954650657118
-4680	31.5203904256922
-4640	31.5504395848738
-4600	31.5593666713152
-4560	31.5753421587634
-4520	31.5900050221063
-4480	31.5925247527493
-4440	31.5952493499600
-4400	31.5965924448674
-4320	31.6071637038164
-4240	31.6111124488637
-4160	31.6071951607084
-4080	31.5900477836430
-4000	31.5815468028304
-3920	31.5590471057707
-3840	31.5493998263674
-3800	31.5382084377615
-3640	31.5095082284657
-3480	31.4625862051355
-3320	31.4124823811196
-3160	31.3733981281667
-3000	31.3163000403637
-2840	31.2692162345943
-2680	31.2208418976929
-2520	31.1690509066193
-2360	31.1110648291717
-2200	31.0540267043794
-2040	31.0061542612158
-1880	30.9525701214384
-1800	30.9201055710063
-1400	30.7875807360187
-1000	30.6645703223358
-600	30.5257336729661
-200	30.3945512417940
200	30.2672139365570
600	30.1413790615361
1000	30.0113670232848
1400	29.8806186455299
1800	29.7610756342207
1880	29.7330588196569
2040	29.6947776296409
2200	29.6390768856684
2360	29.5858189379213
2520	29.5429709941708
2680	29.4790751684385
2840	29.4281442428460
3000	29.3844096546538
3160	29.3252667244901
3320	29.2685594972189
3480	29.2102029363023
3640	29.1559158147635
3800	29.0855618331912
3840	29.0710675404967
3920	29.0273818455299
4000	29.0024877699232
4080	28.9558427921426
4160	28.9190100821193
4240	28.8751798444617
4320	28.8204781606597
4400	28.7609281573728
4440	28.7338012614162
4480	28.7090001575958
4520	28.6759830690199
4560	28.6451923969750
4600	28.5958287607093
4640	28.5604564404868
4680	28.5073284928106
4720	28.4490908705137
4760	28.3997051689454
4800	28.3273245677502
4840	28.2356822599595
4880	28.1333755760268
4920	27.9789296083752
4960	27.7342035890198
5000	27.1937248533420

==> 10T-NI/40G/gauss-SERIntegral-40G.txt <==
-5.000000 27.784768
-4.960000 28.504579
-4.920000 28.756867
-4.880000 28.904716
-4.840000 29.006077
-4.800000 29.081124
-4.760000 29.139268
-4.720000 29.185655
-4.680000 29.223408
-4.640000 29.254558
-4.600000 29.280501
-4.560000 29.302236
-4.520000 29.320498
-4.480000 29.335851
-4.440000 29.348730
-4.400000 29.359480
-4.360000 29.368379
-4.320000 29.375655
-4.280000 29.381498
-4.240000 29.386063
-4.200000 29.389485
-4.160000 29.391876
-4.120000 29.393333
-4.080000 29.393939
-4.040000 29.393769
-4.000000 29.392888
-3.960000 29.391351
-3.920000 29.389208
-3.880000 29.386505
-3.840000 29.383281
-3.800000 29.379571
-3.760000 29.375408
-3.720000 29.370822
-3.680000 29.365838
-3.640000 29.360481
-3.600000 29.354772
-3.560000 29.348732
-3.520000 29.342378
-3.480000 29.335728
-3.440000 29.328797
-3.400000 29.321600
-3.360000 29.314150
-3.320000 29.306459
-3.280000 29.298539
-3.240000 29.290401
-3.200000 29.282055
-3.160000 29.273509
-3.120000 29.264774
-3.080000 29.255856
-3.040000 29.246765
-3.000000 29.237505
-2.960000 29.228086
-2.920000 29.218512
-2.880000 29.208791
-2.840000 29.198928
-2.800000 29.188929
-2.760000 29.178798
-2.720000 29.168540
-2.680000 29.158161
-2.640000 29.147665
-2.600000 29.137055
-2.560000 29.126337
-2.520000 29.115513
-2.480000 29.104588
-2.440000 29.093565
-2.400000 29.082448
-2.360000 29.071239
-2.320000 29.059942
-2.280000 29.048560
-2.240000 29.037096
-2.200000 29.025553
-2.160000 29.013934
-2.120000 29.002240
-2.080000 28.990476
-2.040000 28.978642
-2.000000 28.966742
-1.960000 28.954778
-1.920000 28.942752
-1.880000 28.930666
-1.840000 28.918523
-1.800000 28.906323
-1.760000 28.894071
-1.720000 28.881766
-1.680000 28.869412
-1.640000 28.857009
-1.600000 28.844561
-1.560000 28.832068
-1.520000 28.819533
-1.480000 28.806956
-1.440000 28.794341
-1.400000 28.781688
-1.360000 28.768999
-1.320000 28.756275
-1.280000 28.743519
-1.240000 28.730731
-1.200000 28.717913
-1.160000 28.705067
-1.120000 28.692195
-1.080000 28.679296
-1.040000 28.666374
-1.000000 28.653429
-0.960000 28.640462
-0.920000 28.627476
-0.880000 28.614471
-0.840000 28.601448
-0.800000 28.588410
-0.760000 28.575356
-0.720000 28.562290
-0.680000 28.549211
-0.640000 28.536121
-0.600000 28.523022
-0.560000 28.509914
-0.520000 28.496799
-0.480000 28.483678
-0.440000 28.470552
-0.400000 28.457422
-0.360000 28.444290
-0.320000 28.431157
-0.280000 28.418024
-0.240000 28.404892
-0.200000 28.391762
-0.160000 28.378635
-0.120000 28.365513
-0.080000 28.352397
-0.040000 28.339288
0.000000 28.326186
0.040000 28.313093
0.080000 28.300011
0.120000 28.286939
0.160000 28.273880
0.200000 28.260834
0.240000 28.247802
0.280000 28.234785
0.320000 28.221786
0.360000 28.208803
0.400000 28.195839
0.440000 28.182894
0.480000 28.169970
0.520000 28.157067
0.560000 28.144187
0.600000 28.131330
0.640000 28.118497
0.680000 28.105689
0.720000 28.092908
0.760000 28.080154
0.800000 28.067427
0.840000 28.054730
0.880000 28.042063
0.920000 28.029426
0.960000 28.016821
1.000000 28.004249
1.040000 27.991710
1.080000 27.979205
1.120000 27.966735
1.160000 27.954300
1.200000 27.941902
1.240000 27.929542
1.280000 27.917219
1.320000 27.904935
1.360000 27.892691
1.400000 27.880486
1.440000 27.868321
1.480000 27.856198
1.520000 27.844116
1.560000 27.832075
1.600000 27.820078
1.640000 27.808123
1.680000 27.796212
1.720000 27.784344
1.760000 27.772520
1.800000 27.760740
1.840000 27.749004
1.880000 27.737313
1.920000 27.725666
1.960000 27.714064
2.000000 27.702506
2.040000 27.690992
2.080000 27.679523
2.120000 27.668097
2.160000 27.656714
2.200000 27.645375
2.240000 27.634077
2.280000 27.622820
2.320000 27.611604
2.360000 27.600427
2.400000 27.589288
2.440000 27.578187
2.480000 27.567121
2.520000 27.556090
2.560000 27.545091
2.600000 27.534123
2.640000 27.523183
2.680000 27.512270
2.720000 27.501382
2.760000 27.490514
2.800000 27.479665
2.840000 27.468831
2.880000 27.458009
2.920000 27.447195
2.960000 27.436384
3.000000 27.425573
3.040000 27.414757
3.080000 27.403929
3.120000 27.393085
3.160000 27.382217
3.200000 27.371320
3.240000 27.360386
3.280000 27.349406
3.320000 27.338372
3.360000 27.327275
3.400000 27.316103
3.440000 27.304846
3.480000 27.293492
3.520000 27.282026
3.560000 27.270434
3.600000 27.258699
3.640000 27.246804
3.680000 27.234728
3.720000 27.222451
3.760000 27.209946
3.800000 27.197190
3.840000 27.184150
3.880000 27.170794
3.920000 27.157086
3.960000 27.142985
4.000000 27.128442
4.040000 27.113407
4.080000 27.097819
4.120000 27.081610
4.160000 27.064704
4.200000 27.047012
4.240000 27.028429
4.280000 27.008835
4.320000 26.988087
4.360000 26.966017
4.400000 26.942424
4.440000 26.917063
4.480000 26.889637
4.520000 26.859773
4.560000 26.826998
4.600000 26.790704
4.640000 26.750091
4.680000 26.704073
4.720000 26.651127
4.760000 26.589022
4.800000 26.514306
4.840000 26.421244
4.880000 26.299205
4.920000 26.125066
4.960000 25.833012
5.000000 25.175103


==> 10T-NI/40G/gauss-danielCF-40G.dat <==
-5000	29.9010608027772
-4960	30.4052179414968
-4920	30.6315988382727
-4880	30.7715633564585
-4840	30.8699586054338
-4800	30.9440809683653
-4760	31.0023558826668
-4720	31.0495003694339
-4680	31.0884132567055
-4640	31.1209995500124
-4600	31.1485761908915
-4560	31.1720904157831
-4520	31.1922456353877
-4480	31.2095780876381
-4440	31.2245056490527
-4400	31.2373600955847
-4360	31.2484091066995
-4320	31.2578716842244
-4280	31.2659292125895
-4240	31.2727335568062
-4200	31.2784130998305
-4160	31.2830773167024
-4120	31.2868202904155
-4080	31.2897234496787
-4040	31.2918577259954
-4000	31.2932852715052
-3960	31.2940608404710
-3920	31.2942329102790
-3880	31.2938445986125
-3840	31.2929344196059
-3800	31.2915369116711
-3760	31.2896831622088
-3720	31.2874012488334
-3680	31.2847166125205
-3640	31.2816523748739
-3600	31.2782296092367
-3560	31.2744675734570
-3520	31.2703839106212
-3480	31.2659948228889
-3440	31.2613152226320
-3400	31.2563588643328
-3360	31.2511384601015
-3320	31.2456657811875
-3280	31.2399517474699
-3240	31.2340065065901
-3200	31.2278395041296
-3160	31.2214595460188
-3120	31.2148748541835
-3080	31.2080931162865
-3040	31.2011215302998
-3000	31.1939668445365
-2960	31.1866353936839
-2920	31.1791331313078
-2880	31.1714656592321
-2840	31.1636382541465
-2800	31.1556558917502
-2760	31.1475232686980
-2720	31.1392448225849
-2680	31.1308247501740
-2640	31.1222670240509
-2600	31.1135754078613
-2560	31.1047534702764
-2520	31.0958045978085
-2480	31.0867320065897
-2440	31.0775387532107
-2400	31.0682277447096
-2360	31.0588017477867
-2320	31.0492633973181
-2280	31.0396152042283
-2240	31.0298595627810
-2200	31.0199987573357
-2160	31.0100349686183
-2120	30.9999702795457
-2080	30.9898066806406
-2040	30.9795460750718
-2000	30.9691902833499
-1960	30.9587410477040
-1920	30.9482000361676
-1880	30.9375688463937
-1840	30.9268490092212
-1800	30.9160419920112
-1760	30.9051492017691
-1720	30.8941719880710
-1680	30.8831116458055
-1640	30.8719694177460
-1600	30.8607464969654
-1560	30.8494440291030
-1520	30.8380631144952
-1480	30.8266048101785
-1440	30.8150701317731
-1400	30.8034600552555
-1360	30.7917755186269
-1320	30.7800174234852
-1280	30.7681866365044
-1240	30.7562839908293
-1200	30.7443102873901
-1160	30.7322662961411
-1120	30.7201527572287
-1080	30.7079703820924
-1040	30.6957198545028
-1000	30.6834018315405
-960	30.6710169445180
-920	30.6585657998495
-880	30.6460489798690
-840	30.6334670436022
-800	30.6208205274916
-760	30.6081099460794
-720	30.5953357926488
-680	30.5824985398264
-640	30.5695986401472
-600	30.5566365265835
-560	30.5436126130397
-520	30.5305272948141
-480	30.5173809490294
-440	30.5041739350320
-400	30.4909065947620
-360	30.4775792530954
-320	30.4641922181579
-280	30.4507457816120
-240	30.4372402189181
-200	30.4236757895701
-160	30.4100527373060
-120	30.3963712902938
-80	30.3826316612936
-40	30.3688340477959
0	30.3549786321361
40	30.3410655815859
80	30.3270950484219
120	30.3130671699706
160	30.2989820686305
200	30.2848398518710
240	30.2706406122084
280	30.2563844271579
320	30.2420713591622
360	30.2277014554963
400	30.2132747481473
440	30.1987912536697
480	30.1842509730153
520	30.1696538913371
560	30.1549999777658
600	30.1402891851602
640	30.1255214498274
680	30.1106966912154
720	30.0958148115742
760	30.0808756955861
800	30.0658792099622
840	30.0508252030063
880	30.0357135041417
920	30.0205439234017
960	30.0053162508805
1000	29.9900302561435
1040	29.9746856875947
1080	29.9592822717986
1120	29.9438197127547
1160	29.9282976911218
1200	29.9127158633887
1240	29.8970738609901
1280	29.8813712893615
1320	29.8656077269323
1360	29.8497827240517
1400	29.8338958018434
1440	29.8179464509855
1480	29.8019341304088
1520	29.7858582659110
1560	29.7697182486781
1600	29.7535134337089
1640	29.7372431381349
1680	29.7209066394286
1720	29.7045031734917
1760	29.6880319326153
1800	29.6714920633025
1840	29.6548826639421
1880	29.6382027823237
1920	29.6214514129806
1960	29.6046274943486
2000	29.5877299057242
2040	29.5707574640077
2080	29.5537089202131
2120	29.5365829557252
2160	29.5193781782829
2200	29.5020931176664
2240	29.4847262210602
2280	29.4672758480661
2320	29.4497402653337
2360	29.4321176407736
2400	29.4144060373156
2440	29.3966034061692
2480	29.3787075795388
2520	29.3607162627414
2560	29.3426270256689
2600	29.3244372935279
2640	29.3061443367858
2680	29.2877452602402
2720	29.2692369911205
2760	29.2506162661175
2800	29.2318796172255
2840	29.2130233562657
2880	29.1940435579410
2920	29.1749360412551
2960	29.1556963491048
3000	29.1363197258253
3040	29.1168010924427
3080	29.0971350193462
3120	29.0773156960545
3160	29.0573368977001
3200	29.0371919477970
3240	29.0168736767887
3280	28.9963743757953
3320	28.9756857448767
3360	28.9547988350212
3400	28.9337039829255
3440	28.9123907374701
3480	28.8908477765963
3520	28.8690628130441
3560	28.8470224871224
3600	28.8247122443181
3640	28.8021161951072
3680	28.7792169537846
3720	28.7559954524423
3760	28.7324307253696
3800	28.7084996580713
3840	28.6841766937258
3880	28.6594334881529
3920	28.6342385021027
3960	28.6085565167402
4000	28.5823480543515
4040	28.5555686812063
4080	28.5281681627026
4120	28.5000894317215
4160	28.4712673185408
4200	28.4416269732393
4240	28.4110818870681
4280	28.3795313844163
4320	28.3468574065027
4360	28.3129203334515
4400	28.2775534793328
4440	28.2405557223639
4480	28.2016814606706
4520	28.1606266434995
4560	28.1170088910993
4600	28.0703384397213
4640	28.0199743422149
4680	27.9650559845015
4720	27.9043912102664
4760	27.8362635045228
4800	27.7580766238879
4840	27.6656403622558
4880	27.5515573255054
4920	27.4009161637359
4960	27.1763186012189
5000	26.7315540499566

==> 10T-NI/40G/qpsk-40G-SSFM.dat <==
-5005 25.5192
-4.964960e+03 26.3704
-4.924920e+03 26.6035
-4.884880e+03 26.6957
-4.844840e+03 26.7483
-4.804800e+03 26.7938
-4.764760e+03 26.8169
-4.724720e+03 26.8338
-4.684680e+03 26.8408
-4.644640e+03 26.8482
-4.604600e+03 26.8557
-4.564560e+03 26.8672
-4.524520e+03 26.8963
-4.484480e+03 26.8645
-4.444440e+03 26.8410
-4.404400e+03 26.8347
-4.364360e+03 26.8735
-4.324320e+03 26.8769
-4.284280e+03 26.8120
-4.244240e+03 26.8013
-4.204200e+03 26.8183
-4.164160e+03 26.7990
-4.124120e+03 26.7606
-4.084080e+03 26.7452
-4.044040e+03 26.7279
-4004 26.7555
-3.963960e+03 26.7536
-3.923920e+03 26.7460
-3.883880e+03 26.7047
-3.843840e+03 26.6395
-3.803800e+03 26.6575
-3.763760e+03 26.6233
-3.723720e+03 26.6187
-3.683680e+03 26.6100
-3.643640e+03 26.5841
-3.603600e+03 26.5396
-3.563560e+03 26.5364
-3.523520e+03 26.5195
-3.483480e+03 26.4751
-3.443440e+03 26.4595
-3.403400e+03 26.4597
-3.363360e+03 26.4325
-3.323320e+03 26.4242
-3.283280e+03 26.4041
-3.243240e+03 26.4055
-3.203200e+03 26.3885
-3.163160e+03 26.3538
-3.123120e+03 26.3494
-3.083080e+03 26.3128
-3.043040e+03 26.2787
-3003 26.2946
-2.962960e+03 26.2437
-2.922920e+03 26.1851
-2.882880e+03 26.2308
-2.842840e+03 26.1900
-2.802800e+03 26.1401
-2.762760e+03 26.1393
-2.722720e+03 26.1243
-2.682680e+03 26.1182
-2.642640e+03 26.0917
-2.602600e+03 26.0665
-2.562560e+03 26.0588
-2.522520e+03 26.0246
-2.482480e+03 26.0093
-2.442440e+03 26.0140
-2.402400e+03 25.9977
-2.362360e+03 25.9949
-2.322320e+03 25.9667
-2.282280e+03 25.9353
-2.242240e+03 25.8947
-2.202200e+03 25.8698
-2.162160e+03 25.8755
-2.122120e+03 25.8344
-2.082080e+03 25.8225
-2.042040e+03 25.7992
-2002 25.7961
-1.961960e+03 25.7996
-1.921920e+03 25.7526
-1.881880e+03 25.7512
-1.841840e+03 25.7124
-1.801800e+03 25.6976
-1.761760e+03 25.7165
-1.721720e+03 25.6853
-1.681680e+03 25.6334
-1.641640e+03 25.6373
-1.601600e+03 25.6183
-1.561560e+03 25.6049
-1.521520e+03 25.5919
-1.481480e+03 25.5677
-1.441440e+03 25.5678
-1.401400e+03 25.5288
-1.361360e+03 25.5167
-1.321320e+03 25.4938
-1.281280e+03 25.4715
-1.241240e+03 25.4403
-1.201200e+03 25.4434
-1.161160e+03 25.3857
-1.121120e+03 25.3560
-1.081080e+03 25.3731
-1.041040e+03 25.3550
-1001 25.3407
-9.609600e+02 25.3273
-9.209200e+02 25.3209
-8.808800e+02 25.2818
-8.408400e+02 25.2441
-8.008000e+02 25.2791
-7.607600e+02 25.2307
-7.207200e+02 25.2235
-6.806800e+02 25.2078
-6.406400e+02 25.1816
-6.006000e+02 25.1623
-5.605600e+02 25.1761
-5.205200e+02 25.1281
-4.804800e+02 25.1248
-4.404400e+02 25.1047
-4.004000e+02 25.1078
-3.603600e+02 25.1212
-3.203200e+02 25.0912
-2.802800e+02 25.0670
-2.402400e+02 25.0550
-2.002000e+02 25.0361
-1.601600e+02 25.0204
-1.201200e+02 25.0379
-8.008000e+01 25.0289
-4.004000e+01 24.9710
0 24.9592
4.004000e+01 24.9340
8.008000e+01 24.9278
1.201200e+02 24.9400
1.601600e+02 24.8805
2.002000e+02 24.9069
2.402400e+02 24.8755
2.802800e+02 24.8723
3.203200e+02 24.8439
3.603600e+02 24.8145
4.004000e+02 24.7774
4.404400e+02 24.7472
4.804800e+02 24.7617
5.205200e+02 24.7460
5.605600e+02 24.7310
6.006000e+02 24.7184
6.406400e+02 24.7105
6.806800e+02 24.6756
7.207200e+02 24.6298
7.607600e+02 24.6417
8.008000e+02 24.6115
8.408400e+02 24.5834
8.808800e+02 24.5583
9.209200e+02 24.5732
9.609600e+02 24.5467
1001 24.5139
1.041040e+03 24.5023
1.081080e+03 24.4897
1.121120e+03 24.5009
1.161160e+03 24.4756
1.201200e+03 24.4501
1.241240e+03 24.4418
1.281280e+03 24.4304
1.321320e+03 24.4094
1.361360e+03 24.4097
1.401400e+03 24.3772
1.441440e+03 24.3740
1.481480e+03 24.3805
1.521520e+03 24.3665
1.561560e+03 24.3430
1.601600e+03 24.3430
1.641640e+03 24.3011
1.681680e+03 24.2825
1.721720e+03 24.2540
1.761760e+03 24.2467
1.801800e+03 24.2240
1.841840e+03 24.2065
1.881880e+03 24.1691
1.921920e+03 24.1709
1.961960e+03 24.1626
2002 24.1347
2.042040e+03 24.0957
2.082080e+03 24.1043
2.122120e+03 24.0646
2.162160e+03 24.0627
2.202200e+03 24.0489
2.242240e+03 24.0128
2.282280e+03 23.9939
2.322320e+03 23.9647
2.362360e+03 23.9781
2.402400e+03 23.9383
2.442440e+03 23.9411
2.482480e+03 23.9315
2.522520e+03 23.9250
2.562560e+03 23.8963
2.602600e+03 23.8834
2.642640e+03 23.8942
2.682680e+03 23.8676
2.722720e+03 23.8579
2.762760e+03 23.8273
2.802800e+03 23.8207
2.842840e+03 23.8247
2.882880e+03 23.7860
2.922920e+03 23.7797
2.962960e+03 23.7294
3003 23.7317
3.043040e+03 23.7378
3.083080e+03 23.6987
3.123120e+03 23.6861
3.163160e+03 23.6565
3.203200e+03 23.6357
3.243240e+03 23.6461
3.283280e+03 23.6229
3.323320e+03 23.5998
3.363360e+03 23.5900
3.403400e+03 23.5683
3.443440e+03 23.5619
3.483480e+03 23.5252
3.523520e+03 23.5039
3.563560e+03 23.5020
3.603600e+03 23.4763
3.643640e+03 23.4986
3.683680e+03 23.4735
3.723720e+03 23.4646
3.763760e+03 23.4352
3.803800e+03 23.4157
3.843840e+03 23.4113
3.883880e+03 23.4013
3.923920e+03 23.3761
3.963960e+03 23.3346
4004 23.3484
4.044040e+03 23.3084
4.084080e+03 23.2789
4.124120e+03 23.2549
4.164160e+03 23.2464
4.204200e+03 23.2294
4.244240e+03 23.2088
4.284280e+03 23.2057
4.324320e+03 23.2042
4.364360e+03 23.1873
4.404400e+03 23.1463
4.444440e+03 23.1126
4.484480e+03 23.0886
4.524520e+03 23.0748
4.564560e+03 23.0566
4.604600e+03 23.0259
4.644640e+03 23.0216
4.684680e+03 22.9851
4.724720e+03 22.9208
4.764760e+03 22.9018
4.804800e+03 22.8795
4.844840e+03 22.8171
4.884880e+03 22.7283
4.924920e+03 22.6391
4.964960e+03 22.4632
5005 21.9794


==> 10T-NI/40G/qpsk-40G.dat <==
-5000	25.0538374131387
-4960	25.4268161963778
-4920	25.5769990977337
-4880	25.6802216304387
-4840	25.7434377741888
-4800	25.8047046267266
-4760	25.8301271672430
-4720	25.8335728076653
-4680	25.8326923885455
-4640	25.8700412289140
-4600	25.8338117263670
-4560	25.8429030318621
-4520	25.8519884203730
-4480	25.8254404413900
-4440	25.8047597097861
-4400	25.7858460391938
-4320	25.7975788407886
-4240	25.8020198063888
-4160	25.7842919922759
-4080	25.7296591968714
-4000	25.7195394172933
-3920	25.6527800627439
-3840	25.6489432124780
-3800	25.6240955704538
-3640	25.6020425441222
-3480	25.5166984871329
-3320	25.4396213137139
-3160	25.4054715052095
-3000	25.3136450521827
-2840	25.2623744361383
-2680	25.2214454493376
-2520	25.1537060704721
-2360	25.0732253527223
-2200	25.0087553484911
-2040	24.9582735587368
-1880	24.8975726543401
-1800	24.8502242513229
-1400	24.7090169536372
-1000	24.6084141244952
-600	24.4533937019071
-200	24.3326809799409
200	24.2131811132004
600	24.1001479743445
1000	23.9666963408735
1400	23.8240349118035
1800	23.7442684213802
1880	23.6959627127330
2040	23.7054356861451
2200	23.6376719354398
2360	23.5958172769429
2520	23.5808246979320
2680	23.5006126306864
2840	23.4642148073277
3000	23.4572841882032
3160	23.4108696082838
3320	23.3729224000298
3480	23.3393875505728
3640	23.3261192385834
3800	23.2487174839471
3840	23.2473515569259
3920	23.2057268534031
4000	23.2210711855985
4080	23.1753032341052
4160	23.1689519567749
4240	23.1389443532717
4320	23.0848729954175
4400	23.0294290268778
4440	23.0107963475206
4480	23.0149970401269
4520	22.9968526515936
4560	22.9899507702157
4600	22.9190638984330
4640	22.9140636712961
4680	22.8586894900519
4720	22.7929335908260
4760	22.7737702090885
4800	22.7231951854301
4840	22.6185002681516
4880	22.5495787965349
4920	22.3607410048297
4960	22.0681390980575
5000	21.4458791851688

==> 10T-NI/40G/qpsk-40G.txt <==
-5000.000000 25.064907
-4960.000000 25.432459
-4920.000000 25.584699
-4880.000000 25.685896
-4840.000000 25.750890
-4800.000000 25.814824
-4760.000000 25.841576
-4720.000000 25.842275
-4680.000000 25.840070
-4640.000000 25.871724
-4600.000000 25.840849
-4560.000000 25.847894
-4520.000000 25.856257
-4480.000000 25.831198
-4440.000000 25.813257
-4400.000000 25.795902
-4320.000000 25.807253
-4240.000000 25.811038
-4160.000000 25.795537
-4080.000000 25.739892
-4000.000000 25.727956
-3920.000000 25.668316
-3840.000000 25.660762
-3800.000000 25.636852
-3640.000000 25.617083
-3480.000000 25.535306
-3320.000000 25.452831
-3160.000000 25.421721
-3000.000000 25.328934
-2840.000000 25.280393
-2680.000000 25.233552
-2520.000000 25.169289
-2360.000000 25.086952
-2200.000000 25.016506
-2040.000000 24.973910
-1880.000000 24.911776
-1800.000000 24.860842
-1400.000000 24.724411
-1000.000000 24.626988
-600.000000 24.473345
-200.000000 24.338390
200.000000 24.221175
600.000000 24.107999
1000.000000 23.975401
1400.000000 23.839176
1800.000000 23.753333
1880.000000 23.712516
2040.000000 23.728034
2200.000000 23.658793
2360.000000 23.613312
2520.000000 23.605603
2680.000000 23.520714
2840.000000 23.488647
3000.000000 23.480558
3160.000000 23.425040
3320.000000 23.389429
3480.000000 23.352317
3640.000000 23.337818
3800.000000 23.271684
3840.000000 23.273812
3920.000000 23.222977
4000.000000 23.249986
4080.000000 23.192016
4160.000000 23.193142
4240.000000 23.165031
4320.000000 23.109526
4400.000000 23.049308
4440.000000 23.034017
4480.000000 23.039967
4520.000000 23.017398
4560.000000 23.010553
4600.000000 22.938022
4640.000000 22.936020
4680.000000 22.878125
4720.000000 22.815568
4760.000000 22.802300
4800.000000 22.736133
4840.000000 22.643304
4880.000000 22.564008
4920.000000 22.387458
4960.000000 22.087383
5000.000000 21.468037


==> 10T-NI/40G/qpsk-SERIntegral-40G.txt <==
-5.000000 27.190457
-4.960000 27.941568
-4.920000 28.213936
-4.880000 28.375524
-4.840000 28.487478
-4.800000 28.571020
-4.760000 28.636229
-4.720000 28.688622
-4.680000 28.731581
-4.640000 28.767305
-4.600000 28.797315
-4.560000 28.822699
-4.520000 28.844265
-4.480000 28.862628
-4.440000 28.878266
-4.400000 28.891556
-4.360000 28.902805
-4.320000 28.912263
-4.280000 28.920138
-4.240000 28.926606
-4.200000 28.931811
-4.160000 28.935878
-4.120000 28.938913
-4.080000 28.941009
-4.040000 28.942248
-4.000000 28.942700
-3.960000 28.942428
-3.920000 28.941488
-3.880000 28.939928
-3.840000 28.937792
-3.800000 28.935120
-3.760000 28.931947
-3.720000 28.928306
-3.680000 28.924225
-3.640000 28.919732
-3.600000 28.914851
-3.560000 28.909602
-3.520000 28.904008
-3.480000 28.898087
-3.440000 28.891855
-3.400000 28.885328
-3.360000 28.878522
-3.320000 28.871450
-3.280000 28.864126
-3.240000 28.856561
-3.200000 28.848765
-3.160000 28.840751
-3.120000 28.832527
-3.080000 28.824102
-3.040000 28.815484
-3.000000 28.806682
-2.960000 28.797703
-2.920000 28.788555
-2.880000 28.779243
-2.840000 28.769776
-2.800000 28.760158
-2.760000 28.750395
-2.720000 28.740493
-2.680000 28.730457
-2.640000 28.720292
-2.600000 28.710002
-2.560000 28.699593
-2.520000 28.689067
-2.480000 28.678429
-2.440000 28.667684
-2.400000 28.656834
-2.360000 28.645884
-2.320000 28.634836
-2.280000 28.623694
-2.240000 28.612462
-2.200000 28.601143
-2.160000 28.589739
-2.120000 28.578253
-2.080000 28.566689
-2.040000 28.555048
-2.000000 28.543334
-1.960000 28.531549
-1.920000 28.519696
-1.880000 28.507777
-1.840000 28.495793
-1.800000 28.483748
-1.760000 28.471644
-1.720000 28.459482
-1.680000 28.447264
-1.640000 28.434993
-1.600000 28.422671
-1.560000 28.410299
-1.520000 28.397880
-1.480000 28.385415
-1.440000 28.372906
-1.400000 28.360355
-1.360000 28.347764
-1.320000 28.335134
-1.280000 28.322466
-1.240000 28.309763
-1.200000 28.297027
-1.160000 28.284258
-1.120000 28.271459
-1.080000 28.258630
-1.040000 28.245774
-1.000000 28.232892
-0.960000 28.219986
-0.920000 28.207056
-0.880000 28.194105
-0.840000 28.181134
-0.800000 28.168144
-0.760000 28.155136
-0.720000 28.142112
-0.680000 28.129073
-0.640000 28.116022
-0.600000 28.102958
-0.560000 28.089883
-0.520000 28.076799
-0.480000 28.063707
-0.440000 28.050608
-0.400000 28.037503
-0.360000 28.024394
-0.320000 28.011282
-0.280000 27.998169
-0.240000 27.985054
-0.200000 27.971940
-0.160000 27.958828
-0.120000 27.945720
-0.080000 27.932615
-0.040000 27.919516
0.000000 27.906424
0.040000 27.893340
0.080000 27.880265
0.120000 27.867200
0.160000 27.854146
0.200000 27.841104
0.240000 27.828077
0.280000 27.815063
0.320000 27.802066
0.360000 27.789085
0.400000 27.776122
0.440000 27.763178
0.480000 27.750254
0.520000 27.737351
0.560000 27.724470
0.600000 27.711612
0.640000 27.698778
0.680000 27.685969
0.720000 27.673186
0.760000 27.660430
0.800000 27.647701
0.840000 27.635002
0.880000 27.622332
0.920000 27.609693
0.960000 27.597086
1.000000 27.584512
1.040000 27.571971
1.080000 27.559465
1.120000 27.546994
1.160000 27.534559
1.200000 27.522161
1.240000 27.509801
1.280000 27.497480
1.320000 27.485198
1.360000 27.472955
1.400000 27.460753
1.440000 27.448592
1.480000 27.436472
1.520000 27.424395
1.560000 27.412360
1.600000 27.400368
1.640000 27.388420
1.680000 27.376515
1.720000 27.364655
1.760000 27.352839
1.800000 27.341068
1.840000 27.329342
1.880000 27.317661
1.920000 27.306025
1.960000 27.294434
2.000000 27.282889
2.040000 27.271389
2.080000 27.259933
2.120000 27.248522
2.160000 27.237156
2.200000 27.225832
2.240000 27.214551
2.280000 27.203312
2.320000 27.192113
2.360000 27.180954
2.400000 27.169833
2.440000 27.158750
2.480000 27.147702
2.520000 27.136689
2.560000 27.125708
2.600000 27.114757
2.640000 27.103835
2.680000 27.092939
2.720000 27.082066
2.760000 27.071213
2.800000 27.060377
2.840000 27.049555
2.880000 27.038743
2.920000 27.027936
2.960000 27.017131
3.000000 27.006323
3.040000 26.995506
3.080000 26.984674
3.120000 26.973823
3.160000 26.962944
3.200000 26.952031
3.240000 26.941076
3.280000 26.930071
3.320000 26.919006
3.360000 26.907871
3.400000 26.896654
3.440000 26.885345
3.480000 26.873931
3.520000 26.862397
3.560000 26.850728
3.600000 26.838907
3.640000 26.826916
3.680000 26.814733
3.720000 26.802335
3.760000 26.789697
3.800000 26.776793
3.840000 26.763590
3.880000 26.750056
3.920000 26.736153
3.960000 26.721838
4.000000 26.707064
4.040000 26.691774
4.080000 26.675910
4.120000 26.659399
4.160000 26.642165
4.200000 26.624114
4.240000 26.605142
4.280000 26.585125
4.320000 26.563919
4.360000 26.541355
4.400000 26.517228
4.440000 26.491292
4.480000 26.463247
4.520000 26.432725
4.560000 26.399251
4.600000 26.362229
4.640000 26.320869
4.680000 26.274118
4.720000 26.220480
4.760000 26.157827
4.800000 26.082808
4.840000 25.990040
4.880000 25.869326
4.920000 25.699621
4.960000 25.417209
5.000000 24.805748


==> 10T-NI/40G/qpsk-danielCF-40G.dat <==
-5000	26.2418841774066
-4960	26.4337512593875
-4920	26.5192894818336
-4880	26.5700520433539
-4840	26.6036443998020
-4800	26.6270291207407
-4760	26.6436560943093
-4720	26.6554817734989
-4680	26.6637209409863
-4640	26.6691787681141
-4600	26.6724159456513
-4560	26.6738383191870
-4520	26.6737489472419
-4480	26.6723800085649
-4440	26.6699132381124
-4400	26.6664935042622
-4360	26.6622381132315
-4320	26.6572433571544
-4280	26.6515892298549
-4240	26.6453428923235
-4200	26.6385612652215
-4160	26.6312929993509
-4120	26.6235799947810
-4080	26.6154585871104
-4040	26.6069604846093
-4000	26.5981135164131
-3960	26.5889422356565
-3920	26.5794684099924
-3880	26.5697114237883
-3840	26.5596886103974
-3800	26.5494155285806
-3760	26.5389061939656
-3720	26.5281732740290
-3680	26.5172282532807
-3640	26.5060815739446
-3600	26.4947427563662
-3560	26.4832205025495
-3520	26.4715227855778
-3480	26.4596569271640
-3440	26.4476296651692
-3400	26.4354472126047
-3360	26.4231153093735
-3320	26.4106392677958
-3280	26.3980240127916
-3240	26.3852741174550
-3200	26.3723938346388
-3160	26.3593871250734
-3120	26.3462576824665
-3080	26.3330089559624
-3040	26.3196441702882
-3000	26.3061663438652
-2960	26.2925783051276
-2920	26.2788827072557
-2880	26.2650820415066
-2840	26.2511786492963
-2800	26.2371747331734
-2760	26.2230723668020
-2720	26.2088735040600
-2680	26.1945799873442
-2640	26.1801935551640
-2600	26.1657158490950
-2560	26.1511484201566
-2520	26.1364927346681
-2480	26.1217501796358
-2440	26.1069220677125
-2400	26.0920096417719
-2360	26.0770140791309
-2320	26.0619364954532
-2280	26.0467779483608
-2240	26.0315394407810
-2200	26.0162219240498
-2160	26.0008263007935
-2120	25.9853534276065
-2080	25.9698041175429
-2040	25.9541791424359
-2000	25.9384792350597
-1960	25.9227050911462
-1920	25.9068573712678
-1880	25.8909367025959
-1840	25.8749436805462
-1800	25.8588788703172
-1760	25.8427428083319
-1720	25.8265360035877
-1680	25.8102589389225
-1640	25.7939120722029
-1600	25.7774958374391
-1560	25.7610106458320
-1520	25.7444568867574
-1480	25.7278349286911
-1440	25.7111451200790
-1400	25.6943877901557
-1360	25.6775632497149
-1320	25.6606717918344
-1280	25.6437136925596
-1240	25.6266892115460
-1200	25.6095985926653
-1160	25.5924420645759
-1120	25.5752198412604
-1080	25.5579321225316
-1040	25.5405790945093
-1000	25.5231609300691
-960	25.5056777892641
-920	25.4881298197229
-880	25.4705171570221
-840	25.4528399250378
-800	25.4350982362740
-760	25.4172921921720
-720	25.3994218833985
-680	25.3814873901162
-640	25.3634887822358
-600	25.3454261196507
-560	25.3272994524550
-520	25.3091088211454
-480	25.2908542568079
-440	25.2725357812889
-400	25.2541534073518
-360	25.2357071388201
-320	25.2171969707051
-280	25.1986228893217
-240	25.1799848723893
-200	25.1612828891212
-160	25.1425169002997
-120	25.1236868583388
-80	25.1047927073351
-40	25.0858343831045
0	25.0668118132080
40	25.0477249169634
80	25.0285736054459
120	25.0093577814746
160	24.9900773395872
200	24.9707321660011
240	24.9513221385620
280	24.9318471266785
320	24.9123069912436
360	24.8927015845420
400	24.8730307501429
440	24.8532943227789
480	24.8334921282088
520	24.8136239830657
560	24.7936896946881
600	24.7736890609354
640	24.7536218699849
680	24.7334879001115
720	24.7132869194484
760	24.6930186857279
800	24.6726829460019
840	24.6522794363411
880	24.6318078815112
920	24.6112679946255
960	24.5906594767728
1000	24.5699820166191
1040	24.5492352899809
1080	24.5284189593706
1120	24.5075326735094
1160	24.4865760668088
1200	24.4655487588173
1240	24.4444503536296
1280	24.4232804392576
1320	24.4020385869599
1360	24.3807243505271
1400	24.3593372655202
1440	24.3378768484596
1480	24.3163425959599
1520	24.2947339838087
1560	24.2730504659844
1600	24.2512914736090
1640	24.2294564138313
1680	24.2075446686357
1720	24.1855555935714
1760	24.1634885163951
1800	24.1413427356228
1840	24.1191175189813
1880	24.0968121017536
1920	24.0744256850101
1960	24.0519574337146
2000	24.0294064746979
2040	24.0067718944859
2080	23.9840527369718
2120	23.9612480009196
2160	23.9383566372828
2200	23.9153775463254
2240	23.8923095745258
2280	23.8691515112456
2320	23.8459020851421
2360	23.8225599603020
2400	23.7991237320693
2440	23.7755919225407
2480	23.7519629756958
2520	23.7282352521277
2560	23.7044070233345
2600	23.6804764655291
2640	23.6564416529178
2680	23.6323005503934
2720	23.6080510055833
2760	23.5836907401811
2800	23.5592173404887
2840	23.5346282470775
2880	23.5099207434745
2920	23.4850919437590
2960	23.4601387789455
3000	23.4350579820073
3040	23.4098460713785
3080	23.3844993327462
3120	23.3590137989170
3160	23.3333852275119
3200	23.3076090762047
3240	23.2816804751725
3280	23.2555941963791
3320	23.2293446192437
3360	23.2029256921786
3400	23.1763308893848
3440	23.1495531621940
3480	23.1225848841091
3520	23.0954177885469
3560	23.0680428980899
3600	23.0404504438261
3640	23.0126297730677
3680	22.9845692433867
3720	22.9562561004668
3760	22.9276763367191
3800	22.8988145269205
3840	22.8696536362529
3880	22.8401747950028
3920	22.8103570327395
3960	22.7801769629185
4000	22.7496084064088
4040	22.7186219392108
4080	22.6871843453107
4120	22.6552579497993
4160	22.6227997994325
4200	22.5897606468275
4240	22.5560836790945
4280	22.5217029098139
4320	22.4865411216145
4360	22.4505072000262
4400	22.4134926293521
4440	22.3753668139939
4480	22.3359707199395
4520	22.2951080584054
4560	22.2525327789456
4600	22.2079308538465
4640	22.1608929219478
4680	22.1108716912190
4720	22.0571126678754
4760	21.9985353777850
4800	21.9335157280431
4840	21.8594515738600
4880	21.7717895905374
4920	21.6614549033767
4960	21.5060495694623
5000	21.2205055537394

==> 10T-NI/6S-40G/16qam-danielCF-40G-6S.txt <==
-5000.000000 36.917178
-4960.000000 37.297841
-4920.000000 37.468702
-4880.000000 37.573641
-4840.000000 37.646826
-4800.000000 37.701451
-4760.000000 37.743945
-4720.000000 37.777910
-4680.000000 37.805561
-4640.000000 37.828354
-4600.000000 37.847296
-4560.000000 37.863112
-4520.000000 37.876342
-4480.000000 37.887396
-4440.000000 37.896594
-4400.000000 37.904193
-4360.000000 37.910396
-4320.000000 37.915373
-4280.000000 37.919262
-4240.000000 37.922182
-4200.000000 37.924230
-4160.000000 37.925491
-4120.000000 37.926037
-4080.000000 37.925932
-4040.000000 37.925229
-4000.000000 37.923978
-3960.000000 37.922220
-3920.000000 37.919992
-3880.000000 37.917329
-3840.000000 37.914259
-3800.000000 37.910810
-3760.000000 37.907006
-3720.000000 37.902868
-3680.000000 37.898416
-3640.000000 37.893668
-3600.000000 37.888641
-3560.000000 37.883348
-3520.000000 37.877805
-3480.000000 37.872023
-3440.000000 37.866014
-3400.000000 37.859789
-3360.000000 37.853358
-3320.000000 37.846730
-3280.000000 37.839913
-3240.000000 37.832915
-3200.000000 37.825744
-3160.000000 37.818406
-3120.000000 37.810908
-3080.000000 37.803256
-3040.000000 37.795455
-3000.000000 37.787511
-2960.000000 37.779429
-2920.000000 37.771213
-2880.000000 37.762868
-2840.000000 37.754398
-2800.000000 37.745807
-2760.000000 37.737097
-2720.000000 37.728274
-2680.000000 37.719340
-2640.000000 37.710298
-2600.000000 37.701152
-2560.000000 37.691904
-2520.000000 37.682556
-2480.000000 37.673111
-2440.000000 37.663572
-2400.000000 37.653941
-2360.000000 37.644221
-2320.000000 37.634412
-2280.000000 37.624517
-2240.000000 37.614539
-2200.000000 37.604478
-2160.000000 37.594337
-2120.000000 37.584118
-2080.000000 37.573821
-2040.000000 37.563448
-2000.000000 37.553001
-1960.000000 37.542481
-1920.000000 37.531890
-1880.000000 37.521228
-1840.000000 37.510498
-1800.000000 37.499699
-1760.000000 37.488834
-1720.000000 37.477903
-1680.000000 37.466908
-1640.000000 37.455848
-1600.000000 37.444726
-1560.000000 37.433543
-1520.000000 37.422298
-1480.000000 37.410993
-1440.000000 37.399630
-1400.000000 37.388207
-1360.000000 37.376727
-1320.000000 37.365190
-1280.000000 37.353597
-1240.000000 37.341948
-1200.000000 37.330244
-1160.000000 37.318486
-1120.000000 37.306674
-1080.000000 37.294809
-1040.000000 37.282892
-1000.000000 37.270922
-960.000000 37.258901
-920.000000 37.246829
-880.000000 37.234706
-840.000000 37.222533
-800.000000 37.210311
-760.000000 37.198039
-720.000000 37.185719
-680.000000 37.173349
-640.000000 37.160932
-600.000000 37.148467
-560.000000 37.135955
-520.000000 37.123396
-480.000000 37.110789
-440.000000 37.098137
-400.000000 37.085438
-360.000000 37.072693
-320.000000 37.059903
-280.000000 37.047067
-240.000000 37.034186
-200.000000 37.021260
-160.000000 37.008289
-120.000000 36.995274
-80.000000 36.982214
-40.000000 36.969110
0.000000 36.955962
40.000000 36.942770
80.000000 36.929534
120.000000 36.916254
160.000000 36.902931
200.000000 36.889564
240.000000 36.876153
280.000000 36.862699
320.000000 36.849202
360.000000 36.835661
400.000000 36.822076
440.000000 36.808449
480.000000 36.794778
520.000000 36.781064
560.000000 36.767306
600.000000 36.753504
640.000000 36.739659
680.000000 36.725771
720.000000 36.711838
760.000000 36.697862
800.000000 36.683842
840.000000 36.669777
880.000000 36.655668
920.000000 36.641514
960.000000 36.627316
1000.000000 36.613073
1040.000000 36.598784
1080.000000 36.584450
1120.000000 36.570070
1160.000000 36.555643
1200.000000 36.541171
1240.000000 36.526651
1280.000000 36.512084
1320.000000 36.497470
1360.000000 36.482807
1400.000000 36.468096
1440.000000 36.453335
1480.000000 36.438525
1520.000000 36.423665
1560.000000 36.408754
1600.000000 36.393791
1640.000000 36.378777
1680.000000 36.363709
1720.000000 36.348588
1760.000000 36.333412
1800.000000 36.318181
1840.000000 36.302894
1880.000000 36.287550
1920.000000 36.272148
1960.000000 36.256687
2000.000000 36.241165
2040.000000 36.225582
2080.000000 36.209936
2120.000000 36.194226
2160.000000 36.178451
2200.000000 36.162609
2240.000000 36.146698
2280.000000 36.130718
2320.000000 36.114665
2360.000000 36.098539
2400.000000 36.082338
2440.000000 36.066059
2480.000000 36.049700
2520.000000 36.033259
2560.000000 36.016734
2600.000000 36.000121
2640.000000 35.983419
2680.000000 35.966624
2720.000000 35.949734
2760.000000 35.932744
2800.000000 35.915653
2840.000000 35.898455
2880.000000 35.881147
2920.000000 35.863724
2960.000000 35.846184
3000.000000 35.828519
3040.000000 35.810727
3080.000000 35.792800
3120.000000 35.774734
3160.000000 35.756521
3200.000000 35.738157
3240.000000 35.719632
3280.000000 35.700941
3320.000000 35.682073
3360.000000 35.663021
3400.000000 35.643775
3440.000000 35.624324
3480.000000 35.604658
3520.000000 35.584763
3560.000000 35.564627
3600.000000 35.544235
3640.000000 35.523572
3680.000000 35.502620
3720.000000 35.481360
3760.000000 35.459771
3800.000000 35.437831
3840.000000 35.415514
3880.000000 35.392792
3920.000000 35.369634
3960.000000 35.346004
4000.000000 35.321865
4040.000000 35.297171
4080.000000 35.271874
4120.000000 35.245916
4160.000000 35.219234
4200.000000 35.191754
4240.000000 35.163390
4280.000000 35.134043
4320.000000 35.103596
4360.000000 35.071912
4400.000000 35.038827
4440.000000 35.004144
4480.000000 34.967619
4520.000000 34.928955
4560.000000 34.887776
4600.000000 34.843601
4640.000000 34.795801
4680.000000 34.743532
4720.000000 34.685626
4760.000000 34.620400
4800.000000 34.545314
4840.000000 34.456268
4880.000000 34.346032
4920.000000 34.200051
4960.000000 33.981918
5000.000000 33.551067


==> 10T-NI/6S-40G/64qam-40G-6S.txt <==
-5000	38.1692850171245
-4960	38.6829186317905
-4920	38.8898706239795
-4880	39.0027828661137
-4840	39.0858824466752
-4800	39.1574786817551
-4760	39.1965343984775
-4720	39.2256483666968
-4680	39.2520069678270
-4640	39.2746879639384
-4600	39.2785224829310
-4560	39.2910229229939
-4520	39.3051268413391
-4480	39.2944513263032
-4440	39.3034349552417
-4400	39.2970673207261
-4320	39.2896976448578
-4240	39.2860586079197
-4160	39.2816065375438
-4080	39.2644223455218
-4000	39.2708008294134
-3920	39.2483157233849
-3840	39.2298362880102
-3800	39.2157607027238
-3640	39.1688062031160
-3480	39.1242471165720
-3320	39.0779016688072
-3160	39.0203685866372
-3000	38.9587899211021
-2840	38.9017999528662
-2680	38.8401782210608
-2520	38.7924888978821
-2360	38.7291026330067
-2200	38.6768623395412
-2040	38.6321241692597
-1880	38.5912702821566
-1800	38.5583773192827
-1400	38.4324988127678
-1000	38.3057263640569
-600	38.1744519162545
-200	38.0445813060339
200	37.9060318551217
600	37.7784671544353
1000	37.6187582898811
1400	37.4560753264445
1800	37.3117372127204
1880	37.2807151163629
2040	37.2202738649597
2200	37.1715718652559
2360	37.1052373152341
2520	37.0563800037339
2680	36.9885644057161
2840	36.9345785534311
3000	36.8875260381031
3160	36.8249938154278
3320	36.7640341351150
3480	36.6982339753200
3640	36.6268389148447
3800	36.5507963498246
3840	36.5303356732145
3920	36.4922082858771
4000	36.4732900223614
4080	36.4179320863658
4160	36.3864546182015
4240	36.3370365585313
4320	36.2834502290157
4400	36.2364472715503
4440	36.2136516810281
4480	36.1838612000278
4520	36.1429354910298
4560	36.1149944821714
4600	36.0781032575697
4640	36.0343428132276
4680	35.9787804586571
4720	35.9272129753680
4760	35.8654351003303
4800	35.8112170812414
4840	35.7038314819610
4880	35.6134375615870
4920	35.4756967691983
4960	35.2360857170627
5000	34.7321008611850

==> 10T-NI/6S-40G/gauss-40G-6S.txt <==
-5000	38.6863199231209
-4960	39.1867121993755
-4920	39.3872487240827
-4880	39.4959845561620
-4840	39.5776730704987
-4800	39.6441649646570
-4760	39.6825233878410
-4720	39.7123713980969
-4680	39.7364321766704
-4640	39.7572110733111
-4600	39.7597992836763
-4560	39.7711425699917
-4520	39.7839874666197
-4480	39.7742868675888
-4440	39.7825509581217
-4400	39.7762916850816
-4320	39.7676940620116
-4240	39.7643681414040
-4160	39.7558960329994
-4080	39.7386950098858
-4000	39.7432993697500
-3920	39.7187894008403
-3840	39.7012636303669
-3800	39.6867608342083
-3640	39.6398901146825
-3480	39.5926413994411
-3320	39.5432447265889
-3160	39.4869741411576
-3000	39.4237024030838
-2840	39.3669164879999
-2680	39.3032546721520
-2520	39.2534539103611
-2360	39.1916489487716
-2200	39.1372685495200
-2040	39.0901676284247
-1880	39.0453813333296
-1800	39.0140571805839
-1400	38.8828943504379
-1000	38.7516227645446
-600	38.6168752567035
-200	38.4836941301325
200	38.3449071551447
600	38.2125993678667
1000	38.0527681986811
1400	37.8898788586530
1800	37.7487268929357
1880	37.7161898091925
2040	37.6577916078224
2200	37.6059685782733
2360	37.5395614119003
2520	37.4909684075610
2680	37.4225520716860
2840	37.3676186476871
3000	37.3180579397429
3160	37.2536474092544
3320	37.1957539043096
3480	37.1289458755074
3640	37.0599815569033
3800	36.9784627855396
3840	36.9636400422418
3920	36.9232457748275
4000	36.9038037175699
4080	36.8508481041014
4160	36.8121481183103
4240	36.7678156760360
4320	36.7118487387420
4400	36.6621504642479
4440	36.6387831173007
4480	36.6119092453662
4520	36.5698096872808
4560	36.5408552195710
4600	36.5041132657558
4640	36.4599695762475
4680	36.4055790501546
4720	36.3558855040214
4760	36.2953595330488
4800	36.2401110114344
4840	36.1359027681343
4880	36.0501928409656
4920	35.9091898766645
4960	35.6748782844374
5000	35.1841812103496

==> 10T-NI/6S-40G/gauss-danielCF-40G-6S.txt <==
-5000	38.0719615922329
-4960	38.5337541540970
-4920	38.7418759074674
-4880	38.8705402537109
-4840	38.9608525426570
-4800	39.0287196556210
-4760	39.0819076493243
-4720	39.1247717097453
-4680	39.1599918786805
-4640	39.1893313262720
-4600.00000000000	39.2140100823635
-4560.00000000000	39.2349063873510
-4520.00000000000	39.2526728789686
-4480	39.2678074026986
-4440	39.2806981363097
-4400	39.2916534339001
-4360	39.3009221938392
-4320	39.3087081389873
-4280	39.3151800653458
-4240	39.3204793493085
-4200	39.3247255470332
-4160	39.3280206384505
-4120	39.3304522906075
-4080	39.3320963996908
-4040	39.3330190945483
-4000	39.3332783327438
-3960	39.3329251844831
-3920	39.3320048747443
-3880	39.3305576361493
-3840	39.3286194122850
-3800.00000000000	39.3262224418050
-3760.00000000000	39.3233957467119
-3720	39.3201655430399
-3680	39.3165555882479
-3640	39.3125874766487
-3600	39.3082808919092
-3560	39.3036538238794
-3520	39.2987227556149
-3480	39.2935028253681
-3440	39.2880079674533
-3400	39.2822510351991
-3360	39.2762439086483
-3320.00000000000	39.2699975892143
-3280.00000000000	39.2635222831401
-3240	39.2568274753089
-3200	39.2499219947114
-3160	39.2428140726730
-3120	39.2355113947786
-3080	39.2280211472939
-3040	39.2203500587678
-3000	39.2125044373998
-2960	39.2044902046814
-2920	39.1963129257440
-2880	39.1879778367939
-2840	39.1794898699611
-2800.00000000000	39.1708536758494
-2760.00000000000	39.1620736440362
-2720	39.1531539217416
-2680	39.1440984308589
-2640	39.1349108835154
-2600	39.1255947963116
-2560	39.1161535033724
-2520	39.1065901683250
-2480	39.0969077953083
-2440	39.0871092391053
-2400	39.0771972144808
-2360	39.0671743047969
-2320	39.0570429699734
-2280.00000000000	39.0468055538494
-2240	39.0364642910009
-2200	39.0260213130602
-2160	39.0154786545808
-2120	39.0048382584846
-2080	38.9941019811279
-2040	38.9832715970162
-2000	38.9723488031968
-1960	38.9613352233539
-1920	38.9502324116315
-1880.00000000000	38.9390418562029
-1840	38.9277649826083
-1800	38.9164031568761
-1760	38.9049576884456
-1720	38.8934298329046
-1680	38.8818207945562
-1640.00000000000	38.8701317288261
-1600	38.8583637445224
-1560	38.8465179059573
-1520	38.8345952349417
-1480	38.8225967126599
-1440	38.8105232814323
-1400.00000000000	38.7983758463749
-1360	38.7861552769611
-1320	38.7738624084922
-1280	38.7614980434829
-1240	38.7490629529663
-1200	38.7365578777243
-1160	38.7239835294463
-1120	38.7113405918230
-1080	38.6986297215756
-1040	38.6858515494279
-1000	38.6730066810210
-960	38.6600956977766
-920	38.6471191577094
-880	38.6340775961928
-840	38.6209715266798
-800	38.6078014413812
-760	38.5945678119031
-720	38.5812710898460
-680	38.5679117073672
-640	38.5544900777079
-600	38.5410065956864
-560	38.5274616381596
-520	38.5138555644527
-480	38.5001887167599
-440	38.4864614205159
-400	38.4726739847391
-360	38.4588267023495
-320	38.4449198504585
-280	38.4309536906351
-240	38.4169284691459
-200	38.4028444171723
-160	38.3887017510033
-120	38.3745006722047
-80	38.3602413677668
-40	38.3459240102279
0	38.3315487577769
40	38.3171157543329
80	38.3026251296030
120	38.2880769991181
160	38.2734714642470
200	38.2588086121877
240	38.2440885159372
280	38.2293112342387
320	38.2144768115058
360	38.1995852777237
400	38.1846366483278
440	38.1696309240571
480	38.1545680907845
520	38.1394481193210
560	38.1242709651948
600	38.1090365684038
640	38.0937448531408
680	38.0783957274902
720	38.0629890830958
760	38.0475247947978
800	38.0320027202384
840	38.0164226994341
880	38.0007845543143
920	37.9850880882226
960	37.9693330853819
1000	37.9535193103183
1040	37.9376465072449
1080	37.9217143994004
1120	37.9057226883427
1160	37.8896710531933
1200	37.8735591498299
1240	37.8573866100256
1280	37.8411530405294
1320	37.8248580220862
1360	37.8085011083921
1400.00000000000	37.7920818249800
1440	37.7755996680333
1480	37.7590541031196
1520	37.7424445638432
1560	37.7257704504074
1600	37.7090311280827
1640.00000000000	37.6922259255732
1680	37.6753541332744
1720	37.6584150014153
1760	37.6414077380751
1800	37.6243315070661
1840	37.6071854256727
1880.00000000000	37.5899685622361
1920	37.5726799335713
1960	37.5553185022048
2000	37.5378831734189
2040	37.5203727920849
2080	37.5027861392714
2120	37.4851219286057
2160	37.4673788023705
2200	37.4495553273106
2240	37.4316499901269
2280.00000000000	37.4136611926290
2320	37.3955872465163
2360	37.3774263677535
2400	37.3591766705045
2440	37.3408361605818
2480	37.3224027283670
2520	37.3038741411503
2560	37.2852480348329
2600	37.2665219049282
2640	37.2476930967917
2680	37.2287587949992
2720	37.2097160117847
2760.00000000000	37.1905615744375
2800.00000000000	37.1712921115462
2840	37.1519040379608
2880	37.1323935383303
2920	37.1127565490511
2960	37.0929887384413
3000	37.0730854849286
3040	37.0530418530116
3080	37.0328525667165
3120	37.0125119802337
3160	36.9920140453680
3200	36.9713522753824
3240	36.9505197047478
3280.00000000000	36.9295088442325
3320.00000000000	36.9083116306733
3360	36.8869193706569
3400	36.8653226772108
3440	36.8435113984381
3480	36.8214745368427
3520	36.7992001578538
3560	36.7766752857747
3600	36.7538857850329
3640	36.7308162241761
3680	36.7074497195300
3720	36.6837677547690
3760.00000000000	36.6597499718238
3800.00000000000	36.6353739275034
3840	36.6106148088816
3880	36.5854450988039
3920	36.5598341806824
3960	36.5337478689064
4000	36.5071478474765
4040	36.4799909945417
4080	36.4522285639379
4120	36.4238051859331
4160	36.3946576372223
4200	36.3647133133843
4240	36.3338883133775
4280	36.3020850119811
4320	36.2691889473119
4360	36.2350647786124
4400	36.1995509612925
4440	36.1624526197764
4480	36.1235318363855
4520.00000000000	36.0824941494234
4560.00000000000	36.0389693429902
4600.00000000000	35.9924833797654
4640	35.9424161048727
4680	35.8879351372585
4720	35.8278879184040
4760	35.7606157450783
4800	35.6836112053488
4840	35.5928301132676
4880	35.4811385815998
4920	35.3341713422376
4960	35.1159532960890
5000	34.6862235909774

==> 10T-NI/6S-40G/qpsk-40G-6S.txt <==
-5000	37.8529516245373
-4960	38.3727740475009
-4920	38.5828755154907
-4880	38.6979773665390
-4840	38.7814429323771
-4800	38.8562243822584
-4760	38.8954286083668
-4720	38.9237003293916
-4680	38.9514711873545
-4640	38.9752974069883
-4600	38.9799121984416
-4560	38.9930755777998
-4520	39.0079069564104
-4480	38.9964628088475
-4440	39.0058090732461
-4400	38.9992877001434
-4320	38.9926384959483
-4240	38.9885655467417
-4160	38.9868841237735
-4080	38.9696017771347
-4000	38.9770381537065
-3920	38.9559550080368
-3840	38.9366704438358
-3800	38.9228864853010
-3640	38.8757420500367
-3480	38.8330141151768
-3320	38.7887653584058
-3160	38.7302383977475
-3000	38.6698441599065
-2840	38.6126319093359
-2680	38.5524557173236
-2520	38.5061745947625
-2360	38.4415953837535
-2200	38.3908222794040
-2040	38.3477075917547
-1880	38.3096117304352
-1800	38.2755744631015
-1400	38.1533160187387
-1000	38.0296570374527
-600	37.9007793733277
-200	37.7731710542375
200	37.6347348251089
600	37.5105260767695
1000	37.3509477925129
1400	37.1884786524196
1800	37.0418884483777
1880	37.0119832198992
2040	36.9500944363092
2200	36.9036221459325
2360	36.8374120777294
2520	36.7883462212983
2680	36.7210393231616
2840	36.6677380008430
3000	36.6224669993617
3160	36.5613484777521
3320	36.4982260462661
3480	36.4332146345925
3640	36.3601720764019
3800	36.2882326421482
3840	36.2637436900195
3920	36.2273237698608
4000	36.2087455554081
4080	36.1518101830655
4160	36.1255835246851
4240	36.0726229097542
4320	36.0209095574279
4400	35.9759731485076
4440	35.9536437927637
4480	35.9218424269920
4520	35.8819189738205
4560	35.8547960075928
4600	35.8179382043510
4640	35.7746371880983
4680	35.7184847831096
4720	35.6658020951912
4760	35.6034187718767
4800	35.5501987637279
4840	35.4410915316319
4880	35.3477888540790
4920	35.2131869494780
4960	34.9712174743114
5000	34.4603466629533

==> 10T-NI/6S-40G/qpsk-danielCF-40G-6S.txt <==
-5000.000000 36.245250
-4960.000000 36.566825
-4920.000000 36.709898
-4880.000000 36.796926
-4840.000000 36.857073
-4800.000000 36.901555
-4760.000000 36.935819
-4720.000000 36.962907
-4680.000000 36.984689
-4640.000000 37.002391
-4600.000000 37.016861
-4560.000000 37.028709
-4520.000000 37.038387
-4480.000000 37.046241
-4440.000000 37.052539
-4400.000000 37.057497
-4360.000000 37.061286
-4320.000000 37.064047
-4280.000000 37.065898
-4240.000000 37.066937
-4200.000000 37.067246
-4160.000000 37.066896
-4120.000000 37.065949
-4080.000000 37.064456
-4040.000000 37.062464
-4000.000000 37.060014
-3960.000000 37.057139
-3920.000000 37.053873
-3880.000000 37.050242
-3840.000000 37.046272
-3800.000000 37.041986
-3760.000000 37.037403
-3720.000000 37.032541
-3680.000000 37.027418
-3640.000000 37.022049
-3600.000000 37.016446
-3560.000000 37.010623
-3520.000000 37.004591
-3480.000000 36.998360
-3440.000000 36.991941
-3400.000000 36.985343
-3360.000000 36.978573
-3320.000000 36.971639
-3280.000000 36.964549
-3240.000000 36.957309
-3200.000000 36.949926
-3160.000000 36.942404
-3120.000000 36.934750
-3080.000000 36.926969
-3040.000000 36.919065
-3000.000000 36.911042
-2960.000000 36.902906
-2920.000000 36.894659
-2880.000000 36.886306
-2840.000000 36.877850
-2800.000000 36.869294
-2760.000000 36.860642
-2720.000000 36.851896
-2680.000000 36.843059
-2640.000000 36.834134
-2600.000000 36.825123
-2560.000000 36.816028
-2520.000000 36.806853
-2480.000000 36.797598
-2440.000000 36.788267
-2400.000000 36.778861
-2360.000000 36.769381
-2320.000000 36.759830
-2280.000000 36.750210
-2240.000000 36.740521
-2200.000000 36.730766
-2160.000000 36.720945
-2120.000000 36.711061
-2080.000000 36.701115
-2040.000000 36.691107
-2000.000000 36.681040
-1960.000000 36.670914
-1920.000000 36.660730
-1880.000000 36.650490
-1840.000000 36.640195
-1800.000000 36.629846
-1760.000000 36.619443
-1720.000000 36.608987
-1680.000000 36.598480
-1640.000000 36.587922
-1600.000000 36.577314
-1560.000000 36.566657
-1520.000000 36.555952
-1480.000000 36.545199
-1440.000000 36.534399
-1400.000000 36.523553
-1360.000000 36.512661
-1320.000000 36.501725
-1280.000000 36.490744
-1240.000000 36.479719
-1200.000000 36.468651
-1160.000000 36.457540
-1120.000000 36.446387
-1080.000000 36.435193
-1040.000000 36.423957
-1000.000000 36.412681
-960.000000 36.401364
-920.000000 36.390008
-880.000000 36.378612
-840.000000 36.367177
-800.000000 36.355704
-760.000000 36.344192
-720.000000 36.332643
-680.000000 36.321056
-640.000000 36.309431
-600.000000 36.297770
-560.000000 36.286072
-520.000000 36.274338
-480.000000 36.262567
-440.000000 36.250761
-400.000000 36.238919
-360.000000 36.227042
-320.000000 36.215130
-280.000000 36.203183
-240.000000 36.191201
-200.000000 36.179185
-160.000000 36.167134
-120.000000 36.155049
-80.000000 36.142930
-40.000000 36.130777
0.000000 36.118590
40.000000 36.106370
80.000000 36.094116
120.000000 36.081828
160.000000 36.069507
200.000000 36.057153
240.000000 36.044765
280.000000 36.032344
320.000000 36.019890
360.000000 36.007402
400.000000 35.994881
440.000000 35.982327
480.000000 35.969740
520.000000 35.957119
560.000000 35.944465
600.000000 35.931777
640.000000 35.919056
680.000000 35.906301
720.000000 35.893512
760.000000 35.880689
800.000000 35.867832
840.000000 35.854941
880.000000 35.842015
920.000000 35.829055
960.000000 35.816060
1000.000000 35.803029
1040.000000 35.789963
1080.000000 35.776862
1120.000000 35.763724
1160.000000 35.750550
1200.000000 35.737339
1240.000000 35.724091
1280.000000 35.710806
1320.000000 35.697482
1360.000000 35.684120
1400.000000 35.670719
1440.000000 35.657279
1480.000000 35.643799
1520.000000 35.630278
1560.000000 35.616715
1600.000000 35.603111
1640.000000 35.589465
1680.000000 35.575774
1720.000000 35.562040
1760.000000 35.548261
1800.000000 35.534435
1840.000000 35.520563
1880.000000 35.506644
1920.000000 35.492675
1960.000000 35.478657
2000.000000 35.464587
2040.000000 35.450465
2080.000000 35.436290
2120.000000 35.422059
2160.000000 35.407773
2200.000000 35.393428
2240.000000 35.379024
2280.000000 35.364559
2320.000000 35.350031
2360.000000 35.335438
2400.000000 35.320778
2440.000000 35.306050
2480.000000 35.291250
2520.000000 35.276377
2560.000000 35.261427
2600.000000 35.246400
2640.000000 35.231290
2680.000000 35.216097
2720.000000 35.200815
2760.000000 35.185443
2800.000000 35.169977
2840.000000 35.154412
2880.000000 35.138745
2920.000000 35.122972
2960.000000 35.107087
3000.000000 35.091086
3040.000000 35.074965
3080.000000 35.058717
3120.000000 35.042336
3160.000000 35.025816
3200.000000 35.009150
3240.000000 34.992332
3280.000000 34.975352
3320.000000 34.958203
3360.000000 34.940876
3400.000000 34.923361
3440.000000 34.905646
3480.000000 34.887722
3520.000000 34.869574
3560.000000 34.851191
3600.000000 34.832556
3640.000000 34.813654
3680.000000 34.794467
3720.000000 34.774977
3760.000000 34.755162
3800.000000 34.734998
3840.000000 34.714460
3880.000000 34.693520
3920.000000 34.672145
3960.000000 34.650300
4000.000000 34.627947
4040.000000 34.605039
4080.000000 34.581527
4120.000000 34.557354
4160.000000 34.532454
4200.000000 34.506753
4240.000000 34.480164
4280.000000 34.452587
4320.000000 34.423904
4360.000000 34.393976
4400.000000 34.362637
4440.000000 34.329687
4480.000000 34.294882
4520.000000 34.257919
4560.000000 34.218420
4600.000000 34.175898
4640.000000 34.129718
4680.000000 34.079029
4720.000000 34.022649
4760.000000 33.958882
4800.000000 33.885162
4840.000000 33.797351
4880.000000 33.688151
4920.000000 33.542871
4960.000000 33.324799
5000.000000 32.893150


==> 10T-NI/hybrid/64-16-qpsk-10G.txt <==
-5000.000000 39.023701
-4990.000000 39.754515
-4970.000000 40.269318
-4950.000000 40.518876
-4930.000000 40.653977
-4910.000000 40.751551
-4890.000000 40.815026
-4870.000000 40.883885
-4850.000000 40.943487
-4830.000000 40.968690
-4810.000000 41.004888
-4790.000000 41.043304
-4770.000000 41.073090
-4750.000000 41.078012
-4730.000000 41.097214
-4710.000000 41.114535
-4690.000000 41.124591
-4670.000000 41.141103
-4650.000000 41.149197
-4630.000000 41.163308
-4610.000000 41.171088
-4590.000000 41.178767
-4570.000000 41.182151
-4550.000000 41.182658
-4530.000000 41.191698
-4510.000000 41.187343
-4490.000000 41.191696
-4470.000000 41.198795
-4450.000000 41.186757
-4430.000000 41.199246
-4410.000000 41.185347
-4390.000000 41.183025
-4370.000000 41.193372
-4350.000000 41.198831
-4330.000000 41.207877
-4310.000000 41.194888
-4290.000000 41.201168
-4250.000000 41.210948
-4210.000000 41.213159
-4170.000000 41.197173
-4130.000000 41.193481
-4090.000000 41.170279
-4050.000000 41.167921
-4010.000000 41.163782
-3970.000000 41.132701
-3930.000000 41.138195
-3890.000000 41.123872
-3850.000000 41.105914
-3810.000000 41.107551
-3770.000000 41.097380
-3730.000000 41.088520
-3690.000000 41.080816
-3650.000000 41.075569
-3610.000000 41.068995
-3570.000000 41.054713
-3530.000000 41.046040
-3490.000000 41.032299
-3450.000000 41.021332
-3410.000000 41.006894
-3370.000000 40.988615
-3330.000000 40.978380
-3290.000000 40.963647
-3250.000000 40.952351
-3210.000000 40.949953
-3170.000000 40.924276
-3130.000000 40.926204
-3090.000000 40.901378
-3050.000000 40.894418
-3010.000000 40.869766
-2970.000000 40.865170
-2930.000000 40.846818
-2890.000000 40.832842
-2850.000000 40.818033
-2810.000000 40.802006
-2770.000000 40.785986
-2730.000000 40.777415
-2690.000000 40.769866
-2650.000000 40.746746
-2610.000000 40.727946
-2570.000000 40.722114
-2530.000000 40.701345
-2490.000000 40.704243
-2450.000000 40.672091
-2410.000000 40.670597
-2370.000000 40.648885
-2330.000000 40.640959
-2290.000000 40.611333
-2250.000000 40.602383
-2210.000000 40.592126
-2170.000000 40.556443
-2130.000000 40.553683
-2090.000000 40.544789
-2050.000000 40.521700
-2010.000000 40.505453
-1970.000000 40.486894
-1930.000000 40.468339
-1890.000000 40.445162
-1850.000000 40.425857
-1810.000000 40.411681
-1770.000000 40.388179
-1730.000000 40.378787
-1690.000000 40.328828
-1650.000000 40.285764
-1610.000000 40.252513
-1570.000000 40.219803
-1530.000000 40.211101
-1490.000000 40.186841
-1450.000000 40.153577
-1410.000000 40.151021
-1370.000000 40.120756
-1330.000000 40.113031
-1290.000000 40.092492
-1250.000000 40.084258
-1210.000000 40.066093
-1170.000000 40.057423
-1130.000000 40.039459
-1090.000000 40.027032
-1050.000000 40.013471
-1010.000000 39.993012
-910.000000 39.953736
-810.000000 39.913482
-710.000000 39.862492
-610.000000 39.836975
-510.000000 39.804834
-410.000000 39.766912
-310.000000 39.735092
-210.000000 39.688982
-110.000000 39.675454
-10.000000 39.645805
10.000000 39.623945
110.000000 39.588856
210.000000 39.546401
310.000000 39.514853
410.000000 39.476243
510.000000 39.433497
610.000000 39.395959
710.000000 39.348012
810.000000 39.314595
910.000000 39.260339
1010.000000 39.217302
1050.000000 39.203005
1090.000000 39.190411
1130.000000 39.149710
1170.000000 39.127203
1210.000000 39.105684
1250.000000 39.080496
1290.000000 39.061972
1330.000000 39.035496
1370.000000 39.010611
1410.000000 38.976484
1450.000000 38.960013
1490.000000 38.916637
1530.000000 38.854303
1570.000000 38.804360
1610.000000 38.722612
1650.000000 38.602030
1690.000000 38.443445
1730.000000 38.315213
1770.000000 38.261875
1810.000000 38.183198
1850.000000 38.121851
1890.000000 38.088354
1930.000000 38.068349
1970.000000 38.051287
2010.000000 37.997973
2050.000000 37.974247
2090.000000 37.955077
2130.000000 37.923269
2170.000000 37.891116
2210.000000 37.886956
2250.000000 37.848812
2290.000000 37.829244
2330.000000 37.829584
2370.000000 37.768321
2410.000000 37.777193
2450.000000 37.763812
2490.000000 37.736883
2530.000000 37.732378
2570.000000 37.716685
2610.000000 37.687109
2650.000000 37.675215
2690.000000 37.654232
2730.000000 37.647819
2770.000000 37.619215
2810.000000 37.620752
2850.000000 37.608728
2890.000000 37.604977
2930.000000 37.587087
2970.000000 37.564189
3010.000000 37.563609
3050.000000 37.563637
3090.000000 37.543634
3130.000000 37.543746
3170.000000 37.503423
3210.000000 37.519405
3250.000000 37.489450
3290.000000 37.486402
3330.000000 37.463631
3370.000000 37.464771
3410.000000 37.443421
3450.000000 37.444366
3490.000000 37.438024
3530.000000 37.432016
3570.000000 37.415487
3610.000000 37.413942
3650.000000 37.413989
3690.000000 37.372656
3730.000000 37.364868
3770.000000 37.362508
3810.000000 37.336513
3850.000000 37.349414
3890.000000 37.303402
3930.000000 37.317984
3970.000000 37.284314
4010.000000 37.271288
4050.000000 37.266244
4090.000000 37.250691
4130.000000 37.232289
4170.000000 37.212079
4210.000000 37.220444
4250.000000 37.189260
4290.000000 37.181105
4310.000000 37.183605
4330.000000 37.153452
4350.000000 37.147141
4370.000000 37.155704
4390.000000 37.106033
4410.000000 37.133306
4430.000000 37.130426
4450.000000 37.123460
4470.000000 37.095680
4490.000000 37.093477
4510.000000 37.085075
4530.000000 37.068315
4550.000000 37.058383
4570.000000 37.055133
4590.000000 37.038534
4610.000000 37.009835
4630.000000 37.027065
4650.000000 36.995853
4670.000000 36.960595
4690.000000 36.960998
4710.000000 36.915484
4730.000000 36.901756
4750.000000 36.875180
4770.000000 36.860419
4790.000000 36.833443
4810.000000 36.776500
4830.000000 36.751671
4850.000000 36.706192
4870.000000 36.653251
4890.000000 36.573918
4910.000000 36.477325
4930.000000 36.374765
4950.000000 36.202327
4970.000000 35.880773
4990.000000 35.240237
5000.000000 34.647191


==> 10T-NI/hybrid/64-16-qpsk-40G.txt <==
-5000.000000 27.657691
-4960.000000 28.180195
-4920.000000 28.386021
-4880.000000 28.515910
-4840.000000 28.602323
-4800.000000 28.673036
-4760.000000 28.716527
-4720.000000 28.741387
-4680.000000 28.759259
-4640.000000 28.792672
-4600.000000 28.787227
-4560.000000 28.801868
-4520.000000 28.814976
-4480.000000 28.808298
-4440.000000 28.803684
-4400.000000 28.798483
-4320.000000 28.809360
-4240.000000 28.813133
-4160.000000 28.804566
-4080.000000 28.774585
-4000.000000 28.765192
-3920.000000 28.727077
-3840.000000 28.718604
-3800.000000 28.702271
-3640.000000 28.672848
-3480.000000 28.610339
-3320.000000 28.548351
-3160.000000 28.506862
-3000.000000 28.434038
-2840.000000 28.380637
-2680.000000 28.328877
-2520.000000 28.264479
-2360.000000 28.190987
-2200.000000 28.120855
-2040.000000 28.058477
-1880.000000 27.981692
-1800.000000 27.929198
-1400.000000 27.599281
-1000.000000 27.441534
-600.000000 27.265363
-200.000000 27.106536
200.000000 26.945947
600.000000 26.777487
1000.000000 26.571533
1400.000000 26.276130
1800.000000 25.160237
1880.000000 25.016879
2040.000000 24.879335
2200.000000 24.731719
2360.000000 24.622478
2520.000000 24.554414
2680.000000 24.439015
2840.000000 24.367465
3000.000000 24.324191
3160.000000 24.250366
3320.000000 24.187257
3480.000000 24.130619
3640.000000 24.094943
3800.000000 24.010216
3840.000000 24.003142
3920.000000 23.953865
4000.000000 23.959029
4080.000000 23.909077
4160.000000 23.893014
4240.000000 23.859296
4320.000000 23.802959
4400.000000 23.746040
4440.000000 23.728469
4480.000000 23.726646
4520.000000 23.705796
4560.000000 23.696204
4600.000000 23.633464
4640.000000 23.625111
4680.000000 23.572562
4720.000000 23.513761
4760.000000 23.498003
4800.000000 23.447109
4840.000000 23.355643
4880.000000 23.291576
4920.000000 23.133603
4960.000000 22.882920
5000.000000 22.371830


==> 10T-NI/hybrid/64-16-qpsk-danielCF-10G.txt <==
-5000	38.1197761731432
-4990	38.5104867978607
-4980	38.7453912334947
-4970	38.9056937637951
-4960	39.0251326322114
-4950	39.1193128524286
-4940	39.1964898494417
-4930	39.2615013659556
-4920	39.3174064898785
-4910	39.3662548215455
-4900	39.4094830812641
-4890	39.4481354636349
-4880	39.4829936420785
-4870	39.5146573316579
-4860	39.5435962958896
-4850	39.5701850975256
-4840	39.5947270135994
-4830	39.6174709181235
-4820	39.6386234682726
-4810	39.6583580743714
-4800	39.6768216180933
-4790	39.6941395627246
-4780	39.7104198948225
-4770	39.7257562029664
-4760	39.7402301101052
-4750	39.7539132153154
-4740	39.7668686587525
-4730	39.7791523940012
-4720	39.7908142309156
-4710	39.8018986967498
-4700	39.8124457521827
-4690	39.8224913905349
-4680	39.8320681422530
-4670	39.8412055020302
-4660	39.8499302923329
-4650	39.8582669743345
-4640	39.8662379151016
-4630	39.8738636181959
-4620	39.8811629235240
-4610	39.8881531812144
-4600.00000000000	39.8948504034568
-4590	39.9012693975633
-4580	39.9074238829625
-4570	39.9133265943920
-4560.00000000000	39.9189893731932
-4550	39.9244232483124
-4540	39.9296385083649
-4530	39.9346447659179
-4520.00000000000	39.9394510149747
-4510	39.9440656825034
-4500	39.9484966747327
-4490	39.9527514188386
-4480	39.9568369005591
-4470	39.9607596982052
-4460	39.9645260134716
-4450	39.9681416994023
-4440	39.9716122858188
-4430	39.9749430024816
-4420	39.9781388002224
-4410	39.9812043702568
-4400	39.9841441618601
-4390	39.9869623985709
-4380	39.9896630930666
-4370	39.9922500608380
-4360	39.9947269327777
-4350.00000000000	39.9970971667844
-4340	39.9993640584730
-4330	40.0015307510714
-4320	40.0036002445781
-4310.00000000000	40.0055754042441
-4300	40.0074589684393
-4290	40.0092535559542
-4280	40.0109616727874
-4270.00000000000	40.0125857184589
-4260	40.0141279918897
-4250	40.0155906968831
-4240	40.0169759472382
-4230	40.0182857715265
-4220	40.0195221175560
-4210	40.0206868565485
-4200	40.0217817870505
-4190	40.0228086385992
-4180	40.0237690751600
-4170	40.0246646983543
-4160	40.0254970504906
-4150	40.0262676174150
-4140	40.0269778311925
-4130	40.0276290726310
-4120	40.0282226736607
-4110	40.0287599195754
-4100	40.0292420511487
-4090	40.0296702666308
-4080	40.0300457236350
-4070.00000000000	40.0303695409211
-4060.00000000000	40.0306428000816
-4050	40.0308665471382
-4040	40.0310417940531
-4030.00000000000	40.0311695201609
-4020.00000000000	40.0312506735262
-4010	40.0312861722315
-4000	40.0312769055986
-3990	40.0312237353499
-3980	40.0311274967096
-3970	40.0309889994525
-3960	40.0308090288995
-3950	40.0305883468663
-3940	40.0303276925651
-3930	40.0300277834645
-3920	40.0296893161076
-3910	40.0293129668927
-3900	40.0288993928173
-3890	40.0284492321882
-3880	40.0279631052984
-3870	40.0274416150746
-3860	40.0268853476948
-3850	40.0262948731785
-3840	40.0256707459511
-3830	40.0250135053838
-3820.00000000000	40.0243236763096
-3810	40.0236017695172
-3800.00000000000	40.0228482822243
-3790	40.0220636985301
-3780.00000000000	40.0212484898496
-3770	40.0204031153287
-3760.00000000000	40.0195280222435
-3750	40.0186236463818
-3740	40.0176904124099
-3730	40.0167287342247
-3720	40.0157390152904
-3710	40.0147216489635
-3700	40.0136770188036
-3690	40.0126054988721
-3680	40.0115074540200
-3670	40.0103832401639
-3660	40.0092332045508
-3650	40.0080576860143
-3640	40.0068570152194
-3630	40.0056315148990
-3620	40.0043815000810
-3610	40.0031072783072
-3600	40.0018091498438
-3590	40.0004874078842
-3580	39.9991423387444
-3570.00000000000	39.9977742220511
-3560	39.9963833309229
-3550.00000000000	39.9949699321449
-3540	39.9935342863374
-3530.00000000000	39.9920766481177
-3520	39.9905972662570
-3510.00000000000	39.9890963838309
-3500	39.9875742383650
-3490	39.9860310619756
-3480	39.9844670815044
-3470	39.9828825186494
-3460	39.9812775900911
-3450	39.9796525076135
-3440	39.9780074782218
-3430	39.9763427042557
-3420	39.9746583834981
-3410	39.9729547092808
-3400	39.9712318705862
-3390	39.9694900521456
-3380	39.9677294345336
-3370	39.9659501942597
-3360	39.9641525038565
-3350	39.9623365319647
-3340	39.9605024434153
-3330	39.9586503993089
-3320.00000000000	39.9567805570918
-3310	39.9548930706297
-3300.00000000000	39.9529880902790
-3290	39.9510657629550
-3280.00000000000	39.9491262321979
-3270	39.9471696382363
-3260.00000000000	39.9451961180484
-3250	39.9432058054212
-3240	39.9411988310065
-3230	39.9391753223759
-3220	39.9371354040732
-3210	39.9350791976644
-3200	39.9330068217862
-3190	39.9309183921922
-3180	39.9288140217973
-3170	39.9266938207204
-3160	39.9245578963247
-3150	39.9224063532567
-3140	39.9202392934831
-3130	39.9180568163263
-3120	39.9158590184976
-3110	39.9136459941293
-3100	39.9114178348045
-3090	39.9091746295861
-3080	39.9069164650430
-3070.00000000000	39.9046434252755
-3060	39.9023555919391
-3050.00000000000	39.9000530442660
-3040	39.8977358590856
-3030.00000000000	39.8954041108434
-3020	39.8930578716178
-3010.00000000000	39.8906972111358
-3000	39.8883221967869
-2990	39.8859328936353
-2980	39.8835293644305
-2970	39.8811116696167
-2960	39.8786798673401
-2950	39.8762340134543
-2940	39.8737741615248
-2930	39.8713003628311
-2920	39.8688126663678
-2910	39.8663111188429
-2900	39.8637957646752
-2890	39.8612666459900
-2880	39.8587238026118
-2870	39.8561672720564
-2860	39.8535970895202
-2850	39.8510132878680
-2840	39.8484158976185
-2830	39.8458049469274
-2820	39.8431804615691
-2810	39.8405424649152
-2800.00000000000	39.8378909779116
-2790	39.8352260190524
-2780.00000000000	39.8325476043514
-2770	39.8298557473118
-2760.00000000000	39.8271504588920
-2750	39.8244317474695
-2740	39.8216996188013
-2730	39.8189540759816
-2720	39.8161951193958
-2710	39.8134227466721
-2700	39.8106369526281
-2690	39.8078377292150
-2680	39.8050250654576
-2670	39.8021989473895
-2660	39.7993593579851
-2650	39.7965062770861
-2640	39.7936396813242
-2630	39.7907595440375
-2620	39.7878658351829
-2610	39.7849585212418
-2600	39.7820375651207
-2590	39.7791029260448
-2580	39.7761545594449
-2570	39.7731924168381
-2560	39.7702164456996
-2550.00000000000	39.7672265893274
-2540	39.7642227866980
-2530.00000000000	39.7612049723131
-2520	39.7581730760365
-2510.00000000000	39.7551270229206
-2500	39.7520667330215
-2490	39.7489921212029
-2480	39.7459030969262
-2470	39.7427995640278
-2460	39.7396814204814
-2450	39.7365485581441
-2440	39.7334008624865
-2430	39.7302382123034
-2420	39.7270604794059
-2410	39.7238675282915
-2400	39.7206592157916
-2390	39.7174353906943
-2380	39.7141958933402
-2370	39.7109405551895
-2360	39.7076691983571
-2350	39.7043816351142
-2340	39.7010776673520
-2330	39.6977570860057
-2320	39.6944196704336
-2310	39.6910651877489
-2300.00000000000	39.6876933920981
-2290	39.6843040238830
-2280.00000000000	39.6808968089182
-2270	39.6774714575207
-2260.00000000000	39.6740276635228
-2250	39.6705651032015
-2240	39.6670834341155
-2230	39.6635822938408
-2220	39.6600612985927
-2210	39.6565200417240
-2200	39.6529580920839
-2190	39.6493749922228
-2180	39.6457702564260
-2170	39.6421433685545
-2160	39.6384937796725
-2150	39.6348209054334
-2140	39.6311241231960
-2130	39.6274027688367
-2120	39.6236561332165
-2110	39.6198834582608
-2100	39.6160839325965
-2090	39.6122566866873
-2080	39.6084007873954
-2070	39.6045152318872
-2060	39.6005989407860
-2050	39.5966507504560
-2040	39.5926694042848
-2030.00000000000	39.5886535428007
-2020	39.5846016924376
-2010.00000000000	39.5805122527149
-2000	39.5763834815593
-1990	39.5722134784365
-1980	39.5680001648858
-1970	39.5637412619672
-1960	39.5594342640114
-1950	39.5550764079230
-1940	39.5506646371019
-1930	39.5461955588111
-1920	39.5416653935090
-1910.00000000000	39.5370699142606
-1900.00000000000	39.5324043738028
-1890.00000000000	39.5276634161230
-1880.00000000000	39.5228409684307
-1870	39.5179301080744
-1860	39.5129228970984
-1850	39.5078101745303
-1840	39.5025812927666
-1830	39.4972237790065
-1820	39.4917228946784
-1810	39.4860610537008
-1800	39.4802170417389
-1790	39.4741649490316
-1780	39.4678726812006
-1770	39.4612998315244
-1760	39.4543945572403
-1750	39.4470888468623
-1740	39.4392910796922
-1730	39.4308738039018
-1720	39.4216525771132
-1710	39.4113469354244
-1700	39.3995027222041
-1690	39.3853239038880
-1680	39.3672882458457
-1670	39.3425463790047
-1660.00000000000	39.3393103206056
-1650.00000000000	39.3144266002633
-1640.00000000000	39.2961476508407
-1630.00000000000	39.2817000445534
-1620	39.2695806810596
-1610	39.2589979941937
-1600	39.2494982182312
-1590	39.2408000997986
-1580	39.2327181178146
-1570	39.2251237431899
-1560	39.2179243705534
-1550	39.2110511172111
-1540	39.2044513787456
-1530	39.1980840845292
-1520	39.1919165607208
-1510	39.1859223900596
-1500	39.1800799117454
-1490	39.1743711449762
-1480	39.1687810004153
-1470	39.1632966919537
-1460	39.1579072907193
-1450	39.1526033819885
-1440	39.1473767977833
-1430	39.1422204059747
-1420	39.1371279421510
-1410	39.1320938742541
-1400.00000000000	39.1271132926103
-1390.00000000000	39.1221818198459
-1380.00000000000	39.1172955365255
-1370	39.1124509193305
-1360	39.1076447893238
-1350	39.1028742683886
-1340	39.0981367423381
-1330	39.0934298295081
-1320	39.0887513538818
-1310	39.0840993219833
-1300	39.0794719029254
-1290	39.0748674111053
-1280	39.0702842911398
-1270	39.0657211047004
-1260	39.0611765189664
-1250	39.0566492964654
-1240	39.0521382861034
-1230	39.0476424152228
-1220	39.0431606825496
-1210	39.0386921519118
-1200	39.0342359466321
-1190	39.0297912445078
-1180	39.0253572733064
-1170	39.0209333067149
-1160	39.0165186606879
-1150.00000000000	39.0121126901499
-1140.00000000000	39.0077147860094
-1130.00000000000	39.0033243724518
-1120	38.9989409044786
-1110	38.9945638656689
-1100	38.9901927661362
-1090	38.9858271406639
-1080	38.9814665469982
-1070	38.9771105642839
-1060	38.9727587916294
-1050	38.9684108467873
-1040	38.9640663649398
-1030	38.9597249975794
-1020	38.9553864114760
-1010	38.9510502877218
-1000	38.9467163208478
-990	38.9423842180053
-980	38.9380536982068
-970	38.9337244916202
-960	38.9293963389137
-950.000000000000	38.9250689906453
-940.000000000000	38.9207422066942
-930	38.9164157557302
-920	38.9120894147189
-910	38.9077629684584
-900	38.9034362091460
-890	38.8991089359733
-880	38.8947809547453
-870	38.8904520775240
-860	38.8861221222931
-850	38.8817909126433
-840	38.8774582774761
-830.000000000000	38.8731240507244
-820.000000000000	38.8687880710897
-810	38.8644501817943
-800	38.8601102303470
-790	38.8557680683215
-780	38.8514235511478
-770	38.8470765379140
-760	38.8427268911782
-750	38.8383744767917
-740	38.8340191637293
-730	38.8296608239302
-720	38.8252993321449
-710	38.8209345657909
-700.000000000000	38.8165664048153
-690.000000000000	38.8121947315628
-680	38.8078194306514
-670	38.8034403888524
-660	38.7990574949773
-650	38.7946706397678
-640	38.7902797157929
-630	38.7858846173480
-620	38.7814852403605
-610	38.7770814822973
-600	38.7726732420777
-590	38.7682604199882
-580	38.7638429176023
-570.000000000000	38.7594206377013
-560	38.7549934842004
-550	38.7505613620750
-540	38.7461241772915
-530	38.7416818367395
-520	38.7372342481667
-510	38.7327813201156
-500	38.7283229618620
-490	38.7238590833564
-480	38.7193895951658
-470.000000000000	38.7149144084179
-460	38.7104334347469
-450	38.7059465862404
-440	38.7014537753876
-430	38.6969549150293
-420	38.6924499183086
-410.000000000000	38.6879386986223
-400	38.6834211695746
-390	38.6788972449305
-380	38.6743668385704
-370	38.6698298644459
-360	38.6652862365359
-350.000000000000	38.6607358688035
-340	38.6561786751537
-330	38.6516145693913
-320	38.6470434651795
-310	38.6424652759990
-300	38.6378799151074
-290	38.6332872954990
-280	38.6286873298646
-270	38.6240799305522
-260	38.6194650095272
-250	38.6148424783330
-240	38.6102122480518
-230	38.6055742292656
-220	38.6009283320165
-210	38.5962744657681
-200	38.5916125393654
-190	38.5869424609961
-180	38.5822641381509
-170	38.5775774775830
-160	38.5728823852691
-150	38.5681787663682
-140	38.5634665251817
-130	38.5587455651117
-120	38.5540157886198
-110	38.5492770971857
-100	38.5445293912638
-90	38.5397725702413
-80	38.5350065323939
-70	38.5302311748423
-60	38.5254463935065
-50	38.5206520830613
-40	38.5158481368889
-30	38.5110344470328
-20	38.5062109041487
-10	38.5013773974564
0	38.4965338146895
10	38.4916800420445
20	38.4868159641286
30	38.4819414639070
40	38.4770564226479
50	38.4721607198675
60	38.4672542332726
70	38.4623368387023
80	38.4574084100684
90	38.4524688192943
100	38.4475179362515
110	38.4425556286955
120	38.4375817621994
130	38.4325962000855
140	38.4275988033560
150	38.4225894306200
160	38.4175679380202
170	38.4125341791561
180	38.4074880050059
190	38.4024292638450
200	38.3973578011632
210	38.3922734595781
220	38.3871760787468
230	38.3820654952743
240	38.3769415426186
250	38.3718040509935
260	38.3666528472678
270	38.3614877548606
280	38.3563085936338
290	38.3511151797808
300	38.3459073257110
310	38.3406848399303
320	38.3354475269178
330	38.3301951869973
340	38.3249276162053
350.000000000000	38.3196446061529
360	38.3143459438835
370	38.3090314117245
380	38.3037007871346
390	38.2983538425435
400	38.2929903451874
410.000000000000	38.2876100569361
420	38.2822127341154
430	38.2767981273208
440	38.2713659812246
450	38.2659160343751
460	38.2604480189872
470.000000000000	38.2549616607254
480	38.2494566784766
490	38.2439327841141
500	38.2383896822517
510	38.2328270699866
520	38.2272446366322
530	38.2216420634382
540	38.2160190232996
550	38.2103751804519
560	38.2047101901527
570.000000000000	38.1990236983496
580	38.1933153413322
590	38.1875847453683
600	38.1818315263238
610	38.1760552892633
620	38.1702556280334
630	38.1644321248248
640	38.1585843497140
650	38.1527118601820
660	38.1468142006096
670	38.1408909017474
680	38.1349414801591
690.000000000000	38.1289654376367
700.000000000000	38.1229622605847
710	38.1169314193737
720	38.1108723676587
730	38.1047845416622
740	38.0986673594177
750	38.0925202199734
760	38.0863425025514
770	38.0801335656601
780	38.0738927461574
790	38.0676193582603
800	38.0613126924976
810	38.0549720146021
820.000000000000	38.0485965643374
830.000000000000	38.0421855542550
840	38.0357381683768
850	38.0292535607967
860	38.0227308541971
870	38.0161691382714
880	38.0095674680483
890	38.0029248621074
900	37.9962403006798
910	37.9895127236243
920	37.9827410282679
930	37.9759240671017
940.000000000000	37.9690606453180
950.000000000000	37.9621495181785
960	37.9551893881957
970	37.9481789021144
980	37.9411166476754
990	37.9340011501406
1000	37.9268308685607
1010	37.9196041917604
1020	37.9123194340159
1030	37.9049748303958
1040	37.8975685317337
1050	37.8900985991967
1060	37.8825629984108
1070	37.8749595930987
1080	37.8672861381807
1090	37.8595402722846
1100	37.8517195096003
1110	37.8438212310134
1120	37.8358426744352
1130.00000000000	37.8277809242440
1140.00000000000	37.8196328997365
1150.00000000000	37.8113953424763
1160	37.8030648024104
1170	37.7946376226088
1180	37.7861099224580
1190	37.7774775791199
1200	37.7687362070343
1210	37.7598811352149
1220	37.7509073820470
1230	37.7418096272503
1240	37.7325821806181
1250	37.7232189470756
1260	37.7137133875294
1270	37.7040584748848
1280	37.6942466444984
1290	37.6842697382038
1300	37.6741189408837
1310	37.6637847083706
1320	37.6532566852155
1330	37.6425236105739
1340	37.6315732100922
1350	37.6203920712272
1360	37.6089654988667
1370	37.5972773474057
1380.00000000000	37.5853098245326
1390.00000000000	37.5730432608266
1400.00000000000	37.5604558377855
1410	37.5475232649814
1420	37.5342183945268
1430	37.5205107577127
1440	37.5063660042543
1450	37.4917452186087
1460	37.4766040797007
1470	37.4608918191633
1480	37.4445499175071
1490	37.4275104553613
1500	37.4096940048417
1510	37.3910068990534
1520	37.3713376474640
1530	37.3505521577229
1540	37.3284872573324
1550	37.3049417411060
1560	37.2796637302142
1570	37.2523323812148
1580	37.2225306688703
1590	37.1897035614811
1600	37.1530913104791
1610	37.1116183614787
1620	37.0636990136582
1630.00000000000	37.0068787117284
1640.00000000000	36.9371409905600
1650.00000000000	36.8476135446417
1660.00000000000	36.7278024549582
1670	36.7239047450822
1680	36.6008115263331
1690	36.5046057798387
1700	36.4271103757571
1710	36.3623137794529
1720	36.3065261318671
1730	36.2574176687727
1740	36.2134451699534
1750	36.1735402210101
1760	36.1369348350819
1770	36.1030593492486
1780	36.0714799064387
1790	36.0418586106417
1800	36.0139272258183
1810	35.9874692757537
1820	35.9623075316606
1830	35.9382950584037
1840	35.9153086732890
1850	35.8932440787744
1860	35.8720121808653
1870	35.8515362630769
1880.00000000000	35.8317497881557
1890.00000000000	35.8125946674239
1900.00000000000	35.7940198832780
1910.00000000000	35.7759803817596
1920	35.7584361740450
1930	35.7413516012618
1940	35.7246947282406
1950	35.7084368399683
1960	35.6925520205348
1970	35.6770167988571
1980	35.6618098488505
1990	35.6469117342946
2000	35.6323046906223
2010.00000000000	35.6179724373913
2020	35.6039000163971
2030.00000000000	35.5900736513264
2040	35.5764806255952
2050	35.5631091756122
2060	35.5499483971847
2070	35.5369881631674
2080	35.5242190507695
2090	35.5116322771909
2100	35.4992196424634
2110	35.4869734785513
2120	35.4748866039029
2130	35.4629522827670
2140	35.4511641886854
2150	35.4395163716572
2160	35.4280032285383
2170	35.4166194763017
2180	35.4053601278310
2190	35.3942204699654
2200	35.3831960435470
2210	35.3722826252567
2220	35.3614762110481
2230	35.3507730010128
2240	35.3401693855329
2250	35.3296619325881
2260.00000000000	35.3192473761065
2270	35.3089226052557
2280.00000000000	35.2986846545847
2290	35.2885306949368
2300.00000000000	35.2784580250619
2310	35.2684640638643
2320	35.2585463432292
2330	35.2487025013761
2340	35.2389302766938
2350	35.2292275020152
2360	35.2195920992949
2370	35.2100220746554
2380	35.2005155137725
2390	35.1910705775712
2400	35.1816854982083
2410	35.1723585753181
2420	35.1630881725012
2430	35.1538727140379
2440	35.1447106818079
2450	35.1356006124026
2460	35.1265410944138
2470	35.1175307658881
2480	35.1085683119324
2490	35.0996524624620
2500	35.0907819900797
2510.00000000000	35.0819557080776
2520	35.0731724685530
2530.00000000000	35.0644311606299
2540	35.0557307087798
2550.00000000000	35.0470700712355
2560	35.0384482384898
2570	35.0298642318762
2580	35.0213171022246
2590	35.0128059285870
2600	35.0043298170303
2610	34.9958878994904
2620	34.9874793326852
2630	34.9791032970811
2640	34.9707589959118
2650	34.9624456542448
2660	34.9541625180932
2670	34.9459088535702
2680	34.9376839460841
2690	34.9294870995701
2700	34.9213176357590
2710	34.9131748934788
2720	34.9050582279878
2730	34.8969670103382
2740	34.8889006267676
2750	34.8808584781175
2760.00000000000	34.8728399792766
2770	34.8648445586484
2780.00000000000	34.8568716576412
2790	34.8489207301797
2800.00000000000	34.8409912422362
2810	34.8330826713822
2820	34.8251945063565
2830	34.8173262466526
2840	34.8094774021202
2850	34.8016474925842
2860	34.7938360474769
2870	34.7860426054855
2880	34.7782667142113
2890	34.7705079298432
2900	34.7627658168416
2910	34.7550399476350
2920	34.7473299023263
2930	34.7396352684101
2940	34.7319556404993
2950	34.7242906200617
2960	34.7166398151641
2970	34.7090028402261
2980	34.7013793157814
2990	34.6937688682463
3000	34.6861711296961
3010.00000000000	34.6785857376477
3020	34.6710123348493
3030.00000000000	34.6634505690757
3040	34.6559000929303
3050.00000000000	34.6483605636514
3060	34.6408316429254
3070.00000000000	34.6333129967040
3080	34.6258042950259
3090	34.6183052118446
3100	34.6108154248585
3110	34.6033346153465
3120	34.5958624680070
3130	34.5883986708007
3140	34.5809429147961
3150	34.5734948940197
3160	34.5660543053077
3170	34.5586208481617
3180	34.5511942246067
3190	34.5437741390512
3200	34.5363602981508
3210	34.5289524106729
3220	34.5215501873639
3230	34.5141533408186
3240	34.5067615853506
3250	34.4993746368650
3260.00000000000	34.4919922127325
3270	34.4846140316644
3280.00000000000	34.4772398135892
3290	34.4698692795300
3300.00000000000	34.4625021514833
3310	34.4551381522978
3320.00000000000	34.4477770055548
3330	34.4404184354482
3340	34.4330621666659
3350	34.4257079242707
3360	34.4183554335816
3370	34.4110044200556
3380	34.4036546091687
3390	34.3963057262970
3400	34.3889574965977
3410	34.3816096448893
3420	34.3742618955314
3430	34.3669139723036
3440	34.3595655982840
3450	34.3522164957260
3460	34.3448663859345
3470	34.3375149891411
3480	34.3301620243767
3490	34.3228072093446
3500	34.3154502602895
3510.00000000000	34.3080908918667
3520	34.3007288170082
3530.00000000000	34.2933637467870
3540	34.2859953902792
3550.00000000000	34.2786234544231
3560	34.2712476438766
3570.00000000000	34.2638676608707
3580	34.2564832050608
3590	34.2490939733746
3600	34.2416996598562
3610	34.2342999555070
3620	34.2268945481229
3630	34.2194831221270
3640	34.2120653583983
3650	34.2046409340960
3660	34.1972095224786
3670	34.1897707927187
3680	34.1823244097113
3690	34.1748700338779
3700	34.1674073209637
3710	34.1599359218288
3720	34.1524554822332
3730	34.1449656426142
3740	34.1374660378574
3750	34.1299562970591
3760.00000000000	34.1224360432817
3770	34.1149048932991
3780.00000000000	34.1073624573350
3790	34.0998083387900
3800.00000000000	34.0922421339601
3810	34.0846634317440
3820.00000000000	34.0770718133394
3830	34.0694668519284
3840	34.0618481123493
3850	34.0542151507572
3860	34.0465675142693
3870	34.0389047405972
3880	34.0312263576632
3890	34.0235318832010
3900	34.0158208243395
3910	34.0080926771684
3920	34.0003469262859
3930	33.9925830443254
3940	33.9848004914619
3950	33.9769987148960
3960	33.9691771483142
3970	33.9613352113247
3980	33.9534723088662
3990	33.9455878305898
4000	33.9376811502099
4010	33.9297516248250
4020.00000000000	33.9217985942049
4030.00000000000	33.9138213800415
4040	33.9058192851639
4050	33.8977915927119
4060.00000000000	33.8897375652681
4070.00000000000	33.8816564439450
4080	33.8735474474227
4090	33.8654097709377
4100	33.8572425852148
4110	33.8490450353428
4120	33.8408162395869
4130	33.8325552881357
4140	33.8242612417767
4150	33.8159331304966
4160	33.8075699520003
4170	33.7991706701435
4180	33.7907342132720
4190	33.7822594724612
4200	33.7737452996489
4210	33.7651905056529
4220	33.7565938580651
4230	33.7479540790120
4240	33.7392698427726
4250	33.7305397732416
4260	33.7217624412252
4270.00000000000	33.7129363615579
4280	33.7040599900237
4290	33.6951317200671
4300	33.6861498792754
4310.00000000000	33.6771127256141
4320	33.6680184433927
4330	33.6588651389386
4340	33.6496508359539
4350.00000000000	33.6403734705245
4360	33.6310308857522
4370	33.6216208259745
4380	33.6121409305324
4390	33.6025887270449
4400	33.5929616241409
4410	33.5832569035972
4420	33.5734717118220
4430	33.5636030506174
4440	33.5536477671483
4450	33.5436025430326
4460	33.5334638824606
4470	33.5232280992369
4480	33.5128913026272
4490	33.5024493818744
4500	33.4918979892319
4510	33.4812325213415
4520.00000000000	33.4704480987579
4530	33.4595395433956
4540	33.4485013536405
4550	33.4373276768310
4560.00000000000	33.4260122787690
4570	33.4145485098700
4580	33.4029292674982
4590	33.3911469539625
4600.00000000000	33.3791934295607
4610	33.3670599599593
4620	33.3547371570704
4630	33.3422149124448
4640	33.3294823220180
4650	33.3165276008344
4660	33.3033379861146
4670	33.2898996267091
4680	33.2761974565926
4690	33.2622150495698
4700	33.2479344517637
4710	33.2333359877093
4720	33.2183980349380
4730	33.2030967607474
4740	33.1874058133470
4750	33.1712959576304
4760	33.1547346433330
4770.00000000000	33.1376854900846
4780	33.1201076696085
4790	33.1019551596855
4800	33.0831758369753
4810.00000000000	33.0637103656464
4820	33.0434908249458
4830	33.0224389998189
4840	33.0004642322068
4850.00000000000	32.9774606933581
4860	32.9533038843703
4870	32.9278460956387
4880	32.9009104444395
4890	32.8722829462011
4900	32.8417018335949
4910	32.8088429830176
4920	32.7732997992355
4930	32.7345552278622
4940	32.6919428357746
4950	32.6445938224701
4960	32.5913702066681
4970	32.5308013642151
4980	32.4611048363410
4990	32.3805714854655
5000	32.2890244136576

==> 10T-NI/hybrid/64-16-qpsk-danielCF-40G.txt <==
-5000	27.9464655339433
-4960	28.3300087510995
-4920	28.5033959449758
-4880	28.6101314019271
-4840	28.6844905508542
-4800	28.7398191489336
-4760	28.7826597259982
-4720	28.8166925815959
-4680	28.8441879378590
-4640	28.8666423013590
-4600.00000000000	28.8850928907752
-4560.00000000000	28.9002873897536
-4520.00000000000	28.9127820747518
-4480	28.9230017120706
-4440	28.9312777800283
-4400	28.9378737789103
-4360	28.9430025235123
-4320	28.9468382792564
-4280	28.9495254799585
-4240	28.9511851189664
-4200	28.9519195196483
-4160	28.9518159536171
-4120	28.9509494245926
-4080	28.9493848381018
-4040	28.9471787123510
-4000	28.9443805416786
-3960	28.9410338936946
-3920	28.9371772999741
-3880	28.9328449850482
-3840	28.9280674675230
-3800.00000000000	28.9228720591769
-3760.00000000000	28.9172832819891
-3720	28.9113232186313
-3680	28.9050118086282
-3640	28.8983670998391
-3600	28.8914054629631
-3560	28.8841417752435
-3520	28.8765895783611
-3480	28.8687612145656
-3440	28.8606679443492
-3400	28.8523200483686
-3360	28.8437269158387
-3320.00000000000	28.8348971212316
-3280.00000000000	28.8258384907875
-3240	28.8165581600825
-3200	28.8070626236715
-3160	28.7973577776320
-3120	28.7874489556756
-3080	28.7773409593401
-3040	28.7670380826498
-3000	28.7565441315017
-2960	28.7458624379158
-2920	28.7349958691647
-2880	28.7239468316647
-2840	28.7127172693652
-2800.00000000000	28.7013086562075
-2760.00000000000	28.6897219820212
-2720	28.6779577309818
-2680	28.6660158514458
-2640	28.6538957155770
-2600	28.6415960666624
-2560	28.6291149513162
-2520	28.6164496328362
-2480	28.6035964806832
-2440	28.5905508292569
-2400	28.5773067965871
-2360	28.5638570498820
-2320	28.5501924994656
-2280.00000000000	28.5363018945361
-2240	28.5221712817582
-2200	28.5077832682045
-2160	28.4931159986799
-2120	28.4781417050293
-2080	28.4628245945335
-2040	28.4471176817525
-2000	28.4309578611055
-1960	28.4142579041900
-1920	28.3968927539636
-1880.00000000000	28.3786744338894
-1840	28.3593019742847
-1800	28.3382491145466
-1760	28.3144664238139
-1720	28.2853488532820
-1680	28.2406923907591
-1640.00000000000	28.2270788116107
-1600	28.1817704040382
-1560	28.1517558330665
-1520	28.1269175466867
-1480	28.1046485882374
-1440	28.0838928642879
-1400.00000000000	28.0641183659681
-1360	28.0450195082060
-1320	28.0264045258717
-1280	28.0081451244010
-1240	27.9901511911635
-1200	27.9723569523665
-1160	27.9547128740949
-1120	27.9371806656970
-1080	27.9197300603662
-1040	27.9023366642662
-1000	27.8849804746589
-960	27.8676448315350
-920	27.8503156585677
-880	27.8329809021800
-840	27.8156301093444
-800	27.7982541044665
-760	27.7808447382765
-720	27.7633946898609
-680	27.7458973084402
-640	27.7283464852275
-600	27.7107365482783
-560	27.6930621750604
-520	27.6753183187636
-480	27.6575001453050
-440	27.6396029786704
-400	27.6216222527312
-360	27.6035534680519
-320	27.5853921524818
-280	27.5671338245261
-240	27.5487739586507
-200	27.5303079517804
-160	27.5117310903305
-120	27.4930385171620
-80	27.4742251978783
-40	27.4552858858875
0	27.4362150856446
40	27.4170070134544
80	27.3976555551689
120	27.3781542200391
160	27.3584960898864
200	27.3386737626370
240	27.3186792891016
280	27.2985041016887
320	27.2781389334865
360	27.2575737258356
400	27.2367975221193
440	27.2157983449949
480	27.1945630536528
520	27.1730771768724
560	27.1513247165912
600	27.1292879153358
640	27.1069469790710
680	27.0842797446552
720	27.0612612779275
760	27.0378633841834
800	27.0140540069706
840	26.9897964830756
880	26.9650486102849
920	26.9397614684320
960	26.9138779110114
1000	26.8873306104262
1040	26.8600394885624
1080	26.8319082855077
1120	26.8028198951387
1160	26.7726298956025
1200	26.7411573678259
1240	26.7081715160852
1280	26.6733715611808
1320	26.6363554038800
1360	26.5965686075122
1400.00000000000	26.5532167829183
1440	26.5051047051950
1480	26.4503141690428
1520	26.3854789336436
1560	26.3038542566921
1600	26.1886030532853
1640.00000000000	25.9734890846149
1680	25.9561355656281
1720	25.7294153861289
1760	25.5995022126851
1800	25.5041956902614
1840	25.4267351579318
1880.00000000000	25.3601790389276
1920	25.3009790417699
1960	25.2470747973282
2000	25.1971622890415
2040	25.1503631163276
2080	25.1060569193166
2120	25.0637889823813
2160	25.0232158447987
2200	24.9840715675832
2240	24.9461458983567
2280.00000000000	24.9092696250157
2320	24.8733044502776
2360	24.8381358077624
2400	24.8036676489439
2440	24.7698185847384
2480	24.7365189792762
2520	24.7037087263788
2560	24.6713355242511
2600	24.6393535195597
2640	24.6077222293035
2680	24.5764056743032
2720	24.5453716757803
2760.00000000000	24.5145912789569
2800.00000000000	24.4840382765292
2840	24.4536888113410
2880	24.4235210423440
2920	24.3935148614671
2960	24.3636516516674
3000	24.3339140784514
3040	24.3042859086846
3080	24.2747518516900
3120	24.2452974185501
3160	24.2159087962314
3200	24.1865727337030
3240	24.1572764376459
3280.00000000000	24.1280074756771
3320.00000000000	24.0987536852616
3360	24.0695030866657
3400	24.0402437984303
3440	24.0109639539198
3480	23.9816516175269
3520	23.9522946991000
3560	23.9228808650966
3600	23.8933974448514
3640	23.8638313301835
3680	23.8341688663295
3720	23.8043957318825
3760.00000000000	23.7744968050067
3800.00000000000	23.7444560126693
3840	23.7142561589492
3880	23.6838787275954
3920	23.6533036528634
3960	23.6225090511579
4000	23.5914709040461
4040	23.5601626806000
4080	23.5285548835462
4120	23.4966144990070
4160	23.4643043231996
4200	23.4315821305987
4240	23.3983996356480
4280	23.3647011824512
4320	23.3304220713576
4360	23.2954863938289
4400	23.2598041906659
4440	23.2232676623345
4480	23.1857460244675
4520.00000000000	23.1470783825235
4560.00000000000	23.1070636346186
4600.00000000000	23.0654457816295
4640	23.0218918911582
4680	22.9759578263496
4720	22.9270325896069
4760	22.8742430317218
4800	22.8162795485125
4840	22.7510488476400
4880	22.6748980461468
4920	22.5805716759944
4960	22.4502472729043
5000	22.2168058371141

==> Dat/16qam_closedform_nosrs.txt <==
1.000000 34.429090
2.000000 34.838479
3.000000 35.107418
4.000000 35.298952
5.000000 35.444861
6.000000 35.561368
7.000000 35.657562
8.000000 35.738971
9.000000 35.809175
10.000000 35.870617
11.000000 35.925029
12.000000 35.973684
13.000000 36.017539
14.000000 36.057333
15.000000 36.093649
16.000000 36.126950
17.000000 36.157614
18.000000 36.185949
19.000000 36.212214
20.000000 36.236624
21.000000 36.259361
22.000000 36.280582
23.000000 36.300420
24.000000 36.318991
25.000000 36.336395
26.000000 36.352720
27.000000 36.368043
28.000000 36.382432
29.000000 36.395947
30.000000 36.408642
31.000000 36.420563
32.000000 36.431752
33.000000 36.442248
34.000000 36.452085
35.000000 36.461291
36.000000 36.469895
37.000000 36.477920
38.000000 36.485389
39.000000 36.492319
40.000000 36.498730
41.000000 36.504635
42.000000 36.510049
43.000000 36.514983
44.000000 36.519447
45.000000 36.523451
46.000000 36.527002
47.000000 36.530106
48.000000 36.532769
49.000000 36.534993
50.000000 36.536782
51.000000 36.538138
52.000000 36.539060
53.000000 36.539548
54.000000 36.539600
55.000000 36.539212
56.000000 36.538382
57.000000 36.537103
58.000000 36.535368
59.000000 36.533171
60.000000 36.530501
61.000000 36.527348
62.000000 36.523699
63.000000 36.519540
64.000000 36.514857
65.000000 36.509630
66.000000 36.503840
67.000000 36.497466
68.000000 36.490481
69.000000 36.482859
70.000000 36.474568
71.000000 36.465575
72.000000 36.455840
73.000000 36.445320
74.000000 36.433968
75.000000 36.421729
76.000000 36.408542
77.000000 36.394336
78.000000 36.379035
79.000000 36.362549
80.000000 36.344775
81.000000 36.325595
82.000000 36.304874
83.000000 36.282452
84.000000 36.258145
85.000000 36.231733
86.000000 36.202955
87.000000 36.171496
88.000000 36.136973
89.000000 36.098916
90.000000 36.056734
91.000000 36.009678
92.000000 35.956777
93.000000 35.896746
94.000000 35.827833
95.000000 35.747573
96.000000 35.652360
97.000000 35.536647
98.000000 35.391352
99.000000 35.200400
100.000000 34.932789
101.000000 34.529343


==> Dat/NLIHETRO_25DBM_101CH_10GHZ_1THZ.dat <==
   1.0000000e+00   3.4812500e+01
   2.0000000e+00   3.5773100e+01
   3.0000000e+00   3.6244100e+01
   4.0000000e+00   3.6519700e+01
   5.0000000e+00   3.6692700e+01
   6.0000000e+00   3.6815100e+01
   7.0000000e+00   3.6908000e+01
   8.0000000e+00   3.6983700e+01
   9.0000000e+00   3.7047300e+01
   1.0000000e+01   3.7102600e+01
   1.1000000e+01   3.7151300e+01
   1.2000000e+01   3.7195400e+01
   1.3000000e+01   3.7236100e+01
   1.4000000e+01   3.7273700e+01
   1.5000000e+01   3.7309100e+01
   1.6000000e+01   3.7342400e+01
   1.7000000e+01   3.7374000e+01
   1.8000000e+01   3.7404400e+01
   1.9000000e+01   3.7433900e+01
   2.0000000e+01   3.7462700e+01
   2.1000000e+01   3.7491200e+01
   2.2000000e+01   3.7519800e+01
   2.3000000e+01   3.7548300e+01
   2.4000000e+01   3.7577500e+01
   2.5000000e+01   3.7607600e+01
   2.6000000e+01   3.7638600e+01
   2.7000000e+01   3.7671100e+01
   2.8000000e+01   3.7705400e+01
   2.9000000e+01   3.7742400e+01
   3.0000000e+01   3.7783200e+01
   3.1000000e+01   3.7829600e+01
   3.2000000e+01   3.7883900e+01
   3.3000000e+01   3.7950200e+01
   3.4000000e+01   3.8027100e+01
   3.5000000e+01   3.8054000e+01
   3.6000000e+01   3.8128100e+01
   3.7000000e+01   3.8188900e+01
   3.8000000e+01   3.8236600e+01
   3.9000000e+01   3.8275800e+01
   4.0000000e+01   3.8308600e+01
   4.1000000e+01   3.8336700e+01
   4.2000000e+01   3.8361000e+01
   4.3000000e+01   3.8382300e+01
   4.4000000e+01   3.8401300e+01
   4.5000000e+01   3.8418300e+01
   4.6000000e+01   3.8433600e+01
   4.7000000e+01   3.8447400e+01
   4.8000000e+01   3.8459900e+01
   4.9000000e+01   3.8471000e+01
   5.0000000e+01   3.8481700e+01
   5.1000000e+01   3.8491400e+01
   5.2000000e+01   3.8499900e+01
   5.3000000e+01   3.8507700e+01
   5.4000000e+01   3.8515300e+01
   5.5000000e+01   3.8522200e+01
   5.6000000e+01   3.8528400e+01
   5.7000000e+01   3.8534100e+01
   5.8000000e+01   3.8539200e+01
   5.9000000e+01   3.8543900e+01
   6.0000000e+01   3.8548300e+01
   6.1000000e+01   3.8552400e+01
   6.2000000e+01   3.8556100e+01
   6.3000000e+01   3.8559500e+01
   6.4000000e+01   3.8563000e+01
   6.5000000e+01   3.8567000e+01
   6.6000000e+01   3.8572000e+01
   6.7000000e+01   3.8578500e+01
   6.8000000e+01   3.8586200e+01
   6.9000000e+01   3.8588500e+01
   7.0000000e+01   3.8594500e+01
   7.1000000e+01   3.8597600e+01
   7.2000000e+01   3.8598200e+01
   7.3000000e+01   3.8596700e+01
   7.4000000e+01   3.8593400e+01
   7.5000000e+01   3.8588300e+01
   7.6000000e+01   3.8581600e+01
   7.7000000e+01   3.8573500e+01
   7.8000000e+01   3.8563800e+01
   7.9000000e+01   3.8552900e+01
   8.0000000e+01   3.8540600e+01
   8.1000000e+01   3.8526600e+01
   8.2000000e+01   3.8511200e+01
   8.3000000e+01   3.8493900e+01
   8.4000000e+01   3.8474700e+01
   8.5000000e+01   3.8453400e+01
   8.6000000e+01   3.8429500e+01
   8.7000000e+01   3.8402800e+01
   8.8000000e+01   3.8372900e+01
   8.9000000e+01   3.8339400e+01
   9.0000000e+01   3.8301700e+01
   9.1000000e+01   3.8259300e+01
   9.2000000e+01   3.8210700e+01
   9.3000000e+01   3.8154100e+01
   9.4000000e+01   3.8087800e+01
   9.5000000e+01   3.8007800e+01
   9.6000000e+01   3.7909400e+01
   9.7000000e+01   3.7781200e+01
   9.8000000e+01   3.7603900e+01
   9.9000000e+01   3.7333000e+01
   1.0000000e+02   3.6881800e+01
   1.0100000e+02   3.5960600e+01


==> Dat/NLIN_16QAM_19dBm_100ch_2mil.dat <==
   1.0000000e+00   3.5793555e+01
   2.0000000e+00   3.6838805e+01
   3.0000000e+00   3.7332211e+01
   4.0000000e+00   3.7622320e+01
   5.0000000e+00   3.7804494e+01
   6.0000000e+00   3.7931846e+01
   7.0000000e+00   3.8028342e+01
   8.0000000e+00   3.8103200e+01
   9.0000000e+00   3.8157675e+01
   1.0000000e+01   3.8205355e+01
   1.1000000e+01   3.8243702e+01
   1.2000000e+01   3.8269413e+01
   1.3000000e+01   3.8294742e+01
   1.4000000e+01   3.8315628e+01
   1.5000000e+01   3.8333861e+01
   1.6000000e+01   3.8341157e+01
   1.7000000e+01   3.8355708e+01
   1.8000000e+01   3.8370386e+01
   1.9000000e+01   3.8381970e+01
   2.0000000e+01   3.8392809e+01
   2.1000000e+01   3.8403657e+01
   2.2000000e+01   3.8411583e+01
   2.3000000e+01   3.8418524e+01
   2.4000000e+01   3.8421382e+01
   2.5000000e+01   3.8417780e+01
   2.6000000e+01   3.8416571e+01
   2.7000000e+01   3.8411596e+01
   2.8000000e+01   3.8416865e+01
   2.9000000e+01   3.8415144e+01
   3.0000000e+01   3.8408383e+01
   3.1000000e+01   3.8403181e+01
   3.2000000e+01   3.8391990e+01
   3.3000000e+01   3.8383291e+01
   3.4000000e+01   3.8377099e+01
   3.5000000e+01   3.8362800e+01
   3.6000000e+01   3.8354550e+01
   3.7000000e+01   3.8345314e+01
   3.8000000e+01   3.8341094e+01
   3.9000000e+01   3.8325090e+01
   4.0000000e+01   3.8316408e+01
   4.1000000e+01   3.8311643e+01
   4.2000000e+01   3.8312238e+01
   4.3000000e+01   3.8305405e+01
   4.4000000e+01   3.8301247e+01
   4.5000000e+01   3.8289085e+01
   4.6000000e+01   3.8274522e+01
   4.7000000e+01   3.8264458e+01
   4.8000000e+01   3.8253567e+01
   4.9000000e+01   3.8235267e+01
   5.0000000e+01   3.8218422e+01
   5.1000000e+01   3.8210105e+01
   5.2000000e+01   3.8203215e+01
   5.3000000e+01   3.8191929e+01
   5.4000000e+01   3.8182891e+01
   5.5000000e+01   3.8165221e+01
   5.6000000e+01   3.8157662e+01
   5.7000000e+01   3.8150845e+01
   5.8000000e+01   3.8132407e+01
   5.9000000e+01   3.8114745e+01
   6.0000000e+01   3.8092816e+01
   6.1000000e+01   3.8077256e+01
   6.2000000e+01   3.8057567e+01
   6.3000000e+01   3.8046719e+01
   6.4000000e+01   3.8023019e+01
   6.5000000e+01   3.8004483e+01
   6.6000000e+01   3.7982954e+01
   6.7000000e+01   3.7970573e+01
   6.8000000e+01   3.7955099e+01
   6.9000000e+01   3.7932185e+01
   7.0000000e+01   3.7912604e+01
   7.1000000e+01   3.7891395e+01
   7.2000000e+01   3.7871717e+01
   7.3000000e+01   3.7865872e+01
   7.4000000e+01   3.7841746e+01
   7.5000000e+01   3.7821475e+01
   7.6000000e+01   3.7800362e+01
   7.7000000e+01   3.7770566e+01
   7.8000000e+01   3.7743162e+01
   7.9000000e+01   3.7722709e+01
   8.0000000e+01   3.7699234e+01
   8.1000000e+01   3.7665748e+01
   8.2000000e+01   3.7642197e+01
   8.3000000e+01   3.7608146e+01
   8.4000000e+01   3.7573689e+01
   8.5000000e+01   3.7542985e+01
   8.6000000e+01   3.7507823e+01
   8.7000000e+01   3.7467863e+01
   8.8000000e+01   3.7428963e+01
   8.9000000e+01   3.7386572e+01
   9.0000000e+01   3.7334161e+01
   9.1000000e+01   3.7277199e+01
   9.2000000e+01   3.7193487e+01
   9.3000000e+01   3.7113469e+01
   9.4000000e+01   3.7016612e+01
   9.5000000e+01   3.6896607e+01
   9.6000000e+01   3.6739327e+01
   9.7000000e+01   3.6539614e+01
   9.8000000e+01   3.6235292e+01
   9.9000000e+01   3.5756359e+01
   1.0000000e+02   3.4751988e+01


==> Dat/NLIN_16QAM_2.dat <==
   1.0000000e+00   3.4261687e+01
   2.0000000e+00   3.5565875e+01
   3.0000000e+00   3.6125428e+01
   4.0000000e+00   3.6396157e+01
   5.0000000e+00   3.6532245e+01
   6.0000000e+00   3.6607785e+01
   7.0000000e+00   3.6629992e+01
   8.0000000e+00   3.6623537e+01
   9.0000000e+00   3.6593560e+01
   1.0000000e+01   3.6548572e+01
   1.1000000e+01   3.6486718e+01
   1.2000000e+01   3.6409182e+01
   1.3000000e+01   3.6301911e+01
   1.4000000e+01   3.6168427e+01
   1.5000000e+01   3.6009777e+01
   1.6000000e+01   3.5822541e+01
   1.7000000e+01   3.5564935e+01
   1.8000000e+01   3.5194726e+01
   1.9000000e+01   3.4588788e+01
   2.0000000e+01   3.3367052e+01


==> Dat/NLIN_16QAM_225.dat <==
   1.0000000e+00   3.4592712e+01
   2.0000000e+00   3.5931690e+01
   3.0000000e+00   3.6469954e+01
   4.0000000e+00   3.6695357e+01
   5.0000000e+00   3.6774759e+01
   6.0000000e+00   3.6790427e+01
   7.0000000e+00   3.6763278e+01
   8.0000000e+00   3.6708194e+01
   9.0000000e+00   3.6637613e+01
   1.0000000e+01   3.6546316e+01
   1.1000000e+01   3.6430962e+01
   1.2000000e+01   3.6297652e+01
   1.3000000e+01   3.6153250e+01
   1.4000000e+01   3.5973779e+01
   1.5000000e+01   3.5784844e+01
   1.6000000e+01   3.5555682e+01
   1.7000000e+01   3.5278114e+01
   1.8000000e+01   3.4872817e+01
   1.9000000e+01   3.4269722e+01
   2.0000000e+01   3.3079360e+01


==> Dat/NLIN_16QAM_23dBm_100ch_2mil.dat <==
   1.0000000e+00   3.6668861e+01
   2.0000000e+00   3.7728024e+01
   3.0000000e+00   3.8220284e+01
   4.0000000e+00   3.8485220e+01
   5.0000000e+00   3.8644713e+01
   6.0000000e+00   3.8746290e+01
   7.0000000e+00   3.8819564e+01
   8.0000000e+00   3.8871377e+01
   9.0000000e+00   3.8903820e+01
   1.0000000e+01   3.8923085e+01
   1.1000000e+01   3.8943430e+01
   1.2000000e+01   3.8958025e+01
   1.3000000e+01   3.8967746e+01
   1.4000000e+01   3.8978579e+01
   1.5000000e+01   3.8976175e+01
   1.6000000e+01   3.8983337e+01
   1.7000000e+01   3.8980701e+01
   1.8000000e+01   3.8963419e+01
   1.9000000e+01   3.8951089e+01
   2.0000000e+01   3.8934705e+01
   2.1000000e+01   3.8916475e+01
   2.2000000e+01   3.8898259e+01
   2.3000000e+01   3.8880816e+01
   2.4000000e+01   3.8872637e+01
   2.5000000e+01   3.8859163e+01
   2.6000000e+01   3.8845292e+01
   2.7000000e+01   3.8826944e+01
   2.8000000e+01   3.8814193e+01
   2.9000000e+01   3.8790217e+01
   3.0000000e+01   3.8774675e+01
   3.1000000e+01   3.8751925e+01
   3.2000000e+01   3.8734216e+01
   3.3000000e+01   3.8708091e+01
   3.4000000e+01   3.8683586e+01
   3.5000000e+01   3.8662502e+01
   3.6000000e+01   3.8633358e+01
   3.7000000e+01   3.8605756e+01
   3.8000000e+01   3.8581303e+01
   3.9000000e+01   3.8559241e+01
   4.0000000e+01   3.8529926e+01
   4.1000000e+01   3.8509754e+01
   4.2000000e+01   3.8483731e+01
   4.3000000e+01   3.8456175e+01
   4.4000000e+01   3.8424452e+01
   4.5000000e+01   3.8395151e+01
   4.6000000e+01   3.8373190e+01
   4.7000000e+01   3.8360627e+01
   4.8000000e+01   3.8323061e+01
   4.9000000e+01   3.8291691e+01
   5.0000000e+01   3.8269317e+01
   5.1000000e+01   3.8244771e+01
   5.2000000e+01   3.8207067e+01
   5.3000000e+01   3.8174761e+01
   5.4000000e+01   3.8141032e+01
   5.5000000e+01   3.8116175e+01
   5.6000000e+01   3.8083557e+01
   5.7000000e+01   3.8062428e+01
   5.8000000e+01   3.8035918e+01
   5.9000000e+01   3.8001685e+01
   6.0000000e+01   3.7976401e+01
   6.1000000e+01   3.7938322e+01
   6.2000000e+01   3.7899848e+01
   6.3000000e+01   3.7867763e+01
   6.4000000e+01   3.7829112e+01
   6.5000000e+01   3.7795434e+01
   6.6000000e+01   3.7757976e+01
   6.7000000e+01   3.7733695e+01
   6.8000000e+01   3.7690336e+01
   6.9000000e+01   3.7651996e+01
   7.0000000e+01   3.7603503e+01
   7.1000000e+01   3.7563113e+01
   7.2000000e+01   3.7532109e+01
   7.3000000e+01   3.7504245e+01
   7.4000000e+01   3.7453191e+01
   7.5000000e+01   3.7401448e+01
   7.6000000e+01   3.7372635e+01
   7.7000000e+01   3.7339928e+01
   7.8000000e+01   3.7307068e+01
   7.9000000e+01   3.7274095e+01
   8.0000000e+01   3.7225103e+01
   8.1000000e+01   3.7182249e+01
   8.2000000e+01   3.7142097e+01
   8.3000000e+01   3.7090713e+01
   8.4000000e+01   3.7035733e+01
   8.5000000e+01   3.6990822e+01
   8.6000000e+01   3.6957004e+01
   8.7000000e+01   3.6904691e+01
   8.8000000e+01   3.6838036e+01
   8.9000000e+01   3.6784358e+01
   9.0000000e+01   3.6725658e+01
   9.1000000e+01   3.6651501e+01
   9.2000000e+01   3.6564783e+01
   9.3000000e+01   3.6478192e+01
   9.4000000e+01   3.6389720e+01
   9.5000000e+01   3.6268350e+01
   9.6000000e+01   3.6104642e+01
   9.7000000e+01   3.5901239e+01
   9.8000000e+01   3.5607968e+01
   9.9000000e+01   3.5160691e+01
   1.0000000e+02   3.4262045e+01


==> Dat/NLIN_16QAM_25.dat <==
   1.0000000e+00   3.5305369e+01
   2.0000000e+00   3.6669128e+01
   3.0000000e+00   3.7153836e+01
   4.0000000e+00   3.7286976e+01
   5.0000000e+00   3.7270115e+01
   6.0000000e+00   3.7184295e+01
   7.0000000e+00   3.7062717e+01
   8.0000000e+00   3.6904214e+01
   9.0000000e+00   3.6732994e+01
   1.0000000e+01   3.6551378e+01
   1.1000000e+01   3.6359860e+01
   1.2000000e+01   3.6149126e+01
   1.3000000e+01   3.5927632e+01
   1.4000000e+01   3.5678295e+01
   1.5000000e+01   3.5413147e+01
   1.6000000e+01   3.5118741e+01
   1.7000000e+01   3.4775955e+01
   1.8000000e+01   3.4322550e+01
   1.9000000e+01   3.3702078e+01
   2.0000000e+01   3.2550910e+01


==> Dat/NLIN_16QAM_25dBm_100ch_2mil.dat <==
   1.0000000e+00   3.7441691e+01
   2.0000000e+00   3.8565985e+01
   3.0000000e+00   3.9060858e+01
   4.0000000e+00   3.9317230e+01
   5.0000000e+00   3.9455744e+01
   6.0000000e+00   3.9542609e+01
   7.0000000e+00   3.9589591e+01
   8.0000000e+00   3.9611734e+01
   9.0000000e+00   3.9621752e+01
   1.0000000e+01   3.9628634e+01
   1.1000000e+01   3.9619637e+01
   1.2000000e+01   3.9611585e+01
   1.3000000e+01   3.9595102e+01
   1.4000000e+01   3.9577123e+01
   1.5000000e+01   3.9549610e+01
   1.6000000e+01   3.9525123e+01
   1.7000000e+01   3.9491809e+01
   1.8000000e+01   3.9462773e+01
   1.9000000e+01   3.9432853e+01
   2.0000000e+01   3.9402189e+01
   2.1000000e+01   3.9373573e+01
   2.2000000e+01   3.9336386e+01
   2.3000000e+01   3.9299774e+01
   2.4000000e+01   3.9264800e+01
   2.5000000e+01   3.9228951e+01
   2.6000000e+01   3.9185849e+01
   2.7000000e+01   3.9154955e+01
   2.8000000e+01   3.9122886e+01
   2.9000000e+01   3.9083467e+01
   3.0000000e+01   3.9037251e+01
   3.1000000e+01   3.9000879e+01
   3.2000000e+01   3.8955637e+01
   3.3000000e+01   3.8913789e+01
   3.4000000e+01   3.8869761e+01
   3.5000000e+01   3.8824168e+01
   3.6000000e+01   3.8787671e+01
   3.7000000e+01   3.8748624e+01
   3.8000000e+01   3.8711395e+01
   3.9000000e+01   3.8660070e+01
   4.0000000e+01   3.8620776e+01
   4.1000000e+01   3.8571100e+01
   4.2000000e+01   3.8531499e+01
   4.3000000e+01   3.8500683e+01
   4.4000000e+01   3.8461566e+01
   4.5000000e+01   3.8407663e+01
   4.6000000e+01   3.8359271e+01
   4.7000000e+01   3.8308091e+01
   4.8000000e+01   3.8269443e+01
   4.9000000e+01   3.8222142e+01
   5.0000000e+01   3.8170168e+01
   5.1000000e+01   3.8131998e+01
   5.2000000e+01   3.8092432e+01
   5.3000000e+01   3.8057108e+01
   5.4000000e+01   3.8017834e+01
   5.5000000e+01   3.7978400e+01
   5.6000000e+01   3.7947180e+01
   5.7000000e+01   3.7905166e+01
   5.8000000e+01   3.7867719e+01
   5.9000000e+01   3.7814657e+01
   6.0000000e+01   3.7767961e+01
   6.1000000e+01   3.7733077e+01
   6.2000000e+01   3.7683021e+01
   6.3000000e+01   3.7641313e+01
   6.4000000e+01   3.7600865e+01
   6.5000000e+01   3.7540023e+01
   6.6000000e+01   3.7488089e+01
   6.7000000e+01   3.7437802e+01
   6.8000000e+01   3.7383817e+01
   6.9000000e+01   3.7318992e+01
   7.0000000e+01   3.7276205e+01
   7.1000000e+01   3.7238436e+01
   7.2000000e+01   3.7177175e+01
   7.3000000e+01   3.7127721e+01
   7.4000000e+01   3.7065147e+01
   7.5000000e+01   3.7005390e+01
   7.6000000e+01   3.6956988e+01
   7.7000000e+01   3.6915395e+01
   7.8000000e+01   3.6877755e+01
   7.9000000e+01   3.6823467e+01
   8.0000000e+01   3.6785464e+01
   8.1000000e+01   3.6708468e+01
   8.2000000e+01   3.6652475e+01
   8.3000000e+01   3.6600916e+01
   8.4000000e+01   3.6534148e+01
   8.5000000e+01   3.6476915e+01
   8.6000000e+01   3.6412603e+01
   8.7000000e+01   3.6371138e+01
   8.8000000e+01   3.6312864e+01
   8.9000000e+01   3.6253314e+01
   9.0000000e+01   3.6189909e+01
   9.1000000e+01   3.6097600e+01
   9.2000000e+01   3.6002207e+01
   9.3000000e+01   3.5908545e+01
   9.4000000e+01   3.5823091e+01
   9.5000000e+01   3.5689351e+01
   9.6000000e+01   3.5520033e+01
   9.7000000e+01   3.5283604e+01
   9.8000000e+01   3.4981120e+01
   9.9000000e+01   3.4563942e+01
   1.0000000e+02   3.3723670e+01


==> Dat/NLIN_16QAM_25dBm_101ch_5mil.dat <==
   1.0000000e+00   3.7475731e+01
   2.0000000e+00   3.8588803e+01
   3.0000000e+00   3.9087860e+01
   4.0000000e+00   3.9337619e+01
   5.0000000e+00   3.9477011e+01
   6.0000000e+00   3.9554609e+01
   7.0000000e+00   3.9602892e+01
   8.0000000e+00   3.9634398e+01
   9.0000000e+00   3.9648575e+01
   1.0000000e+01   3.9649378e+01
   1.1000000e+01   3.9644012e+01
   1.2000000e+01   3.9630620e+01
   1.3000000e+01   3.9614764e+01
   1.4000000e+01   3.9590465e+01
   1.5000000e+01   3.9558400e+01
   1.6000000e+01   3.9528658e+01
   1.7000000e+01   3.9498041e+01
   1.8000000e+01   3.9465832e+01
   1.9000000e+01   3.9434248e+01
   2.0000000e+01   3.9398020e+01
   2.1000000e+01   3.9368162e+01
   2.2000000e+01   3.9334445e+01
   2.3000000e+01   3.9294157e+01
   2.4000000e+01   3.9258827e+01
   2.5000000e+01   3.9217497e+01
   2.6000000e+01   3.9182544e+01
   2.7000000e+01   3.9139416e+01
   2.8000000e+01   3.9100996e+01
   2.9000000e+01   3.9060335e+01
   3.0000000e+01   3.9016052e+01
   3.1000000e+01   3.8975608e+01
   3.2000000e+01   3.8929442e+01
   3.3000000e+01   3.8885910e+01
   3.4000000e+01   3.8848905e+01
   3.5000000e+01   3.8806668e+01
   3.6000000e+01   3.8764041e+01
   3.7000000e+01   3.8725819e+01
   3.8000000e+01   3.8683091e+01
   3.9000000e+01   3.8639545e+01
   4.0000000e+01   3.8592608e+01
   4.1000000e+01   3.8540980e+01
   4.2000000e+01   3.8501017e+01
   4.3000000e+01   3.8455965e+01
   4.4000000e+01   3.8406130e+01
   4.5000000e+01   3.8365107e+01
   4.6000000e+01   3.8319382e+01
   4.7000000e+01   3.8273206e+01
   4.8000000e+01   3.8231973e+01
   4.9000000e+01   3.8193828e+01
   5.0000000e+01   3.8154216e+01
   5.1000000e+01   3.8105493e+01
   5.2000000e+01   3.8062235e+01
   5.3000000e+01   3.8022503e+01
   5.4000000e+01   3.7977442e+01
   5.5000000e+01   3.7930741e+01
   5.6000000e+01   3.7888194e+01
   5.7000000e+01   3.7831837e+01
   5.8000000e+01   3.7785852e+01
   5.9000000e+01   3.7756000e+01
   6.0000000e+01   3.7711560e+01
   6.1000000e+01   3.7678100e+01
   6.2000000e+01   3.7632595e+01
   6.3000000e+01   3.7586854e+01
   6.4000000e+01   3.7523590e+01
   6.5000000e+01   3.7483199e+01
   6.6000000e+01   3.7440499e+01
   6.7000000e+01   3.7398175e+01
   6.8000000e+01   3.7345524e+01
   6.9000000e+01   3.7298150e+01
   7.0000000e+01   3.7250938e+01
   7.1000000e+01   3.7202986e+01
   7.2000000e+01   3.7162950e+01
   7.3000000e+01   3.7119197e+01
   7.4000000e+01   3.7066460e+01
   7.5000000e+01   3.7014635e+01
   7.6000000e+01   3.6958042e+01
   7.7000000e+01   3.6911998e+01
   7.8000000e+01   3.6837887e+01
   7.9000000e+01   3.6788874e+01
   8.0000000e+01   3.6737377e+01
   8.1000000e+01   3.6678119e+01
   8.2000000e+01   3.6623807e+01
   8.3000000e+01   3.6586958e+01
   8.4000000e+01   3.6521599e+01
   8.5000000e+01   3.6458925e+01
   8.6000000e+01   3.6401293e+01
   8.7000000e+01   3.6344628e+01
   8.8000000e+01   3.6284444e+01
   8.9000000e+01   3.6215858e+01
   9.0000000e+01   3.6146140e+01
   9.1000000e+01   3.6081902e+01
   9.2000000e+01   3.6008881e+01
   9.3000000e+01   3.5922745e+01
   9.4000000e+01   3.5821530e+01
   9.5000000e+01   3.5711695e+01
   9.6000000e+01   3.5574828e+01
   9.7000000e+01   3.5403394e+01
   9.8000000e+01   3.5181448e+01
   9.9000000e+01   3.4898106e+01
   1.0000000e+02   3.4428223e+01
   1.0100000e+02   3.3614875e+01


==> Dat/NLIN_16QAM_25dBm_101ch_5mil_Dan.dat <==
   1.0000000e+00   3.6785683e+01
   2.0000000e+00   3.7663957e+01
   3.0000000e+00   3.7948792e+01
   4.0000000e+00   3.8111603e+01
   5.0000000e+00   3.8212776e+01
   6.0000000e+00   3.8277942e+01
   7.0000000e+00   3.8318839e+01
   8.0000000e+00   3.8342638e+01
   9.0000000e+00   3.8354006e+01
   1.0000000e+01   3.8355717e+01
   1.1000000e+01   3.8349603e+01
   1.2000000e+01   3.8337510e+01
   1.3000000e+01   3.8320717e+01
   1.4000000e+01   3.8300419e+01
   1.5000000e+01   3.8276528e+01
   1.6000000e+01   3.8249806e+01
   1.7000000e+01   3.8220432e+01
   1.8000000e+01   3.8189366e+01
   1.9000000e+01   3.8156133e+01
   2.0000000e+01   3.8121161e+01
   2.1000000e+01   3.8084888e+01
   2.2000000e+01   3.8047376e+01
   2.3000000e+01   3.8008860e+01
   2.4000000e+01   3.7969560e+01
   2.5000000e+01   3.7928799e+01
   2.6000000e+01   3.7886899e+01
   2.7000000e+01   3.7844788e+01
   2.8000000e+01   3.7802138e+01
   2.9000000e+01   3.7759251e+01
   3.0000000e+01   3.7715733e+01
   3.1000000e+01   3.7671565e+01
   3.2000000e+01   3.7627166e+01
   3.3000000e+01   3.7582453e+01
   3.4000000e+01   3.7537872e+01
   3.5000000e+01   3.7493144e+01
   3.6000000e+01   3.7447671e+01
   3.7000000e+01   3.7401679e+01
   3.8000000e+01   3.7355572e+01
   3.9000000e+01   3.7308620e+01
   4.0000000e+01   3.7261187e+01
   4.1000000e+01   3.7214436e+01
   4.2000000e+01   3.7167213e+01
   4.3000000e+01   3.7119799e+01
   4.4000000e+01   3.7072641e+01
   4.5000000e+01   3.7025882e+01
   4.6000000e+01   3.6978903e+01
   4.7000000e+01   3.6931291e+01
   4.8000000e+01   3.6883551e+01
   4.9000000e+01   3.6836148e+01
   5.0000000e+01   3.6789530e+01
   5.1000000e+01   3.6742044e+01
   5.2000000e+01   3.6694219e+01
   5.3000000e+01   3.6645634e+01
   5.4000000e+01   3.6596202e+01
   5.5000000e+01   3.6547649e+01
   5.6000000e+01   3.6498958e+01
   5.7000000e+01   3.6449560e+01
   5.8000000e+01   3.6400112e+01
   5.9000000e+01   3.6350692e+01
   6.0000000e+01   3.6300995e+01
   6.1000000e+01   3.6251772e+01
   6.2000000e+01   3.6201651e+01
   6.3000000e+01   3.6151137e+01
   6.4000000e+01   3.6100820e+01
   6.5000000e+01   3.6049222e+01
   6.6000000e+01   3.5997822e+01
   6.7000000e+01   3.5946212e+01
   6.8000000e+01   3.5895358e+01
   6.9000000e+01   3.5844416e+01
   7.0000000e+01   3.5792300e+01
   7.1000000e+01   3.5738997e+01
   7.2000000e+01   3.5685608e+01
   7.3000000e+01   3.5632778e+01
   7.4000000e+01   3.5579354e+01
   7.5000000e+01   3.5524272e+01
   7.6000000e+01   3.5468847e+01
   7.7000000e+01   3.5413092e+01
   7.8000000e+01   3.5355873e+01
   7.9000000e+01   3.5298106e+01
   8.0000000e+01   3.5239731e+01
   8.1000000e+01   3.5181200e+01
   8.2000000e+01   3.5120510e+01
   8.3000000e+01   3.5059261e+01
   8.4000000e+01   3.4996867e+01
   8.5000000e+01   3.4932419e+01
   8.6000000e+01   3.4865266e+01
   8.7000000e+01   3.4796178e+01
   8.8000000e+01   3.4727048e+01
   8.9000000e+01   3.4657148e+01
   9.0000000e+01   3.4583570e+01
   9.1000000e+01   3.4505865e+01
   9.2000000e+01   3.4424008e+01
   9.3000000e+01   3.4337061e+01
   9.4000000e+01   3.4242580e+01
   9.5000000e+01   3.4139956e+01
   9.6000000e+01   3.4026019e+01
   9.7000000e+01   3.3896336e+01
   9.8000000e+01   3.3745655e+01
   9.9000000e+01   3.3562821e+01
   1.0000000e+02   3.3324304e+01
   1.0100000e+02   3.2761726e+01


==> Dat/NLIN_16QAM_275.dat <==
   1.0000000e+00   3.6310241e+01
   2.0000000e+00   3.7725346e+01
   3.0000000e+00   3.8111627e+01
   4.0000000e+00   3.8070546e+01
   5.0000000e+00   3.7877446e+01
   6.0000000e+00   3.7609330e+01
   7.0000000e+00   3.7306359e+01
   8.0000000e+00   3.6991779e+01
   9.0000000e+00   3.6677024e+01
   1.0000000e+01   3.6353248e+01
   1.1000000e+01   3.6022604e+01
   1.2000000e+01   3.5688749e+01
   1.3000000e+01   3.5351873e+01
   1.4000000e+01   3.5014161e+01
   1.5000000e+01   3.4669632e+01
   1.6000000e+01   3.4264777e+01
   1.7000000e+01   3.3894157e+01
   1.8000000e+01   3.3387784e+01
   1.9000000e+01   3.2805769e+01
   2.0000000e+01   3.1748787e+01


==> Dat/NLIN_16QAM_SRO.dat <==
   1.0000000e+00   1.0603514e+01
   2.0000000e+00   1.9205368e+01
   3.0000000e+00   2.3660190e+01
   4.0000000e+00   2.6545131e+01
   5.0000000e+00   2.8891731e+01
   6.0000000e+00   3.0716345e+01
   7.0000000e+00   3.2457785e+01
   8.0000000e+00   3.3710572e+01
   9.0000000e+00   3.5084573e+01
   1.0000000e+01   3.6072067e+01
   1.1000000e+01   3.7030057e+01
   1.2000000e+01   3.7920123e+01
   1.3000000e+01   3.8736269e+01
   1.4000000e+01   3.9483320e+01
   1.5000000e+01   4.0128613e+01
   1.6000000e+01   4.0822036e+01
   1.7000000e+01   4.1373315e+01
   1.8000000e+01   4.2000882e+01
   1.9000000e+01   4.2534758e+01
   2.0000000e+01   4.2912988e+01
   2.1000000e+01   4.3524247e+01
   2.2000000e+01   4.3863513e+01
   2.3000000e+01   4.4367957e+01
   2.4000000e+01   4.4754661e+01
   2.5000000e+01   4.5219049e+01
   2.6000000e+01   4.5534985e+01
   2.7000000e+01   4.5901488e+01
   2.8000000e+01   4.6273823e+01
   2.9000000e+01   4.6640251e+01
   3.0000000e+01   4.6851910e+01
   3.1000000e+01   4.7229787e+01
   3.2000000e+01   4.7560092e+01
   3.3000000e+01   4.7833709e+01
   3.4000000e+01   4.8144684e+01
   3.5000000e+01   4.8448620e+01
   3.6000000e+01   4.8660694e+01
   3.7000000e+01   4.8860078e+01
   3.8000000e+01   4.9199472e+01
   3.9000000e+01   4.9365873e+01
   4.0000000e+01   4.9612026e+01
   4.1000000e+01   4.9878546e+01
   4.2000000e+01   5.0110669e+01
   4.3000000e+01   5.0237128e+01
   4.4000000e+01   5.0485437e+01
   4.5000000e+01   5.0698109e+01
   4.6000000e+01   5.0962999e+01
   4.7000000e+01   5.1204268e+01
   4.8000000e+01   5.1317833e+01
   4.9000000e+01   5.1583489e+01
   5.0000000e+01   5.1729009e+01
   5.1000000e+01   5.1967962e+01


==> Dat/NLIN_16QAM_SRO_Dan.dat <==
   1.0000000e+00   1.2106962e+01
   2.0000000e+00   2.0643212e+01
   3.0000000e+00   2.4578019e+01
   4.0000000e+00   2.7003177e+01
   5.0000000e+00   2.8883912e+01
   6.0000000e+00   3.0381259e+01
   7.0000000e+00   3.1633431e+01
   8.0000000e+00   3.2690419e+01
   9.0000000e+00   3.3629144e+01
   1.0000000e+01   3.4372071e+01
   1.1000000e+01   3.5117761e+01
   1.2000000e+01   3.5769931e+01
   1.3000000e+01   3.6392542e+01
   1.4000000e+01   3.6899934e+01
   1.5000000e+01   3.7389180e+01
   1.6000000e+01   3.7883904e+01
   1.7000000e+01   3.8302079e+01
   1.8000000e+01   3.8693129e+01
   1.9000000e+01   3.9074235e+01
   2.0000000e+01   3.9430785e+01
   2.1000000e+01   3.9785101e+01
   2.2000000e+01   4.0078825e+01
   2.3000000e+01   4.0408189e+01
   2.4000000e+01   4.0699376e+01
   2.5000000e+01   4.0959319e+01
   2.6000000e+01   4.1239083e+01
   2.7000000e+01   4.1498915e+01
   2.8000000e+01   4.1736973e+01
   2.9000000e+01   4.1939027e+01
   3.0000000e+01   4.2189794e+01
   3.1000000e+01   4.2382253e+01
   3.2000000e+01   4.2600440e+01
   3.3000000e+01   4.2800898e+01
   3.4000000e+01   4.3003606e+01
   3.5000000e+01   4.3212602e+01
   3.6000000e+01   4.3378520e+01
   3.7000000e+01   4.3489987e+01
   3.8000000e+01   4.3691014e+01
   3.9000000e+01   4.3848861e+01
   4.0000000e+01   4.4015365e+01
   4.1000000e+01   4.4188454e+01
   4.2000000e+01   4.4327202e+01
   4.3000000e+01   4.4445790e+01
   4.4000000e+01   4.4606145e+01
   4.5000000e+01   4.4731343e+01
   4.6000000e+01   4.4881767e+01
   4.7000000e+01   4.5031793e+01
   4.8000000e+01   4.5157210e+01
   4.9000000e+01   4.5270147e+01
   5.0000000e+01   4.5404345e+01
   5.1000000e+01   4.5523347e+01


==> Dat/NLIN_16QAM_noSRS.dat <==
   1.0000000e+00   3.3901972e+01
   2.0000000e+00   3.5162165e+01
   3.0000000e+00   3.5746157e+01
   4.0000000e+00   3.6083799e+01
   5.0000000e+00   3.6282158e+01
   6.0000000e+00   3.6406217e+01
   7.0000000e+00   3.6495262e+01
   8.0000000e+00   3.6556966e+01
   9.0000000e+00   3.6599554e+01
   1.0000000e+01   3.6618525e+01
   1.1000000e+01   3.6621433e+01
   1.2000000e+01   3.6603722e+01
   1.3000000e+01   3.6561320e+01
   1.4000000e+01   3.6503728e+01
   1.5000000e+01   3.6406562e+01
   1.6000000e+01   3.6269711e+01
   1.7000000e+01   3.6066148e+01
   1.8000000e+01   3.5733318e+01
   1.9000000e+01   3.5144307e+01
   2.0000000e+01   3.3869425e+01


==> Dat/NLIN_16QAM_noSRS_100ch.dat <==
   1.0000000e+00   3.5523689e+01
   2.0000000e+00   3.6501080e+01
   3.0000000e+00   3.6973427e+01
   4.0000000e+00   3.7288414e+01
   5.0000000e+00   3.7508870e+01
   6.0000000e+00   3.7662837e+01
   7.0000000e+00   3.7777618e+01
   8.0000000e+00   3.7867711e+01
   9.0000000e+00   3.7941066e+01
   1.0000000e+01   3.8002440e+01
   1.1000000e+01   3.8054827e+01
   1.2000000e+01   3.8100263e+01
   1.3000000e+01   3.8140158e+01
   1.4000000e+01   3.8175551e+01
   1.5000000e+01   3.8207208e+01
   1.6000000e+01   3.8235725e+01
   1.7000000e+01   3.8261561e+01
   1.8000000e+01   3.8285085e+01
   1.9000000e+01   3.8306594e+01
   2.0000000e+01   3.8326329e+01
   2.1000000e+01   3.8344492e+01
   2.2000000e+01   3.8361251e+01
   2.3000000e+01   3.8376745e+01
   2.4000000e+01   3.8391096e+01
   2.5000000e+01   3.8404406e+01
   2.6000000e+01   3.8416764e+01
   2.7000000e+01   3.8428246e+01
   2.8000000e+01   3.8438920e+01
   2.9000000e+01   3.8448842e+01
   3.0000000e+01   3.8458065e+01
   3.1000000e+01   3.8466634e+01
   3.2000000e+01   3.8474589e+01
   3.3000000e+01   3.8481965e+01
   3.4000000e+01   3.8488793e+01
   3.5000000e+01   3.8495102e+01
   3.6000000e+01   3.8500916e+01
   3.7000000e+01   3.8506257e+01
   3.8000000e+01   3.8511144e+01
   3.9000000e+01   3.8515596e+01
   4.0000000e+01   3.8519628e+01
   4.1000000e+01   3.8523252e+01
   4.2000000e+01   3.8526482e+01
   4.3000000e+01   3.8529327e+01
   4.4000000e+01   3.8531797e+01
   4.5000000e+01   3.8533899e+01
   4.6000000e+01   3.8535639e+01
   4.7000000e+01   3.8537024e+01
   4.8000000e+01   3.8538057e+01
   4.9000000e+01   3.8538742e+01
   5.0000000e+01   3.8539079e+01
   5.1000000e+01   3.8539071e+01
   5.2000000e+01   3.8538718e+01
   5.3000000e+01   3.8538018e+01
   5.4000000e+01   3.8536969e+01
   5.5000000e+01   3.8535568e+01
   5.6000000e+01   3.8533812e+01
   5.7000000e+01   3.8531694e+01
   5.8000000e+01   3.8529208e+01
   5.9000000e+01   3.8526347e+01
   6.0000000e+01   3.8523102e+01
   6.1000000e+01   3.8519461e+01
   6.2000000e+01   3.8515414e+01
   6.3000000e+01   3.8510947e+01
   6.4000000e+01   3.8506043e+01
   6.5000000e+01   3.8500686e+01
   6.6000000e+01   3.8494857e+01
   6.7000000e+01   3.8488533e+01
   6.8000000e+01   3.8481689e+01
   6.9000000e+01   3.8474298e+01
   7.0000000e+01   3.8466327e+01
   7.1000000e+01   3.8457743e+01
   7.2000000e+01   3.8448506e+01
   7.3000000e+01   3.8438570e+01
   7.4000000e+01   3.8427883e+01
   7.5000000e+01   3.8416388e+01
   7.6000000e+01   3.8404018e+01
   7.7000000e+01   3.8390697e+01
   7.8000000e+01   3.8376335e+01
   7.9000000e+01   3.8360831e+01
   8.0000000e+01   3.8344064e+01
   8.1000000e+01   3.8325894e+01
   8.2000000e+01   3.8306153e+01
   8.3000000e+01   3.8284641e+01
   8.4000000e+01   3.8261115e+01
   8.5000000e+01   3.8235280e+01
   8.6000000e+01   3.8206767e+01
   8.7000000e+01   3.8175117e+01
   8.8000000e+01   3.8139735e+01
   8.9000000e+01   3.8099857e+01
   9.0000000e+01   3.8054443e+01
   9.1000000e+01   3.8002086e+01
   9.2000000e+01   3.7940751e+01
   9.3000000e+01   3.7867450e+01
   9.4000000e+01   3.7777428e+01
   9.5000000e+01   3.7662749e+01
   9.6000000e+01   3.7508934e+01
   9.7000000e+01   3.7288713e+01
   9.8000000e+01   3.6973924e+01
   9.9000000e+01   3.6501877e+01
   1.0000000e+02   3.5526293e+01


==> Dat/NLIN_16QAM_noSRS_101ch_6mil.dat <==
   1.0000000e+00   3.5459155e+01
   2.0000000e+00   3.6437490e+01
   3.0000000e+00   3.6912712e+01
   4.0000000e+00   3.7203081e+01
   5.0000000e+00   3.7391435e+01
   6.0000000e+00   3.7531061e+01
   7.0000000e+00   3.7641176e+01
   8.0000000e+00   3.7726620e+01
   9.0000000e+00   3.7798196e+01
   1.0000000e+01   3.7859294e+01
   1.1000000e+01   3.7906751e+01
   1.2000000e+01   3.7946207e+01
   1.3000000e+01   3.7991396e+01
   1.4000000e+01   3.8025801e+01
   1.5000000e+01   3.8052689e+01
   1.6000000e+01   3.8075869e+01
   1.7000000e+01   3.8099825e+01
   1.8000000e+01   3.8117299e+01
   1.9000000e+01   3.8140661e+01
   2.0000000e+01   3.8153544e+01
   2.1000000e+01   3.8166445e+01
   2.2000000e+01   3.8187656e+01
   2.3000000e+01   3.8208412e+01
   2.4000000e+01   3.8227308e+01
   2.5000000e+01   3.8238281e+01
   2.6000000e+01   3.8247286e+01
   2.7000000e+01   3.8255355e+01
   2.8000000e+01   3.8264547e+01
   2.9000000e+01   3.8278976e+01
   3.0000000e+01   3.8289323e+01
   3.1000000e+01   3.8297327e+01
   3.2000000e+01   3.8307429e+01
   3.3000000e+01   3.8309766e+01
   3.4000000e+01   3.8316244e+01
   3.5000000e+01   3.8327395e+01
   3.6000000e+01   3.8330336e+01
   3.7000000e+01   3.8342369e+01
   3.8000000e+01   3.8351333e+01
   3.9000000e+01   3.8359024e+01
   4.0000000e+01   3.8358921e+01
   4.1000000e+01   3.8363494e+01
   4.2000000e+01   3.8364439e+01
   4.3000000e+01   3.8370571e+01
   4.4000000e+01   3.8378168e+01
   4.5000000e+01   3.8377475e+01
   4.6000000e+01   3.8370506e+01
   4.7000000e+01   3.8378628e+01
   4.8000000e+01   3.8381564e+01
   4.9000000e+01   3.8379544e+01
   5.0000000e+01   3.8386247e+01
   5.1000000e+01   3.8388140e+01
   5.2000000e+01   3.8389512e+01
   5.3000000e+01   3.8384171e+01
   5.4000000e+01   3.8382600e+01
   5.5000000e+01   3.8378678e+01
   5.6000000e+01   3.8371342e+01
   5.7000000e+01   3.8367569e+01
   5.8000000e+01   3.8363518e+01
   5.9000000e+01   3.8363459e+01
   6.0000000e+01   3.8365725e+01
   6.1000000e+01   3.8365264e+01
   6.2000000e+01   3.8360483e+01
   6.3000000e+01   3.8349347e+01
   6.4000000e+01   3.8345575e+01
   6.5000000e+01   3.8337873e+01
   6.6000000e+01   3.8332282e+01
   6.7000000e+01   3.8320313e+01
   6.8000000e+01   3.8320713e+01
   6.9000000e+01   3.8320170e+01
   7.0000000e+01   3.8312648e+01
   7.1000000e+01   3.8299899e+01
   7.2000000e+01   3.8296639e+01
   7.3000000e+01   3.8291680e+01
   7.4000000e+01   3.8281112e+01
   7.5000000e+01   3.8270794e+01
   7.6000000e+01   3.8268108e+01
   7.7000000e+01   3.8255558e+01
   7.8000000e+01   3.8244924e+01
   7.9000000e+01   3.8237224e+01
   8.0000000e+01   3.8221220e+01
   8.1000000e+01   3.8200362e+01
   8.2000000e+01   3.8178739e+01
   8.3000000e+01   3.8157587e+01
   8.4000000e+01   3.8132675e+01
   8.5000000e+01   3.8115557e+01
   8.6000000e+01   3.8092698e+01
   8.7000000e+01   3.8067207e+01
   8.8000000e+01   3.8037812e+01
   8.9000000e+01   3.7998456e+01
   9.0000000e+01   3.7957160e+01
   9.1000000e+01   3.7913464e+01
   9.2000000e+01   3.7863920e+01
   9.3000000e+01   3.7804899e+01
   9.4000000e+01   3.7737554e+01
   9.5000000e+01   3.7648075e+01
   9.6000000e+01   3.7540425e+01
   9.7000000e+01   3.7406698e+01
   9.8000000e+01   3.7215154e+01
   9.9000000e+01   3.6921513e+01
   1.0000000e+02   3.6438306e+01
   1.0100000e+02   3.5464111e+01


==> Dat/NLIN_16QAM_noSRS_101ch_6mil_Dan.dat <==
   1.0000000e+00   3.4558532e+01
   2.0000000e+00   3.5303339e+01
   3.0000000e+00   3.5580547e+01
   4.0000000e+00   3.5769845e+01
   5.0000000e+00   3.5911226e+01
   6.0000000e+00   3.6022900e+01
   7.0000000e+00   3.6114580e+01
   8.0000000e+00   3.6191322e+01
   9.0000000e+00   3.6256832e+01
   1.0000000e+01   3.6313725e+01
   1.1000000e+01   3.6363949e+01
   1.2000000e+01   3.6408515e+01
   1.3000000e+01   3.6448459e+01
   1.4000000e+01   3.6484739e+01
   1.5000000e+01   3.6517783e+01
   1.6000000e+01   3.6547884e+01
   1.7000000e+01   3.6575170e+01
   1.8000000e+01   3.6599846e+01
   1.9000000e+01   3.6622295e+01
   2.0000000e+01   3.6643262e+01
   2.1000000e+01   3.6663154e+01
   2.2000000e+01   3.6681592e+01
   2.3000000e+01   3.6698988e+01
   2.4000000e+01   3.6715051e+01
   2.5000000e+01   3.6729740e+01
   2.6000000e+01   3.6743558e+01
   2.7000000e+01   3.6756699e+01
   2.8000000e+01   3.6768668e+01
   2.9000000e+01   3.6780100e+01
   3.0000000e+01   3.6791111e+01
   3.1000000e+01   3.6801564e+01
   3.2000000e+01   3.6811604e+01
   3.3000000e+01   3.6821177e+01
   3.4000000e+01   3.6829880e+01
   3.5000000e+01   3.6837611e+01
   3.6000000e+01   3.6844784e+01
   3.7000000e+01   3.6851571e+01
   3.8000000e+01   3.6857409e+01
   3.9000000e+01   3.6862873e+01
   4.0000000e+01   3.6867119e+01
   4.1000000e+01   3.6871060e+01
   4.2000000e+01   3.6874804e+01
   4.3000000e+01   3.6878003e+01
   4.4000000e+01   3.6880610e+01
   4.5000000e+01   3.6882746e+01
   4.6000000e+01   3.6884484e+01
   4.7000000e+01   3.6886018e+01
   4.8000000e+01   3.6887306e+01
   4.9000000e+01   3.6888499e+01
   5.0000000e+01   3.6889063e+01
   5.1000000e+01   3.6889070e+01
   5.2000000e+01   3.6888750e+01
   5.3000000e+01   3.6887814e+01
   5.4000000e+01   3.6886929e+01
   5.5000000e+01   3.6885900e+01
   5.6000000e+01   3.6884715e+01
   5.7000000e+01   3.6883070e+01
   5.8000000e+01   3.6881062e+01
   5.9000000e+01   3.6878674e+01
   6.0000000e+01   3.6875541e+01
   6.1000000e+01   3.6871952e+01
   6.2000000e+01   3.6867744e+01
   6.3000000e+01   3.6863186e+01
   6.4000000e+01   3.6857865e+01
   6.5000000e+01   3.6851965e+01
   6.6000000e+01   3.6845796e+01
   6.7000000e+01   3.6838942e+01
   6.8000000e+01   3.6831074e+01
   6.9000000e+01   3.6822361e+01
   7.0000000e+01   3.6813259e+01
   7.1000000e+01   3.6803200e+01
   7.2000000e+01   3.6792571e+01
   7.3000000e+01   3.6781336e+01
   7.4000000e+01   3.6769395e+01
   7.5000000e+01   3.6757285e+01
   7.6000000e+01   3.6744629e+01
   7.7000000e+01   3.6730965e+01
   7.8000000e+01   3.6716101e+01
   7.9000000e+01   3.6700045e+01
   8.0000000e+01   3.6682792e+01
   8.1000000e+01   3.6664100e+01
   8.2000000e+01   3.6644202e+01
   8.3000000e+01   3.6623104e+01
   8.4000000e+01   3.6600479e+01
   8.5000000e+01   3.6575341e+01
   8.6000000e+01   3.6548084e+01
   8.7000000e+01   3.6518112e+01
   8.8000000e+01   3.6485111e+01
   8.9000000e+01   3.6449200e+01
   9.0000000e+01   3.6409300e+01
   9.1000000e+01   3.6364772e+01
   9.2000000e+01   3.6314784e+01
   9.3000000e+01   3.6257664e+01
   9.4000000e+01   3.6191994e+01
   9.5000000e+01   3.6115595e+01
   9.6000000e+01   3.6024452e+01
   9.7000000e+01   3.5912968e+01
   9.8000000e+01   3.5771446e+01
   9.9000000e+01   3.5582297e+01
   1.0000000e+02   3.5304868e+01
   1.0100000e+02   3.4571991e+01


==> Dat/NLIN_275_16QAM_Sem_2019.dat <==
   1.0000000e+00   3.4973639e+01
   2.0000000e+00   3.5436007e+01
   3.0000000e+00   3.5472321e+01
   4.0000000e+00   3.5323732e+01
   5.0000000e+00   3.5087917e+01
   6.0000000e+00   3.4806628e+01
   7.0000000e+00   3.4502137e+01
   8.0000000e+00   3.4187960e+01
   9.0000000e+00   3.3868328e+01
   1.0000000e+01   3.3545650e+01
   1.1000000e+01   3.3223159e+01
   1.2000000e+01   3.2904647e+01
   1.3000000e+01   3.2589838e+01
   1.4000000e+01   3.2276693e+01
   1.5000000e+01   3.1963195e+01
   1.6000000e+01   3.1645627e+01
   1.7000000e+01   3.1323989e+01
   1.8000000e+01   3.0983535e+01
   1.9000000e+01   3.0623083e+01
   2.0000000e+01   3.0235742e+01


==> Dat/NLIN_275_64QAM_Sem_2019.dat <==
   1.0000000e+00   3.5221593e+01
   2.0000000e+00   3.5700152e+01
   3.0000000e+00   3.5751193e+01
   4.0000000e+00   3.5615057e+01
   5.0000000e+00   3.5389605e+01
   6.0000000e+00   3.5117111e+01
   7.0000000e+00   3.4820135e+01
   8.0000000e+00   3.4512382e+01
   9.0000000e+00   3.4198476e+01
   1.0000000e+01   3.3881124e+01
   1.1000000e+01   3.3563547e+01
   1.2000000e+01   3.3249434e+01
   1.3000000e+01   3.2938498e+01
   1.4000000e+01   3.2628892e+01
   1.5000000e+01   3.2318980e+01
   1.6000000e+01   3.2005072e+01
   1.7000000e+01   3.1686989e+01
   1.8000000e+01   3.1351204e+01
   1.9000000e+01   3.0996430e+01
   2.0000000e+01   3.0615982e+01


==> Dat/NLIN_275_QPSK_Sem_2019.dat <==
   1.0000000e+00   3.3373304e+01
   2.0000000e+00   3.3703447e+01
   3.0000000e+00   3.3615444e+01
   4.0000000e+00   3.3358535e+01
   5.0000000e+00   3.3030230e+01
   6.0000000e+00   3.2668684e+01
   7.0000000e+00   3.2294301e+01
   8.0000000e+00   3.1919373e+01
   9.0000000e+00   3.1544792e+01
   1.0000000e+01   3.1170291e+01
   1.1000000e+01   3.0799388e+01
   1.2000000e+01   3.0437023e+01
   1.3000000e+01   3.0083198e+01
   1.4000000e+01   2.9734054e+01
   1.5000000e+01   2.9383760e+01
   1.6000000e+01   2.9028260e+01
   1.7000000e+01   2.8669433e+01
   1.8000000e+01   2.8279608e+01
   1.9000000e+01   2.7858271e+01
   2.0000000e+01   2.7395751e+01


==> Dat/NLIN_64QAM_19dBm_100ch_2mil.dat <==
   1.0000000e+00   3.6101250e+01
   2.0000000e+00   3.7114071e+01
   3.0000000e+00   3.7594004e+01
   4.0000000e+00   3.7877923e+01
   5.0000000e+00   3.8057738e+01
   6.0000000e+00   3.8184207e+01
   7.0000000e+00   3.8280407e+01
   8.0000000e+00   3.8355317e+01
   9.0000000e+00   3.8410344e+01
   1.0000000e+01   3.8458443e+01
   1.1000000e+01   3.8497300e+01
   1.2000000e+01   3.8523913e+01
   1.3000000e+01   3.8549876e+01
   1.4000000e+01   3.8571357e+01
   1.5000000e+01   3.8590109e+01
   1.6000000e+01   3.8598373e+01
   1.7000000e+01   3.8613331e+01
   1.8000000e+01   3.8628240e+01
   1.9000000e+01   3.8640105e+01
   2.0000000e+01   3.8651158e+01
   2.1000000e+01   3.8662131e+01
   2.2000000e+01   3.8670243e+01
   2.3000000e+01   3.8677331e+01
   2.4000000e+01   3.8680485e+01
   2.5000000e+01   3.8677464e+01
   2.6000000e+01   3.8676623e+01
   2.7000000e+01   3.8672176e+01
   2.8000000e+01   3.8677311e+01
   2.9000000e+01   3.8675805e+01
   3.0000000e+01   3.8669518e+01
   3.1000000e+01   3.8664654e+01
   3.2000000e+01   3.8654090e+01
   3.3000000e+01   3.8645818e+01
   3.4000000e+01   3.8639862e+01
   3.5000000e+01   3.8626225e+01
   3.6000000e+01   3.8618264e+01
   3.7000000e+01   3.8609329e+01
   3.8000000e+01   3.8605071e+01
   3.9000000e+01   3.8589685e+01
   4.0000000e+01   3.8581155e+01
   4.1000000e+01   3.8576271e+01
   4.2000000e+01   3.8576409e+01
   4.3000000e+01   3.8569491e+01
   4.4000000e+01   3.8565075e+01
   4.5000000e+01   3.8553107e+01
   4.6000000e+01   3.8538828e+01
   4.7000000e+01   3.8528743e+01
   4.8000000e+01   3.8517864e+01
   4.9000000e+01   3.8500006e+01
   5.0000000e+01   3.8483469e+01
   5.1000000e+01   3.8474937e+01
   5.2000000e+01   3.8467712e+01
   5.3000000e+01   3.8456323e+01
   5.4000000e+01   3.8447016e+01
   5.5000000e+01   3.8429560e+01
   5.6000000e+01   3.8421590e+01
   5.7000000e+01   3.8414285e+01
   5.8000000e+01   3.8396017e+01
   5.9000000e+01   3.8378441e+01
   6.0000000e+01   3.8356810e+01
   6.1000000e+01   3.8341120e+01
   6.2000000e+01   3.8321506e+01
   6.3000000e+01   3.8310182e+01
   6.4000000e+01   3.8286732e+01
   6.5000000e+01   3.8268108e+01
   6.6000000e+01   3.8246648e+01
   6.7000000e+01   3.8233771e+01
   6.8000000e+01   3.8217949e+01
   6.9000000e+01   3.8195077e+01
   7.0000000e+01   3.8175280e+01
   7.1000000e+01   3.8153909e+01
   7.2000000e+01   3.8133937e+01
   7.3000000e+01   3.8126953e+01
   7.4000000e+01   3.8102703e+01
   7.5000000e+01   3.8082016e+01
   7.6000000e+01   3.8060475e+01
   7.7000000e+01   3.8030677e+01
   7.8000000e+01   3.8003055e+01
   7.9000000e+01   3.7981893e+01
   8.0000000e+01   3.7957806e+01
   8.1000000e+01   3.7924222e+01
   8.2000000e+01   3.7899912e+01
   8.3000000e+01   3.7865612e+01
   8.4000000e+01   3.7830820e+01
   8.5000000e+01   3.7799421e+01
   8.6000000e+01   3.7763662e+01
   8.7000000e+01   3.7723215e+01
   8.8000000e+01   3.7683598e+01
   8.9000000e+01   3.7640465e+01
   9.0000000e+01   3.7587628e+01
   9.1000000e+01   3.7530197e+01
   9.2000000e+01   3.7447151e+01
   9.3000000e+01   3.7367138e+01
   9.4000000e+01   3.7270715e+01
   9.5000000e+01   3.7151731e+01
   9.6000000e+01   3.6996662e+01
   9.7000000e+01   3.6800251e+01
   9.8000000e+01   3.6503563e+01
   9.9000000e+01   3.6039219e+01
   1.0000000e+02   3.5069874e+01


==> Dat/NLIN_64QAM_2.dat <==
   1.0000000e+00   3.4512281e+01
   2.0000000e+00   3.5789784e+01
   3.0000000e+00   3.6338180e+01
   4.0000000e+00   3.6604716e+01
   5.0000000e+00   3.6739563e+01
   6.0000000e+00   3.6814381e+01
   7.0000000e+00   3.6836676e+01
   8.0000000e+00   3.6830396e+01
   9.0000000e+00   3.6800679e+01
   1.0000000e+01   3.6755744e+01
   1.1000000e+01   3.6693888e+01
   1.2000000e+01   3.6616254e+01
   1.3000000e+01   3.6509463e+01
   1.4000000e+01   3.6376761e+01
   1.5000000e+01   3.6219002e+01
   1.6000000e+01   3.6032661e+01
   1.7000000e+01   3.5777510e+01
   1.8000000e+01   3.5412731e+01
   1.9000000e+01   3.4819045e+01
   2.0000000e+01   3.3624524e+01


==> Dat/NLIN_64QAM_225.dat <==
   1.0000000e+00   3.4844235e+01
   2.0000000e+00   3.6155297e+01
   3.0000000e+00   3.6682490e+01
   4.0000000e+00   3.6904117e+01
   5.0000000e+00   3.6982842e+01
   6.0000000e+00   3.6998297e+01
   7.0000000e+00   3.6971288e+01
   8.0000000e+00   3.6916397e+01
   9.0000000e+00   3.6845696e+01
   1.0000000e+01   3.6754335e+01
   1.1000000e+01   3.6639310e+01
   1.2000000e+01   3.6506397e+01
   1.3000000e+01   3.6362158e+01
   1.4000000e+01   3.6183742e+01
   1.5000000e+01   3.5995432e+01
   1.6000000e+01   3.5767734e+01
   1.7000000e+01   3.5492401e+01
   1.8000000e+01   3.5093566e+01
   1.9000000e+01   3.4502895e+01
   2.0000000e+01   3.3341452e+01


==> Dat/NLIN_64QAM_23dBm_100ch_2mil.dat <==
   1.0000000e+00   3.6966402e+01
   2.0000000e+00   3.7996604e+01
   3.0000000e+00   3.8476693e+01
   4.0000000e+00   3.8737063e+01
   5.0000000e+00   3.8895201e+01
   6.0000000e+00   3.8996806e+01
   7.0000000e+00   3.9070417e+01
   8.0000000e+00   3.9122809e+01
   9.0000000e+00   3.9156174e+01
   1.0000000e+01   3.9176543e+01
   1.1000000e+01   3.9197495e+01
   1.2000000e+01   3.9212646e+01
   1.3000000e+01   3.9222868e+01
   1.4000000e+01   3.9233856e+01
   1.5000000e+01   3.9232157e+01
   1.6000000e+01   3.9239273e+01
   1.7000000e+01   3.9236978e+01
   1.8000000e+01   3.9220721e+01
   1.9000000e+01   3.9208997e+01
   2.0000000e+01   3.9193327e+01
   2.1000000e+01   3.9175803e+01
   2.2000000e+01   3.9158210e+01
   2.3000000e+01   3.9141233e+01
   2.4000000e+01   3.9132907e+01
   2.5000000e+01   3.9119510e+01
   2.6000000e+01   3.9105642e+01
   2.7000000e+01   3.9087492e+01
   2.8000000e+01   3.9074548e+01
   2.9000000e+01   3.9050959e+01
   3.0000000e+01   3.9035235e+01
   3.1000000e+01   3.9012675e+01
   3.2000000e+01   3.8994816e+01
   3.3000000e+01   3.8969014e+01
   3.4000000e+01   3.8944711e+01
   3.5000000e+01   3.8923597e+01
   3.6000000e+01   3.8894840e+01
   3.7000000e+01   3.8867500e+01
   3.8000000e+01   3.8843121e+01
   3.9000000e+01   3.8820976e+01
   4.0000000e+01   3.8791932e+01
   4.1000000e+01   3.8771423e+01
   4.2000000e+01   3.8745371e+01
   4.3000000e+01   3.8717873e+01
   4.4000000e+01   3.8686449e+01
   4.5000000e+01   3.8657278e+01
   4.6000000e+01   3.8634998e+01
   4.7000000e+01   3.8621516e+01
   4.8000000e+01   3.8584465e+01
   4.9000000e+01   3.8553212e+01
   5.0000000e+01   3.8530430e+01
   5.1000000e+01   3.8505587e+01
   5.2000000e+01   3.8468312e+01
   5.3000000e+01   3.8436098e+01
   5.4000000e+01   3.8402493e+01
   5.5000000e+01   3.8377214e+01
   5.6000000e+01   3.8344625e+01
   5.7000000e+01   3.8322833e+01
   5.8000000e+01   3.8295950e+01
   5.9000000e+01   3.8261792e+01
   6.0000000e+01   3.8236045e+01
   6.1000000e+01   3.8198233e+01
   6.2000000e+01   3.8160003e+01
   6.3000000e+01   3.8127735e+01
   6.4000000e+01   3.8089251e+01
   6.5000000e+01   3.8055429e+01
   6.6000000e+01   3.8018000e+01
   6.7000000e+01   3.7992951e+01
   6.8000000e+01   3.7949937e+01
   6.9000000e+01   3.7911634e+01
   7.0000000e+01   3.7863713e+01
   7.1000000e+01   3.7823375e+01
   7.2000000e+01   3.7791850e+01
   7.3000000e+01   3.7763253e+01
   7.4000000e+01   3.7712772e+01
   7.5000000e+01   3.7661543e+01
   7.6000000e+01   3.7631823e+01
   7.7000000e+01   3.7598361e+01
   7.8000000e+01   3.7564693e+01
   7.9000000e+01   3.7530843e+01
   8.0000000e+01   3.7481835e+01
   8.1000000e+01   3.7438551e+01
   8.2000000e+01   3.7397740e+01
   8.3000000e+01   3.7346231e+01
   8.4000000e+01   3.7291222e+01
   8.5000000e+01   3.7245567e+01
   8.6000000e+01   3.7210257e+01
   8.7000000e+01   3.7157415e+01
   8.8000000e+01   3.7090914e+01
   8.9000000e+01   3.7036463e+01
   9.0000000e+01   3.6977032e+01
   9.1000000e+01   3.6902740e+01
   9.2000000e+01   3.6816282e+01
   9.3000000e+01   3.6729567e+01
   9.4000000e+01   3.6640642e+01
   9.5000000e+01   3.6520059e+01
   9.6000000e+01   3.6358791e+01
   9.7000000e+01   3.6158905e+01
   9.8000000e+01   3.5872864e+01
   9.9000000e+01   3.5439097e+01
   1.0000000e+02   3.4571160e+01


==> Dat/NLIN_64QAM_25.dat <==
   1.0000000e+00   3.5547289e+01
   2.0000000e+00   3.6885529e+01
   3.0000000e+00   3.7360323e+01
   4.0000000e+00   3.7490817e+01
   5.0000000e+00   3.7474004e+01
   6.0000000e+00   3.7388747e+01
   7.0000000e+00   3.7267746e+01
   8.0000000e+00   3.7110273e+01
   9.0000000e+00   3.6939773e+01
   1.0000000e+01   3.6758618e+01
   1.1000000e+01   3.6567475e+01
   1.2000000e+01   3.6357460e+01
   1.3000000e+01   3.6136577e+01
   1.4000000e+01   3.5888629e+01
   1.5000000e+01   3.5625010e+01
   1.6000000e+01   3.5332876e+01
   1.7000000e+01   3.4993642e+01
   1.8000000e+01   3.4547893e+01
   1.9000000e+01   3.3941023e+01
   2.0000000e+01   3.2820922e+01


==> Dat/NLIN_64QAM_25dBm_100ch_2mil.dat <==
   1.0000000e+00   3.7740212e+01
   2.0000000e+00   3.8833957e+01
   3.0000000e+00   3.9316964e+01
   4.0000000e+00   3.9568985e+01
   5.0000000e+00   3.9706706e+01
   6.0000000e+00   3.9793624e+01
   7.0000000e+00   3.9841504e+01
   8.0000000e+00   3.9864941e+01
   9.0000000e+00   3.9876188e+01
   1.0000000e+01   3.9883853e+01
   1.1000000e+01   3.9876041e+01
   1.2000000e+01   3.9868732e+01
   1.3000000e+01   3.9853151e+01
   1.4000000e+01   3.9835858e+01
   1.5000000e+01   3.9809316e+01
   1.6000000e+01   3.9785426e+01
   1.7000000e+01   3.9753052e+01
   1.8000000e+01   3.9724520e+01
   1.9000000e+01   3.9695023e+01
   2.0000000e+01   3.9664680e+01
   2.1000000e+01   3.9636161e+01
   2.2000000e+01   3.9599492e+01
   2.3000000e+01   3.9563290e+01
   2.4000000e+01   3.9528565e+01
   2.5000000e+01   3.9492911e+01
   2.6000000e+01   3.9450356e+01
   2.7000000e+01   3.9419253e+01
   2.8000000e+01   3.9386999e+01
   2.9000000e+01   3.9347781e+01
   3.0000000e+01   3.9302098e+01
   3.1000000e+01   3.9265613e+01
   3.2000000e+01   3.9220734e+01
   3.3000000e+01   3.9179011e+01
   3.4000000e+01   3.9135194e+01
   3.5000000e+01   3.9089890e+01
   3.6000000e+01   3.9053133e+01
   3.7000000e+01   3.9013965e+01
   3.8000000e+01   3.8976483e+01
   3.9000000e+01   3.8925724e+01
   4.0000000e+01   3.8886262e+01
   4.1000000e+01   3.8836991e+01
   4.2000000e+01   3.8797210e+01
   4.3000000e+01   3.8765662e+01
   4.4000000e+01   3.8726297e+01
   4.5000000e+01   3.8673041e+01
   4.6000000e+01   3.8624933e+01
   4.7000000e+01   3.8574200e+01
   4.8000000e+01   3.8535242e+01
   4.9000000e+01   3.8488119e+01
   5.0000000e+01   3.8436599e+01
   5.1000000e+01   3.8398035e+01
   5.2000000e+01   3.8358110e+01
   5.3000000e+01   3.8322152e+01
   5.4000000e+01   3.8282498e+01
   5.5000000e+01   3.8242679e+01
   5.6000000e+01   3.8210587e+01
   5.7000000e+01   3.8168324e+01
   5.8000000e+01   3.8130337e+01
   5.9000000e+01   3.8077653e+01
   6.0000000e+01   3.8030899e+01
   6.1000000e+01   3.7995259e+01
   6.2000000e+01   3.7945285e+01
   6.3000000e+01   3.7903158e+01
   6.4000000e+01   3.7862206e+01
   6.5000000e+01   3.7802053e+01
   6.6000000e+01   3.7750278e+01
   6.7000000e+01   3.7700019e+01
   6.8000000e+01   3.7646215e+01
   6.9000000e+01   3.7582193e+01
   7.0000000e+01   3.7538908e+01
   7.1000000e+01   3.7500327e+01
   7.2000000e+01   3.7439637e+01
   7.3000000e+01   3.7390018e+01
   7.4000000e+01   3.7328028e+01
   7.5000000e+01   3.7268662e+01
   7.6000000e+01   3.7219943e+01
   7.7000000e+01   3.7177541e+01
   7.8000000e+01   3.7138800e+01
   7.9000000e+01   3.7084331e+01
   8.0000000e+01   3.7045152e+01
   8.1000000e+01   3.6969228e+01
   8.2000000e+01   3.6912982e+01
   8.3000000e+01   3.6860832e+01
   8.4000000e+01   3.6794219e+01
   8.5000000e+01   3.6736494e+01
   8.6000000e+01   3.6672060e+01
   8.7000000e+01   3.6629092e+01
   8.8000000e+01   3.6570136e+01
   8.9000000e+01   3.6509775e+01
   9.0000000e+01   3.6445503e+01
   9.1000000e+01   3.6353716e+01
   9.2000000e+01   3.6258727e+01
   9.3000000e+01   3.6165105e+01
   9.4000000e+01   3.6078848e+01
   9.5000000e+01   3.5946564e+01
   9.6000000e+01   3.5780163e+01
   9.7000000e+01   3.5549652e+01
   9.8000000e+01   3.5255987e+01
   9.9000000e+01   3.4852543e+01
   1.0000000e+02   3.4042765e+01


==> Dat/NLIN_64QAM_25dBm_101ch_5mil.dat <==
   1.0000000e+00   3.7772317e+01
   2.0000000e+00   3.8855915e+01
   3.0000000e+00   3.9343000e+01
   4.0000000e+00   3.9588838e+01
   5.0000000e+00   3.9727422e+01
   6.0000000e+00   3.9805622e+01
   7.0000000e+00   3.9854730e+01
   8.0000000e+00   3.9886974e+01
   9.0000000e+00   3.9902087e+01
   1.0000000e+01   3.9903975e+01
   1.1000000e+01   3.9899534e+01
   1.2000000e+01   3.9887127e+01
   1.3000000e+01   3.9872086e+01
   1.4000000e+01   3.9848809e+01
   1.5000000e+01   3.9817972e+01
   1.6000000e+01   3.9789121e+01
   1.7000000e+01   3.9759276e+01
   1.8000000e+01   3.9727766e+01
   1.9000000e+01   3.9696699e+01
   2.0000000e+01   3.9661139e+01
   2.1000000e+01   3.9631465e+01
   2.2000000e+01   3.9598052e+01
   2.3000000e+01   3.9558349e+01
   2.4000000e+01   3.9523241e+01
   2.5000000e+01   3.9482431e+01
   2.6000000e+01   3.9447540e+01
   2.7000000e+01   3.9404886e+01
   2.8000000e+01   3.9366609e+01
   2.9000000e+01   3.9326175e+01
   3.0000000e+01   3.9282299e+01
   3.1000000e+01   3.9241992e+01
   3.2000000e+01   3.9196258e+01
   3.3000000e+01   3.9152956e+01
   3.4000000e+01   3.9115774e+01
   3.5000000e+01   3.9073625e+01
   3.6000000e+01   3.9031094e+01
   3.7000000e+01   3.8992677e+01
   3.8000000e+01   3.8950007e+01
   3.9000000e+01   3.8906532e+01
   4.0000000e+01   3.8859830e+01
   4.1000000e+01   3.8808717e+01
   4.2000000e+01   3.8768565e+01
   4.3000000e+01   3.8723612e+01
   4.4000000e+01   3.8674154e+01
   4.5000000e+01   3.8632980e+01
   4.6000000e+01   3.8587352e+01
   4.7000000e+01   3.8541268e+01
   4.8000000e+01   3.8499833e+01
   4.9000000e+01   3.8461313e+01
   5.0000000e+01   3.8421401e+01
   5.1000000e+01   3.8372907e+01
   5.2000000e+01   3.8329532e+01
   5.3000000e+01   3.8289450e+01
   5.4000000e+01   3.8244338e+01
   5.5000000e+01   3.8197667e+01
   5.6000000e+01   3.8154885e+01
   5.7000000e+01   3.8099080e+01
   5.8000000e+01   3.8053018e+01
   5.9000000e+01   3.8022131e+01
   6.0000000e+01   3.7977531e+01
   6.1000000e+01   3.7943271e+01
   6.2000000e+01   3.7897662e+01
   6.3000000e+01   3.7851803e+01
   6.4000000e+01   3.7789423e+01
   6.5000000e+01   3.7748549e+01
   6.6000000e+01   3.7705484e+01
   6.7000000e+01   3.7662752e+01
   6.8000000e+01   3.7610314e+01
   6.9000000e+01   3.7562820e+01
   7.0000000e+01   3.7515428e+01
   7.1000000e+01   3.7467287e+01
   7.2000000e+01   3.7426549e+01
   7.3000000e+01   3.7382318e+01
   7.4000000e+01   3.7329600e+01
   7.5000000e+01   3.7277682e+01
   7.6000000e+01   3.7221249e+01
   7.7000000e+01   3.7174706e+01
   7.8000000e+01   3.7101683e+01
   7.9000000e+01   3.7052224e+01
   8.0000000e+01   3.7000356e+01
   8.1000000e+01   3.6941111e+01
   8.2000000e+01   3.6886462e+01
   8.3000000e+01   3.6848178e+01
   8.4000000e+01   3.6782980e+01
   8.5000000e+01   3.6720210e+01
   8.6000000e+01   3.6662100e+01
   8.7000000e+01   3.6604801e+01
   8.8000000e+01   3.6544077e+01
   8.9000000e+01   3.6475293e+01
   9.0000000e+01   3.6405279e+01
   9.1000000e+01   3.6340232e+01
   9.2000000e+01   3.6266680e+01
   9.3000000e+01   3.6180511e+01
   9.4000000e+01   3.6079822e+01
   9.5000000e+01   3.5970627e+01
   9.6000000e+01   3.5835445e+01
   9.7000000e+01   3.5667051e+01
   9.8000000e+01   3.5450221e+01
   9.9000000e+01   3.5174611e+01
   1.0000000e+02   3.4721855e+01
   1.0100000e+02   3.3939334e+01


==> Dat/NLIN_64QAM_25dBm_101ch_5mil_Dan.dat <==
   1.0000000e+00   3.7110015e+01
   2.0000000e+00   3.7971338e+01
   3.0000000e+00   3.8257151e+01
   4.0000000e+00   3.8422348e+01
   5.0000000e+00   3.8526041e+01
   6.0000000e+00   3.8593547e+01
   7.0000000e+00   3.8636600e+01
   8.0000000e+00   3.8662382e+01
   9.0000000e+00   3.8675577e+01
   1.0000000e+01   3.8678989e+01
   1.1000000e+01   3.8674454e+01
   1.2000000e+01   3.8663834e+01
   1.3000000e+01   3.8648426e+01
   1.4000000e+01   3.8629401e+01
   1.5000000e+01   3.8606714e+01
   1.6000000e+01   3.8581137e+01
   1.7000000e+01   3.8552866e+01
   1.8000000e+01   3.8522810e+01
   1.9000000e+01   3.8490544e+01
   2.0000000e+01   3.8456513e+01
   2.1000000e+01   3.8421124e+01
   2.2000000e+01   3.8384446e+01
   2.3000000e+01   3.8346702e+01
   2.4000000e+01   3.8308136e+01
   2.5000000e+01   3.8268127e+01
   2.6000000e+01   3.8226964e+01
   2.7000000e+01   3.8185508e+01
   2.8000000e+01   3.8143486e+01
   2.9000000e+01   3.8101182e+01
   3.0000000e+01   3.8058253e+01
   3.1000000e+01   3.8014665e+01
   3.2000000e+01   3.7970799e+01
   3.3000000e+01   3.7926587e+01
   3.4000000e+01   3.7882467e+01
   3.5000000e+01   3.7838161e+01
   3.6000000e+01   3.7793133e+01
   3.7000000e+01   3.7747605e+01
   3.8000000e+01   3.7701928e+01
   3.9000000e+01   3.7655420e+01
   4.0000000e+01   3.7608423e+01
   4.1000000e+01   3.7562048e+01
   4.2000000e+01   3.7515227e+01
   4.3000000e+01   3.7468205e+01
   4.4000000e+01   3.7421409e+01
   4.5000000e+01   3.7374979e+01
   4.6000000e+01   3.7328308e+01
   4.7000000e+01   3.7281003e+01
   4.8000000e+01   3.7233588e+01
   4.9000000e+01   3.7186491e+01
   5.0000000e+01   3.7140102e+01
   5.1000000e+01   3.7092895e+01
   5.2000000e+01   3.7045346e+01
   5.3000000e+01   3.6997069e+01
   5.4000000e+01   3.6947977e+01
   5.5000000e+01   3.6899667e+01
   5.6000000e+01   3.6851213e+01
   5.7000000e+01   3.6802070e+01
   5.8000000e+01   3.6752851e+01
   5.9000000e+01   3.6703661e+01
   6.0000000e+01   3.6654221e+01
   6.1000000e+01   3.6605230e+01
   6.2000000e+01   3.6555387e+01
   6.3000000e+01   3.6505134e+01
   6.4000000e+01   3.6455030e+01
   6.5000000e+01   3.6403724e+01
   6.6000000e+01   3.6352568e+01
   6.7000000e+01   3.6301192e+01
   6.8000000e+01   3.6250523e+01
   6.9000000e+01   3.6199761e+01
   7.0000000e+01   3.6147834e+01
   7.1000000e+01   3.6094732e+01
   7.2000000e+01   3.6041499e+01
   7.3000000e+01   3.5988770e+01
   7.4000000e+01   3.5935452e+01
   7.5000000e+01   3.5880540e+01
   7.6000000e+01   3.5825266e+01
   7.7000000e+01   3.5769624e+01
   7.8000000e+01   3.5712548e+01
   7.9000000e+01   3.5654889e+01
   8.0000000e+01   3.5596576e+01
   8.1000000e+01   3.5538028e+01
   8.2000000e+01   3.5477399e+01
   8.3000000e+01   3.5416143e+01
   8.4000000e+01   3.5353728e+01
   8.5000000e+01   3.5289288e+01
   8.6000000e+01   3.5222229e+01
   8.7000000e+01   3.5153236e+01
   8.8000000e+01   3.5084059e+01
   8.9000000e+01   3.5013976e+01
   9.0000000e+01   3.4940276e+01
   9.1000000e+01   3.4862503e+01
   9.2000000e+01   3.4780573e+01
   9.3000000e+01   3.4693584e+01
   9.4000000e+01   3.4599220e+01
   9.5000000e+01   3.4496824e+01
   9.6000000e+01   3.4383276e+01
   9.7000000e+01   3.4254263e+01
   9.8000000e+01   3.4104689e+01
   9.9000000e+01   3.3923831e+01
   1.0000000e+02   3.3689163e+01
   1.0100000e+02   3.3144047e+01


==> Dat/NLIN_64QAM_275.dat <==
   1.0000000e+00   3.6548509e+01
   2.0000000e+00   3.7939551e+01
   3.0000000e+00   3.8316858e+01
   4.0000000e+00   3.8274991e+01
   5.0000000e+00   3.8083298e+01
   6.0000000e+00   3.7817304e+01
   7.0000000e+00   3.7516515e+01
   8.0000000e+00   3.7203797e+01
   9.0000000e+00   3.6890464e+01
   1.0000000e+01   3.6568321e+01
   1.1000000e+01   3.6239515e+01
   1.2000000e+01   3.5907734e+01
   1.3000000e+01   3.5573138e+01
   1.4000000e+01   3.5237713e+01
   1.5000000e+01   3.4895856e+01
   1.6000000e+01   3.4496605e+01
   1.7000000e+01   3.4129339e+01
   1.8000000e+01   3.3633437e+01
   1.9000000e+01   3.3065240e+01
   2.0000000e+01   3.2041108e+01


==> Dat/NLIN_64QAM_noSRS.dat <==
   1.0000000e+00   3.4153961e+01
   2.0000000e+00   3.5387299e+01
   3.0000000e+00   3.5959680e+01
   4.0000000e+00   3.6291864e+01
   5.0000000e+00   3.6488480e+01
   6.0000000e+00   3.6612151e+01
   7.0000000e+00   3.6700992e+01
   8.0000000e+00   3.6762568e+01
   9.0000000e+00   3.6804912e+01
   1.0000000e+01   3.6823827e+01
   1.1000000e+01   3.6826613e+01
   1.2000000e+01   3.6808916e+01
   1.3000000e+01   3.6766789e+01
   1.4000000e+01   3.6709156e+01
   1.5000000e+01   3.6612585e+01
   1.6000000e+01   3.6476702e+01
   1.7000000e+01   3.6275171e+01
   1.8000000e+01   3.5947555e+01
   1.9000000e+01   3.5370361e+01
   2.0000000e+01   3.4123424e+01


==> Dat/NLIN_64QAM_noSRS_100ch.dat <==
   1.0000000e+00   3.5805436e+01
   2.0000000e+00   3.6747028e+01
   3.0000000e+00   3.7206787e+01
   4.0000000e+00   3.7514720e+01
   5.0000000e+00   3.7731009e+01
   6.0000000e+00   3.7883003e+01
   7.0000000e+00   3.7996901e+01
   8.0000000e+00   3.8086685e+01
   9.0000000e+00   3.8160051e+01
   1.0000000e+01   3.8221617e+01
   1.1000000e+01   3.8274301e+01
   1.2000000e+01   3.8320096e+01
   1.3000000e+01   3.8360383e+01
   1.4000000e+01   3.8396184e+01
   1.5000000e+01   3.8428254e+01
   1.6000000e+01   3.8457181e+01
   1.7000000e+01   3.8483420e+01
   1.8000000e+01   3.8507338e+01
   1.9000000e+01   3.8529226e+01
   2.0000000e+01   3.8549329e+01
   2.1000000e+01   3.8567845e+01
   2.2000000e+01   3.8584941e+01
   2.3000000e+01   3.8600759e+01
   2.4000000e+01   3.8615419e+01
   2.5000000e+01   3.8629023e+01
   2.6000000e+01   3.8641660e+01
   2.7000000e+01   3.8653408e+01
   2.8000000e+01   3.8664333e+01
   2.9000000e+01   3.8674494e+01
   3.0000000e+01   3.8683943e+01
   3.1000000e+01   3.8692724e+01
   3.2000000e+01   3.8700879e+01
   3.3000000e+01   3.8708442e+01
   3.4000000e+01   3.8715446e+01
   3.5000000e+01   3.8721919e+01
   3.6000000e+01   3.8727885e+01
   3.7000000e+01   3.8733368e+01
   3.8000000e+01   3.8738386e+01
   3.9000000e+01   3.8742958e+01
   4.0000000e+01   3.8747098e+01
   4.1000000e+01   3.8750821e+01
   4.2000000e+01   3.8754139e+01
   4.3000000e+01   3.8757063e+01
   4.4000000e+01   3.8759601e+01
   4.5000000e+01   3.8761761e+01
   4.6000000e+01   3.8763550e+01
   4.7000000e+01   3.8764974e+01
   4.8000000e+01   3.8766036e+01
   4.9000000e+01   3.8766740e+01
   5.0000000e+01   3.8767088e+01
   5.1000000e+01   3.8767080e+01
   5.2000000e+01   3.8766718e+01
   5.3000000e+01   3.8765999e+01
   5.4000000e+01   3.8764922e+01
   5.5000000e+01   3.8763483e+01
   5.6000000e+01   3.8761678e+01
   5.7000000e+01   3.8759503e+01
   5.8000000e+01   3.8756950e+01
   5.9000000e+01   3.8754011e+01
   6.0000000e+01   3.8750678e+01
   6.1000000e+01   3.8746940e+01
   6.2000000e+01   3.8742784e+01
   6.3000000e+01   3.8738198e+01
   6.4000000e+01   3.8733164e+01
   6.5000000e+01   3.8727667e+01
   6.6000000e+01   3.8721686e+01
   6.7000000e+01   3.8715198e+01
   6.8000000e+01   3.8708179e+01
   6.9000000e+01   3.8700601e+01
   7.0000000e+01   3.8692432e+01
   7.1000000e+01   3.8683636e+01
   7.2000000e+01   3.8674174e+01
   7.3000000e+01   3.8664000e+01
   7.4000000e+01   3.8653062e+01
   7.5000000e+01   3.8641302e+01
   7.6000000e+01   3.8628653e+01
   7.7000000e+01   3.8615038e+01
   7.8000000e+01   3.8600368e+01
   7.9000000e+01   3.8584541e+01
   8.0000000e+01   3.8567437e+01
   8.1000000e+01   3.8548914e+01
   8.2000000e+01   3.8528806e+01
   8.3000000e+01   3.8506914e+01
   8.4000000e+01   3.8482995e+01
   8.5000000e+01   3.8456757e+01
   8.6000000e+01   3.8427833e+01
   8.7000000e+01   3.8395770e+01
   8.8000000e+01   3.8359980e+01
   8.9000000e+01   3.8319708e+01
   9.0000000e+01   3.8273935e+01
   9.1000000e+01   3.8221279e+01
   9.2000000e+01   3.8159750e+01
   9.3000000e+01   3.8086435e+01
   9.4000000e+01   3.7996719e+01
   9.5000000e+01   3.7882918e+01
   9.6000000e+01   3.7731068e+01
   9.7000000e+01   3.7515003e+01
   9.8000000e+01   3.7207258e+01
   9.9000000e+01   3.6747781e+01
   1.0000000e+02   3.5807874e+01


==> Dat/NLIN_64QAM_noSRS_101ch_6mil.dat <==
   1.0000000e+00   3.5759842e+01
   2.0000000e+00   3.6708697e+01
   3.0000000e+00   3.7170954e+01
   4.0000000e+00   3.7455039e+01
   5.0000000e+00   3.7640812e+01
   6.0000000e+00   3.7779106e+01
   7.0000000e+00   3.7888534e+01
   8.0000000e+00   3.7973898e+01
   9.0000000e+00   3.8045563e+01
   1.0000000e+01   3.8106853e+01
   1.1000000e+01   3.8154881e+01
   1.2000000e+01   3.8195020e+01
   1.3000000e+01   3.8240305e+01
   1.4000000e+01   3.8275189e+01
   1.5000000e+01   3.8302771e+01
   1.6000000e+01   3.8326653e+01
   1.7000000e+01   3.8351119e+01
   1.8000000e+01   3.8369325e+01
   1.9000000e+01   3.8392945e+01
   2.0000000e+01   3.8406562e+01
   2.1000000e+01   3.8420093e+01
   2.2000000e+01   3.8441388e+01
   2.3000000e+01   3.8462162e+01
   2.4000000e+01   3.8481108e+01
   2.5000000e+01   3.8492503e+01
   2.6000000e+01   3.8501977e+01
   2.7000000e+01   3.8510509e+01
   2.8000000e+01   3.8520048e+01
   2.9000000e+01   3.8534474e+01
   3.0000000e+01   3.8544987e+01
   3.1000000e+01   3.8553249e+01
   3.2000000e+01   3.8563446e+01
   3.3000000e+01   3.8566272e+01
   3.4000000e+01   3.8572950e+01
   3.5000000e+01   3.8583992e+01
   3.6000000e+01   3.8587259e+01
   3.7000000e+01   3.8599051e+01
   3.8000000e+01   3.8607916e+01
   3.9000000e+01   3.8615534e+01
   4.0000000e+01   3.8615762e+01
   4.1000000e+01   3.8620373e+01
   4.2000000e+01   3.8621528e+01
   4.3000000e+01   3.8627533e+01
   4.4000000e+01   3.8634883e+01
   4.5000000e+01   3.8634390e+01
   4.6000000e+01   3.8627945e+01
   4.7000000e+01   3.8635696e+01
   4.8000000e+01   3.8638543e+01
   4.9000000e+01   3.8636710e+01
   5.0000000e+01   3.8643075e+01
   5.1000000e+01   3.8644873e+01
   5.2000000e+01   3.8646153e+01
   5.3000000e+01   3.8641075e+01
   5.4000000e+01   3.8639534e+01
   5.5000000e+01   3.8635759e+01
   5.6000000e+01   3.8628748e+01
   5.7000000e+01   3.8625065e+01
   5.8000000e+01   3.8621083e+01
   5.9000000e+01   3.8620826e+01
   6.0000000e+01   3.8622730e+01
   6.1000000e+01   3.8622026e+01
   6.2000000e+01   3.8617213e+01
   6.3000000e+01   3.8606385e+01
   6.4000000e+01   3.8602464e+01
   6.5000000e+01   3.8594795e+01
   6.6000000e+01   3.8589068e+01
   6.7000000e+01   3.8577289e+01
   6.8000000e+01   3.8577135e+01
   6.9000000e+01   3.8576061e+01
   7.0000000e+01   3.8568357e+01
   7.1000000e+01   3.8555675e+01
   7.2000000e+01   3.8551886e+01
   7.3000000e+01   3.8546447e+01
   7.4000000e+01   3.8535668e+01
   7.5000000e+01   3.8525078e+01
   7.6000000e+01   3.8521628e+01
   7.7000000e+01   3.8508799e+01
   7.8000000e+01   3.8497709e+01
   7.9000000e+01   3.8489322e+01
   8.0000000e+01   3.8473023e+01
   8.1000000e+01   3.8452067e+01
   8.2000000e+01   3.8430309e+01
   8.3000000e+01   3.8408892e+01
   8.4000000e+01   3.8383803e+01
   8.5000000e+01   3.8365930e+01
   8.6000000e+01   3.8342498e+01
   8.7000000e+01   3.8316433e+01
   8.8000000e+01   3.8286498e+01
   8.9000000e+01   3.8246958e+01
   9.0000000e+01   3.8205351e+01
   9.1000000e+01   3.8161201e+01
   9.2000000e+01   3.8111190e+01
   9.3000000e+01   3.8051836e+01
   9.4000000e+01   3.7984162e+01
   9.5000000e+01   3.7894984e+01
   9.6000000e+01   3.7787879e+01
   9.7000000e+01   3.7655150e+01
   9.8000000e+01   3.7466361e+01
   9.9000000e+01   3.7179175e+01
   1.0000000e+02   3.6709371e+01
   1.0100000e+02   3.5764720e+01


==> Dat/NLIN_64QAM_noSRS_101ch_6mil_Dan.dat <==
   1.0000000e+00   3.4910383e+01
   2.0000000e+00   3.5636733e+01
   3.0000000e+00   3.5911987e+01
   4.0000000e+00   3.6101164e+01
   5.0000000e+00   3.6243017e+01
   6.0000000e+00   3.6355370e+01
   7.0000000e+00   3.6447806e+01
   8.0000000e+00   3.6525354e+01
   9.0000000e+00   3.6591665e+01
   1.0000000e+01   3.6649329e+01
   1.1000000e+01   3.6700293e+01
   1.2000000e+01   3.6745556e+01
   1.3000000e+01   3.6786169e+01
   1.4000000e+01   3.6823072e+01
   1.5000000e+01   3.6856699e+01
   1.6000000e+01   3.6887338e+01
   1.7000000e+01   3.6915153e+01
   1.8000000e+01   3.6940358e+01
   1.9000000e+01   3.6963304e+01
   2.0000000e+01   3.6984710e+01
   2.1000000e+01   3.7004988e+01
   2.2000000e+01   3.7023803e+01
   2.3000000e+01   3.7041539e+01
   2.4000000e+01   3.7057942e+01
   2.5000000e+01   3.7072967e+01
   2.6000000e+01   3.7087093e+01
   2.7000000e+01   3.7100508e+01
   2.8000000e+01   3.7112768e+01
   2.9000000e+01   3.7124461e+01
   3.0000000e+01   3.7135684e+01
   3.1000000e+01   3.7146327e+01
   3.2000000e+01   3.7156524e+01
   3.3000000e+01   3.7166223e+01
   3.4000000e+01   3.7175049e+01
   3.5000000e+01   3.7182921e+01
   3.6000000e+01   3.7190224e+01
   3.7000000e+01   3.7197117e+01
   3.8000000e+01   3.7203077e+01
   3.9000000e+01   3.7208631e+01
   4.0000000e+01   3.7213006e+01
   4.1000000e+01   3.7217060e+01
   4.2000000e+01   3.7220881e+01
   4.3000000e+01   3.7224147e+01
   4.4000000e+01   3.7226820e+01
   4.5000000e+01   3.7229018e+01
   4.6000000e+01   3.7230789e+01
   4.7000000e+01   3.7232333e+01
   4.8000000e+01   3.7233628e+01
   4.9000000e+01   3.7234824e+01
   5.0000000e+01   3.7235407e+01
   5.1000000e+01   3.7235433e+01
   5.2000000e+01   3.7235119e+01
   5.3000000e+01   3.7234196e+01
   5.4000000e+01   3.7233291e+01
   5.5000000e+01   3.7232232e+01
   5.6000000e+01   3.7231007e+01
   5.7000000e+01   3.7229313e+01
   5.8000000e+01   3.7227230e+01
   5.9000000e+01   3.7224753e+01
   6.0000000e+01   3.7221542e+01
   6.1000000e+01   3.7217859e+01
   6.2000000e+01   3.7213546e+01
   6.3000000e+01   3.7208877e+01
   6.4000000e+01   3.7203457e+01
   6.5000000e+01   3.7197441e+01
   6.6000000e+01   3.7191116e+01
   6.7000000e+01   3.7184100e+01
   6.8000000e+01   3.7176100e+01
   6.9000000e+01   3.7167266e+01
   7.0000000e+01   3.7158007e+01
   7.1000000e+01   3.7147795e+01
   7.2000000e+01   3.7136990e+01
   7.3000000e+01   3.7125558e+01
   7.4000000e+01   3.7113400e+01
   7.5000000e+01   3.7101022e+01
   7.6000000e+01   3.7088058e+01
   7.7000000e+01   3.7074065e+01
   7.8000000e+01   3.7058860e+01
   7.9000000e+01   3.7042458e+01
   8.0000000e+01   3.7024845e+01
   8.1000000e+01   3.7005793e+01
   8.2000000e+01   3.6985510e+01
   8.3000000e+01   3.6963981e+01
   8.4000000e+01   3.6940866e+01
   8.5000000e+01   3.6915234e+01
   8.6000000e+01   3.6887439e+01
   8.7000000e+01   3.6856916e+01
   8.8000000e+01   3.6823340e+01
   8.9000000e+01   3.6786795e+01
   9.0000000e+01   3.6746227e+01
   9.1000000e+01   3.6700993e+01
   9.2000000e+01   3.6650233e+01
   9.3000000e+01   3.6592331e+01
   9.4000000e+01   3.6525859e+01
   9.5000000e+01   3.6448625e+01
   9.6000000e+01   3.6356684e+01
   9.7000000e+01   3.6244512e+01
   9.8000000e+01   3.6102530e+01
   9.9000000e+01   3.5913486e+01
   1.0000000e+02   3.5638007e+01
   1.0100000e+02   3.4923094e+01


==> Dat/NLIN_CL_16QAM.dat <==
   1.0000000e+00   2.6121557e+01
   2.0000000e+00   2.6601488e+01
   3.0000000e+00   2.6803562e+01
   4.0000000e+00   2.6887469e+01
   5.0000000e+00   2.6948908e+01
   6.0000000e+00   2.6972234e+01
   7.0000000e+00   2.6981810e+01
   8.0000000e+00   2.7003401e+01
   9.0000000e+00   2.7000766e+01
   1.0000000e+01   2.6957822e+01
   1.1000000e+01   2.6962235e+01
   1.2000000e+01   2.6954408e+01
   1.3000000e+01   2.6941082e+01
   1.4000000e+01   2.6910488e+01
   1.5000000e+01   2.6905699e+01
   1.6000000e+01   2.6860389e+01
   1.7000000e+01   2.6856114e+01
   1.8000000e+01   2.6821475e+01
   1.9000000e+01   2.6800466e+01
   2.0000000e+01   2.6804453e+01
   2.1000000e+01   2.6765268e+01
   2.2000000e+01   2.6727972e+01
   2.3000000e+01   2.6711640e+01
   2.4000000e+01   2.6653231e+01
   2.5000000e+01   2.6641731e+01
   2.6000000e+01   2.6594880e+01
   2.7000000e+01   2.6576314e+01
   2.8000000e+01   2.6555928e+01
   2.9000000e+01   2.6516619e+01
   3.0000000e+01   2.6514174e+01
   3.1000000e+01   2.6464735e+01
   3.2000000e+01   2.6420699e+01
   3.3000000e+01   2.6412124e+01
   3.4000000e+01   2.6359005e+01
   3.5000000e+01   2.6300170e+01
   3.6000000e+01   2.6276595e+01
   3.7000000e+01   2.6218469e+01
   3.8000000e+01   2.6194211e+01
   3.9000000e+01   2.6165479e+01
   4.0000000e+01   2.6117535e+01
   4.1000000e+01   2.6084960e+01
   4.2000000e+01   2.6063796e+01
   4.3000000e+01   2.6048840e+01
   4.4000000e+01   2.6002547e+01
   4.5000000e+01   2.5943605e+01
   4.6000000e+01   2.5914833e+01
   4.7000000e+01   2.5875067e+01
   4.8000000e+01   2.5842146e+01
   4.9000000e+01   2.5812525e+01
   5.0000000e+01   2.5782603e+01
   5.1000000e+01   2.5744062e+01
   5.2000000e+01   2.5716140e+01
   5.3000000e+01   2.5676716e+01
   5.4000000e+01   2.5639476e+01
   5.5000000e+01   2.5588559e+01
   5.6000000e+01   2.5536213e+01
   5.7000000e+01   2.5536931e+01
   5.8000000e+01   2.5512051e+01
   5.9000000e+01   2.5463506e+01
   6.0000000e+01   2.5412755e+01
   6.1000000e+01   2.5375133e+01
   6.2000000e+01   2.5329712e+01
   6.3000000e+01   2.5325353e+01
   6.4000000e+01   2.5274792e+01
   6.5000000e+01   2.5235944e+01
   6.6000000e+01   2.5215494e+01
   6.7000000e+01   2.5174621e+01
   6.8000000e+01   2.5113897e+01
   6.9000000e+01   2.5090239e+01
   7.0000000e+01   2.5064686e+01
   7.1000000e+01   2.5028077e+01
   7.2000000e+01   2.4996391e+01
   7.3000000e+01   2.4939613e+01
   7.4000000e+01   2.4931847e+01
   7.5000000e+01   2.4893379e+01
   7.6000000e+01   2.4839555e+01
   7.7000000e+01   2.4817580e+01
   7.8000000e+01   2.4766924e+01
   7.9000000e+01   2.4722709e+01
   8.0000000e+01   2.4709816e+01
   8.1000000e+01   2.4667432e+01
   8.2000000e+01   2.4619834e+01
   8.3000000e+01   2.4587907e+01
   8.4000000e+01   2.4551623e+01
   8.5000000e+01   2.4536216e+01
   8.6000000e+01   2.4482981e+01
   8.7000000e+01   2.4439993e+01
   8.8000000e+01   2.4408570e+01
   8.9000000e+01   2.4380256e+01
   9.0000000e+01   2.4358846e+01
   9.1000000e+01   2.4326347e+01
   9.2000000e+01   2.4279891e+01
   9.3000000e+01   2.4255243e+01
   9.4000000e+01   2.4213782e+01
   9.5000000e+01   2.4177098e+01
   9.6000000e+01   2.4144728e+01
   9.7000000e+01   2.4109164e+01
   9.8000000e+01   2.4080321e+01
   9.9000000e+01   2.4033905e+01
   1.0000000e+02   2.3997722e+01
   1.0100000e+02   2.3976762e+01
   1.0200000e+02   2.3942294e+01
   1.0300000e+02   2.3896990e+01
   1.0400000e+02   2.3840760e+01
   1.0500000e+02   2.3807771e+01
   1.0600000e+02   2.3794158e+01
   1.0700000e+02   2.3764331e+01
   1.0800000e+02   2.3727915e+01
   1.0900000e+02   2.3690401e+01
   1.1000000e+02   2.3656123e+01
   1.1100000e+02   2.3624355e+01
   1.1200000e+02   2.3582313e+01
   1.1300000e+02   2.3562016e+01
   1.1400000e+02   2.3515872e+01
   1.1500000e+02   2.3456342e+01
   1.1600000e+02   2.3432786e+01
   1.1700000e+02   2.3398541e+01
   1.1800000e+02   2.3355365e+01
   1.1900000e+02   2.3330755e+01
   1.2000000e+02   2.3305140e+01
   1.2100000e+02   2.3250458e+01
   1.2200000e+02   2.3205050e+01
   1.2300000e+02   2.3162323e+01
   1.2400000e+02   2.3134604e+01
   1.2500000e+02   2.3092468e+01
   1.2600000e+02   2.3060526e+01
   1.2700000e+02   2.3041800e+01
   1.2800000e+02   2.3005448e+01
   1.2900000e+02   2.2986108e+01
   1.3000000e+02   2.2964614e+01
   1.3100000e+02   2.2929601e+01
   1.3200000e+02   2.2870455e+01
   1.3300000e+02   2.2850595e+01
   1.3400000e+02   2.2795889e+01
   1.3500000e+02   2.2753563e+01
   1.3600000e+02   2.2731724e+01
   1.3700000e+02   2.2710571e+01
   1.3800000e+02   2.2671593e+01
   1.3900000e+02   2.2646056e+01
   1.4000000e+02   2.2596674e+01
   1.4100000e+02   2.2559854e+01
   1.4200000e+02   2.2537508e+01
   1.4300000e+02   2.2507849e+01
   1.4400000e+02   2.2478668e+01
   1.4500000e+02   2.2442494e+01
   1.4600000e+02   2.2378736e+01
   1.4700000e+02   2.2327108e+01
   1.4800000e+02   2.2313251e+01
   1.4900000e+02   2.2274795e+01
   1.5000000e+02   2.2232856e+01
   1.5100000e+02   2.2181717e+01
   1.5200000e+02   2.2127236e+01
   1.5300000e+02   2.2109341e+01
   1.5400000e+02   2.2075929e+01
   1.5500000e+02   2.2050600e+01
   1.5600000e+02   2.2030264e+01
   1.5700000e+02   2.1999501e+01
   1.5800000e+02   2.1965547e+01
   1.5900000e+02   2.1933058e+01
   1.6000000e+02   2.1873540e+01
   1.6100000e+02   2.1858763e+01
   1.6200000e+02   2.1792340e+01
   1.6300000e+02   2.1772025e+01
   1.6400000e+02   2.1708312e+01
   1.6500000e+02   2.1669455e+01
   1.6600000e+02   2.1642707e+01
   1.6700000e+02   2.1613887e+01
   1.6800000e+02   2.1563201e+01
   1.6900000e+02   2.1532031e+01
   1.7000000e+02   2.1484148e+01
   1.7100000e+02   2.1424611e+01
   1.7200000e+02   2.1373807e+01
   1.7300000e+02   2.1366946e+01
   1.7400000e+02   2.1321143e+01
   1.7500000e+02   2.1275826e+01
   1.7600000e+02   2.1273896e+01
   1.7700000e+02   2.1234103e+01
   1.7800000e+02   2.1180407e+01
   1.7900000e+02   2.1162699e+01
   1.8000000e+02   2.1118238e+01
   1.8100000e+02   2.1081847e+01
   1.8200000e+02   2.1030651e+01
   1.8300000e+02   2.0980440e+01
   1.8400000e+02   2.0960983e+01
   1.8500000e+02   2.0863225e+01
   1.8600000e+02   2.0819209e+01
   1.8700000e+02   2.0767766e+01
   1.8800000e+02   2.0742213e+01
   1.8900000e+02   2.0689906e+01
   1.9000000e+02   2.0616756e+01
   1.9100000e+02   2.0562831e+01
   1.9200000e+02   2.0511247e+01
   1.9300000e+02   2.0430041e+01
   1.9400000e+02   2.0365459e+01
   1.9500000e+02   2.0285481e+01
   1.9600000e+02   2.0179048e+01
   1.9700000e+02   2.0066825e+01
   1.9800000e+02   1.9946743e+01
   1.9900000e+02   1.9769178e+01
   2.0000000e+02   1.9520069e+01
   2.0100000e+02   1.8919743e+01


==> Dat/NLIN_CL_64QAM.dat <==
   1.0000000e+00   2.6511934e+01
   2.0000000e+00   2.6996685e+01
   3.0000000e+00   2.7197571e+01
   4.0000000e+00   2.7282379e+01
   5.0000000e+00   2.7344763e+01
   6.0000000e+00   2.7371153e+01
   7.0000000e+00   2.7382833e+01
   8.0000000e+00   2.7403050e+01
   9.0000000e+00   2.7401759e+01
   1.0000000e+01   2.7364039e+01
   1.1000000e+01   2.7368090e+01
   1.2000000e+01   2.7358869e+01
   1.3000000e+01   2.7345985e+01
   1.4000000e+01   2.7317493e+01
   1.5000000e+01   2.7310768e+01
   1.6000000e+01   2.7268951e+01
   1.7000000e+01   2.7263140e+01
   1.8000000e+01   2.7230069e+01
   1.9000000e+01   2.7208552e+01
   2.0000000e+01   2.7209710e+01
   2.1000000e+01   2.7171598e+01
   2.2000000e+01   2.7135724e+01
   2.3000000e+01   2.7118958e+01
   2.4000000e+01   2.7062868e+01
   2.5000000e+01   2.7050323e+01
   2.6000000e+01   2.7004934e+01
   2.7000000e+01   2.6985589e+01
   2.8000000e+01   2.6964255e+01
   2.9000000e+01   2.6926200e+01
   3.0000000e+01   2.6919887e+01
   3.1000000e+01   2.6872952e+01
   3.2000000e+01   2.6830201e+01
   3.3000000e+01   2.6819672e+01
   3.4000000e+01   2.6767968e+01
   3.5000000e+01   2.6712088e+01
   3.6000000e+01   2.6687372e+01
   3.7000000e+01   2.6631870e+01
   3.8000000e+01   2.6607144e+01
   3.9000000e+01   2.6577774e+01
   4.0000000e+01   2.6530762e+01
   4.1000000e+01   2.6499079e+01
   4.2000000e+01   2.6476271e+01
   4.3000000e+01   2.6458793e+01
   4.4000000e+01   2.6413872e+01
   4.5000000e+01   2.6357484e+01
   4.6000000e+01   2.6328884e+01
   4.7000000e+01   2.6289833e+01
   4.8000000e+01   2.6255770e+01
   4.9000000e+01   2.6225664e+01
   5.0000000e+01   2.6195758e+01
   5.1000000e+01   2.6157181e+01
   5.2000000e+01   2.6129621e+01
   5.3000000e+01   2.6089899e+01
   5.4000000e+01   2.6052108e+01
   5.5000000e+01   2.6003258e+01
   5.6000000e+01   2.5952753e+01
   5.7000000e+01   2.5950059e+01
   5.8000000e+01   2.5925195e+01
   5.9000000e+01   2.5877726e+01
   6.0000000e+01   2.5828375e+01
   6.1000000e+01   2.5790957e+01
   6.2000000e+01   2.5746661e+01
   6.3000000e+01   2.5739138e+01
   6.4000000e+01   2.5689816e+01
   6.5000000e+01   2.5651131e+01
   6.6000000e+01   2.5629695e+01
   6.7000000e+01   2.5590195e+01
   6.8000000e+01   2.5531462e+01
   6.9000000e+01   2.5507301e+01
   7.0000000e+01   2.5481863e+01
   7.1000000e+01   2.5444658e+01
   7.2000000e+01   2.5412457e+01
   7.3000000e+01   2.5357144e+01
   7.4000000e+01   2.5347091e+01
   7.5000000e+01   2.5308070e+01
   7.6000000e+01   2.5255825e+01
   7.7000000e+01   2.5233467e+01
   7.8000000e+01   2.5184642e+01
   7.9000000e+01   2.5142282e+01
   8.0000000e+01   2.5127760e+01
   8.1000000e+01   2.5085447e+01
   8.2000000e+01   2.5038321e+01
   8.3000000e+01   2.5006500e+01
   8.4000000e+01   2.4970403e+01
   8.5000000e+01   2.4953741e+01
   8.6000000e+01   2.4902621e+01
   8.7000000e+01   2.4860863e+01
   8.8000000e+01   2.4828717e+01
   8.9000000e+01   2.4799307e+01
   9.0000000e+01   2.4775976e+01
   9.1000000e+01   2.4743081e+01
   9.2000000e+01   2.4698953e+01
   9.3000000e+01   2.4673591e+01
   9.4000000e+01   2.4631530e+01
   9.5000000e+01   2.4595273e+01
   9.6000000e+01   2.4563130e+01
   9.7000000e+01   2.4527930e+01
   9.8000000e+01   2.4498390e+01
   9.9000000e+01   2.4453844e+01
   1.0000000e+02   2.4417807e+01
   1.0100000e+02   2.4395064e+01
   1.0200000e+02   2.4360734e+01
   1.0300000e+02   2.4316005e+01
   1.0400000e+02   2.4262394e+01
   1.0500000e+02   2.4229332e+01
   1.0600000e+02   2.4213023e+01
   1.0700000e+02   2.4182564e+01
   1.0800000e+02   2.4146442e+01
   1.0900000e+02   2.4109393e+01
   1.1000000e+02   2.4075083e+01
   1.1100000e+02   2.4043061e+01
   1.1200000e+02   2.4001322e+01
   1.1300000e+02   2.3980484e+01
   1.1400000e+02   2.3934973e+01
   1.1500000e+02   2.3877229e+01
   1.1600000e+02   2.3853200e+01
   1.1700000e+02   2.3819055e+01
   1.1800000e+02   2.3777696e+01
   1.1900000e+02   2.3752505e+01
   1.2000000e+02   2.3725911e+01
   1.2100000e+02   2.3672745e+01
   1.2200000e+02   2.3628427e+01
   1.2300000e+02   2.3585953e+01
   1.2400000e+02   2.3558481e+01
   1.2500000e+02   2.3516622e+01
   1.2600000e+02   2.3483043e+01
   1.2700000e+02   2.3462737e+01
   1.2800000e+02   2.3426867e+01
   1.2900000e+02   2.3404969e+01
   1.3000000e+02   2.3382726e+01
   1.3100000e+02   2.3348896e+01
   1.3200000e+02   2.3291822e+01
   1.3300000e+02   2.3270283e+01
   1.3400000e+02   2.3218042e+01
   1.3500000e+02   2.3176420e+01
   1.3600000e+02   2.3153644e+01
   1.3700000e+02   2.3130495e+01
   1.3800000e+02   2.3091407e+01
   1.3900000e+02   2.3064726e+01
   1.4000000e+02   2.3018002e+01
   1.4100000e+02   2.2981498e+01
   1.4200000e+02   2.2958111e+01
   1.4300000e+02   2.2928274e+01
   1.4400000e+02   2.2898390e+01
   1.4500000e+02   2.2862700e+01
   1.4600000e+02   2.2801341e+01
   1.4700000e+02   2.2750588e+01
   1.4800000e+02   2.2734249e+01
   1.4900000e+02   2.2696187e+01
   1.5000000e+02   2.2654888e+01
   1.5100000e+02   2.2605736e+01
   1.5200000e+02   2.2552563e+01
   1.5300000e+02   2.2533147e+01
   1.5400000e+02   2.2500458e+01
   1.5500000e+02   2.2473648e+01
   1.5600000e+02   2.2451243e+01
   1.5700000e+02   2.2419231e+01
   1.5800000e+02   2.2385489e+01
   1.5900000e+02   2.2352900e+01
   1.6000000e+02   2.2295541e+01
   1.6100000e+02   2.2279211e+01
   1.6200000e+02   2.2215960e+01
   1.6300000e+02   2.2194095e+01
   1.6400000e+02   2.2132555e+01
   1.6500000e+02   2.2094397e+01
   1.6600000e+02   2.2065420e+01
   1.6700000e+02   2.2035167e+01
   1.6800000e+02   2.1986005e+01
   1.6900000e+02   2.1954217e+01
   1.7000000e+02   2.1907801e+01
   1.7100000e+02   2.1850373e+01
   1.7200000e+02   2.1800364e+01
   1.7300000e+02   2.1789534e+01
   1.7400000e+02   2.1744916e+01
   1.7500000e+02   2.1700912e+01
   1.7600000e+02   2.1693908e+01
   1.7700000e+02   2.1653859e+01
   1.7800000e+02   2.1602359e+01
   1.7900000e+02   2.1582255e+01
   1.8000000e+02   2.1537859e+01
   1.8100000e+02   2.1500137e+01
   1.8200000e+02   2.1449977e+01
   1.8300000e+02   2.1399505e+01
   1.8400000e+02   2.1377496e+01
   1.8500000e+02   2.1284962e+01
   1.8600000e+02   2.1239809e+01
   1.8700000e+02   2.1187510e+01
   1.8800000e+02   2.1159216e+01
   1.8900000e+02   2.1105948e+01
   1.9000000e+02   2.1033295e+01
   1.9100000e+02   2.0978921e+01
   1.9200000e+02   2.0926073e+01
   1.9300000e+02   2.0845087e+01
   1.9400000e+02   2.0779087e+01
   1.9500000e+02   2.0698889e+01
   1.9600000e+02   2.0593551e+01
   1.9700000e+02   2.0481892e+01
   1.9800000e+02   2.0358678e+01
   1.9900000e+02   2.0180432e+01
   2.0000000e+02   1.9931072e+01
   2.0100000e+02   1.9334473e+01


==> Dat/NLIN_CL_AllHyberidModulation_T.dat <==
   1.0000000e+00   2.4297586e+01
   2.0000000e+00   2.4659119e+01
   3.0000000e+00   2.4814042e+01
   4.0000000e+00   2.4843324e+01
   5.0000000e+00   2.4880628e+01
   6.0000000e+00   2.4895231e+01
   7.0000000e+00   2.4886316e+01
   8.0000000e+00   2.4894554e+01
   9.0000000e+00   2.4886491e+01
   1.0000000e+01   2.4829036e+01
   1.1000000e+01   2.4832463e+01
   1.2000000e+01   2.4818074e+01
   1.3000000e+01   2.4808973e+01
   1.4000000e+01   2.4776956e+01
   1.5000000e+01   2.4781307e+01
   1.6000000e+01   2.4717355e+01
   1.7000000e+01   2.4721608e+01
   1.8000000e+01   2.4692322e+01
   1.9000000e+01   2.4680302e+01
   2.0000000e+01   2.4703630e+01
   2.1000000e+01   2.4663979e+01
   2.2000000e+01   2.4618089e+01
   2.3000000e+01   2.4628048e+01
   2.4000000e+01   2.4547668e+01
   2.5000000e+01   2.4557085e+01
   2.6000000e+01   2.4506132e+01
   2.7000000e+01   2.4514926e+01
   2.8000000e+01   2.4508353e+01
   2.9000000e+01   2.4480731e+01
   3.0000000e+01   2.4497289e+01
   3.1000000e+01   2.4454730e+01
   3.2000000e+01   2.4419559e+01
   3.3000000e+01   2.4437377e+01
   3.4000000e+01   2.4381690e+01
   3.5000000e+01   2.4325444e+01
   3.6000000e+01   2.4336980e+01
   3.7000000e+01   2.4280560e+01
   3.8000000e+01   2.4281285e+01
   3.9000000e+01   2.4276661e+01
   4.0000000e+01   2.4244372e+01
   4.1000000e+01   2.4254537e+01
   4.2000000e+01   2.4267539e+01
   4.3000000e+01   2.4290628e+01
   4.4000000e+01   2.4282999e+01
   4.5000000e+01   2.4265127e+01
   4.6000000e+01   2.4297374e+01
   4.7000000e+01   2.4324801e+01
   4.8000000e+01   2.4376567e+01
   4.9000000e+01   2.4479544e+01
   5.0000000e+01   2.4718967e+01
   5.1000000e+01   2.4959585e+01
   5.2000000e+01   2.5168173e+01
   5.3000000e+01   2.5228397e+01
   5.4000000e+01   2.5252900e+01
   5.5000000e+01   2.5251521e+01
   5.6000000e+01   2.5246775e+01
   5.7000000e+01   2.5281089e+01
   5.8000000e+01   2.5287558e+01
   5.9000000e+01   2.5258696e+01
   6.0000000e+01   2.5226823e+01
   6.1000000e+01   2.5205213e+01
   6.2000000e+01   2.5184909e+01
   6.3000000e+01   2.5197150e+01
   6.4000000e+01   2.5162192e+01
   6.5000000e+01   2.5139529e+01
   6.6000000e+01   2.5126114e+01
   6.7000000e+01   2.5094593e+01
   6.8000000e+01   2.5044574e+01
   6.9000000e+01   2.5028533e+01
   7.0000000e+01   2.5013975e+01
   7.1000000e+01   2.4988391e+01
   7.2000000e+01   2.4966510e+01
   7.3000000e+01   2.4922291e+01
   7.4000000e+01   2.4924895e+01
   7.5000000e+01   2.4890287e+01
   7.6000000e+01   2.4850361e+01
   7.7000000e+01   2.4836610e+01
   7.8000000e+01   2.4792114e+01
   7.9000000e+01   2.4758617e+01
   8.0000000e+01   2.4752854e+01
   8.1000000e+01   2.4715317e+01
   8.2000000e+01   2.4666021e+01
   8.3000000e+01   2.4647984e+01
   8.4000000e+01   2.4625395e+01
   8.5000000e+01   2.4621759e+01
   8.6000000e+01   2.4575449e+01
   8.7000000e+01   2.4541186e+01
   8.8000000e+01   2.4520492e+01
   8.9000000e+01   2.4494295e+01
   9.0000000e+01   2.4480196e+01
   9.1000000e+01   2.4456872e+01
   9.2000000e+01   2.4431569e+01
   9.3000000e+01   2.4414863e+01
   9.4000000e+01   2.4377659e+01
   9.5000000e+01   2.4361288e+01
   9.6000000e+01   2.4341477e+01
   9.7000000e+01   2.4319040e+01
   9.8000000e+01   2.4306630e+01
   9.9000000e+01   2.4280769e+01
   1.0000000e+02   2.4284076e+01
   1.0100000e+02   2.4318031e+01
   1.0200000e+02   2.4323355e+01
   1.0300000e+02   2.4299022e+01
   1.0400000e+02   2.4265108e+01
   1.0500000e+02   2.4248348e+01
   1.0600000e+02   2.4242931e+01
   1.0700000e+02   2.4220109e+01
   1.0800000e+02   2.4191961e+01
   1.0900000e+02   2.4166923e+01
   1.1000000e+02   2.4141369e+01
   1.1100000e+02   2.4122686e+01
   1.1200000e+02   2.4090440e+01
   1.1300000e+02   2.4080611e+01
   1.1400000e+02   2.4042213e+01
   1.1500000e+02   2.3992856e+01
   1.1600000e+02   2.3976863e+01
   1.1700000e+02   2.3955593e+01
   1.1800000e+02   2.3922320e+01
   1.1900000e+02   2.3900101e+01
   1.2000000e+02   2.3888419e+01
   1.2100000e+02   2.3853356e+01
   1.2200000e+02   2.3821284e+01
   1.2300000e+02   2.3778455e+01
   1.2400000e+02   2.3757492e+01
   1.2500000e+02   2.3729628e+01
   1.2600000e+02   2.3705629e+01
   1.2700000e+02   2.3697484e+01
   1.2800000e+02   2.3675807e+01
   1.2900000e+02   2.3664325e+01
   1.3000000e+02   2.3655939e+01
   1.3100000e+02   2.3636665e+01
   1.3200000e+02   2.3601786e+01
   1.3300000e+02   2.3594444e+01
   1.3400000e+02   2.3559708e+01
   1.3500000e+02   2.3536476e+01
   1.3600000e+02   2.3527157e+01
   1.3700000e+02   2.3520897e+01
   1.3800000e+02   2.3503992e+01
   1.3900000e+02   2.3499555e+01
   1.4000000e+02   2.3479682e+01
   1.4100000e+02   2.3470989e+01
   1.4200000e+02   2.3479852e+01
   1.4300000e+02   2.3484100e+01
   1.4400000e+02   2.3496089e+01
   1.4500000e+02   2.3507359e+01
   1.4600000e+02   2.3503969e+01
   1.4700000e+02   2.3525157e+01
   1.4800000e+02   2.3595655e+01
   1.4900000e+02   2.3687481e+01
   1.5000000e+02   2.3908076e+01
   1.5100000e+02   2.4309436e+01
   1.5200000e+02   2.4488803e+01
   1.5300000e+02   2.4571419e+01
   1.5400000e+02   2.4604548e+01
   1.5500000e+02   2.4627224e+01
   1.5600000e+02   2.4640908e+01
   1.5700000e+02   2.4640447e+01
   1.5800000e+02   2.4630063e+01
   1.5900000e+02   2.4623254e+01
   1.6000000e+02   2.4595520e+01
   1.6100000e+02   2.4589640e+01
   1.6200000e+02   2.4555909e+01
   1.6300000e+02   2.4542509e+01
   1.6400000e+02   2.4505181e+01
   1.6500000e+02   2.4476775e+01
   1.6600000e+02   2.4458423e+01
   1.6700000e+02   2.4435738e+01
   1.6800000e+02   2.4400223e+01
   1.6900000e+02   2.4377588e+01
   1.7000000e+02   2.4343509e+01
   1.7100000e+02   2.4303159e+01
   1.7200000e+02   2.4268004e+01
   1.7300000e+02   2.4251447e+01
   1.7400000e+02   2.4215927e+01
   1.7500000e+02   2.4178431e+01
   1.7600000e+02   2.4167465e+01
   1.7700000e+02   2.4132639e+01
   1.7800000e+02   2.4088618e+01
   1.7900000e+02   2.4064804e+01
   1.8000000e+02   2.4024548e+01
   1.8100000e+02   2.3989901e+01
   1.8200000e+02   2.3944800e+01
   1.8300000e+02   2.3902489e+01
   1.8400000e+02   2.3872809e+01
   1.8500000e+02   2.3801104e+01
   1.8600000e+02   2.3756634e+01
   1.8700000e+02   2.3707384e+01
   1.8800000e+02   2.3668479e+01
   1.8900000e+02   2.3615603e+01
   1.9000000e+02   2.3551409e+01
   1.9100000e+02   2.3494368e+01
   1.9200000e+02   2.3435384e+01
   1.9300000e+02   2.3359210e+01
   1.9400000e+02   2.3288053e+01
   1.9500000e+02   2.3207196e+01
   1.9600000e+02   2.3103328e+01
   1.9700000e+02   2.2987503e+01
   1.9800000e+02   2.2855256e+01
   1.9900000e+02   2.2666604e+01
   2.0000000e+02   2.2391816e+01
   2.0100000e+02   2.1775235e+01


==> Dat/NLIN_CL_Gaussian.dat <==
   1.0000000e+00   2.9335885e+01
   2.0000000e+00   2.9832654e+01
   3.0000000e+00   3.0022957e+01
   4.0000000e+00   3.0109780e+01
   5.0000000e+00   3.0174924e+01
   6.0000000e+00   3.0214787e+01
   7.0000000e+00   3.0235817e+01
   8.0000000e+00   3.0248549e+01
   9.0000000e+00   3.0253059e+01
   1.0000000e+01   3.0239928e+01
   1.1000000e+01   3.0241572e+01
   1.2000000e+01   3.0225521e+01
   1.3000000e+01   3.0214374e+01
   1.4000000e+01   3.0195732e+01
   1.5000000e+01   3.0179094e+01
   1.6000000e+01   3.0154017e+01
   1.7000000e+01   3.0140162e+01
   1.8000000e+01   3.0114436e+01
   1.9000000e+01   3.0090257e+01
   2.0000000e+01   3.0077478e+01
   2.1000000e+01   3.0044504e+01
   2.2000000e+01   3.0015607e+01
   2.3000000e+01   2.9996090e+01
   2.4000000e+01   2.9951524e+01
   2.5000000e+01   2.9933480e+01
   2.6000000e+01   2.9895388e+01
   2.7000000e+01   2.9871745e+01
   2.8000000e+01   2.9845723e+01
   2.9000000e+01   2.9813655e+01
   3.0000000e+01   2.9788650e+01
   3.1000000e+01   2.9753858e+01
   3.2000000e+01   2.9717396e+01
   3.3000000e+01   2.9696954e+01
   3.4000000e+01   2.9652488e+01
   3.5000000e+01   2.9610887e+01
   3.6000000e+01   2.9580380e+01
   3.7000000e+01   2.9537597e+01
   3.8000000e+01   2.9510459e+01
   3.9000000e+01   2.9478257e+01
   4.0000000e+01   2.9435440e+01
   4.1000000e+01   2.9408152e+01
   4.2000000e+01   2.9377184e+01
   4.3000000e+01   2.9347509e+01
   4.4000000e+01   2.9309490e+01
   4.5000000e+01   2.9265482e+01
   4.6000000e+01   2.9237620e+01
   4.7000000e+01   2.9201755e+01
   4.8000000e+01   2.9162433e+01
   4.9000000e+01   2.9129656e+01
   5.0000000e+01   2.9099837e+01
   5.1000000e+01   2.9061195e+01
   5.2000000e+01   2.9035241e+01
   5.3000000e+01   2.8994375e+01
   5.4000000e+01   2.8954225e+01
   5.5000000e+01   2.8915375e+01
   5.6000000e+01   2.8873359e+01
   5.7000000e+01   2.8854178e+01
   5.8000000e+01   2.8829228e+01
   5.9000000e+01   2.8786941e+01
   6.0000000e+01   2.8744818e+01
   6.1000000e+01   2.8708134e+01
   6.2000000e+01   2.8669368e+01
   6.3000000e+01   2.8646297e+01
   6.4000000e+01   2.8603380e+01
   6.5000000e+01   2.8565476e+01
   6.6000000e+01   2.8539414e+01
   6.7000000e+01   2.8506462e+01
   6.8000000e+01   2.8457180e+01
   6.9000000e+01   2.8430458e+01
   7.0000000e+01   2.8405452e+01
   7.1000000e+01   2.8365773e+01
   7.2000000e+01   2.8330833e+01
   7.3000000e+01   2.8282731e+01
   7.4000000e+01   2.8262044e+01
   7.5000000e+01   2.8220372e+01
   7.6000000e+01   2.8175654e+01
   7.7000000e+01   2.8151791e+01
   7.8000000e+01   2.8111727e+01
   7.9000000e+01   2.8078055e+01
   8.0000000e+01   2.8055688e+01
   8.1000000e+01   2.8014037e+01
   8.2000000e+01   2.7969211e+01
   8.3000000e+01   2.7937904e+01
   8.4000000e+01   2.7902852e+01
   8.5000000e+01   2.7879561e+01
   8.6000000e+01   2.7839036e+01
   8.7000000e+01   2.7803173e+01
   8.8000000e+01   2.7767738e+01
   8.9000000e+01   2.7732743e+01
   9.0000000e+01   2.7700416e+01
   9.1000000e+01   2.7665616e+01
   9.2000000e+01   2.7632782e+01
   9.3000000e+01   2.7604225e+01
   9.4000000e+01   2.7559510e+01
   9.5000000e+01   2.7525094e+01
   9.6000000e+01   2.7494271e+01
   9.7000000e+01   2.7460890e+01
   9.8000000e+01   2.7428037e+01
   9.9000000e+01   2.7392558e+01
   1.0000000e+02   2.7356787e+01
   1.0100000e+02   2.7325546e+01
   1.0200000e+02   2.7292458e+01
   1.0300000e+02   2.7250127e+01
   1.0400000e+02   2.7209032e+01
   1.0500000e+02   2.7175873e+01
   1.0600000e+02   2.7146650e+01
   1.0700000e+02   2.7113010e+01
   1.0800000e+02   2.7079107e+01
   1.0900000e+02   2.7044079e+01
   1.1000000e+02   2.7009632e+01
   1.1100000e+02   2.6976652e+01
   1.1200000e+02   2.6936390e+01
   1.1300000e+02   2.6912584e+01
   1.1400000e+02   2.6870828e+01
   1.1500000e+02   2.6821451e+01
   1.1600000e+02   2.6795187e+01
   1.1700000e+02   2.6761447e+01
   1.1800000e+02   2.6729287e+01
   1.1900000e+02   2.6700602e+01
   1.2000000e+02   2.6669857e+01
   1.2100000e+02   2.6623800e+01
   1.2200000e+02   2.6584884e+01
   1.2300000e+02   2.6543691e+01
   1.2400000e+02   2.6517624e+01
   1.2500000e+02   2.6477741e+01
   1.2600000e+02   2.6436500e+01
   1.2700000e+02   2.6408788e+01
   1.2800000e+02   2.6374897e+01
   1.2900000e+02   2.6340740e+01
   1.3000000e+02   2.6315452e+01
   1.3100000e+02   2.6286954e+01
   1.3200000e+02   2.6239725e+01
   1.3300000e+02   2.6210724e+01
   1.3400000e+02   2.6170003e+01
   1.3500000e+02   2.6132074e+01
   1.3600000e+02   2.6104472e+01
   1.3700000e+02   2.6072405e+01
   1.3800000e+02   2.6032527e+01
   1.3900000e+02   2.6001013e+01
   1.4000000e+02   2.5967070e+01
   1.4100000e+02   2.5931753e+01
   1.4200000e+02   2.5903959e+01
   1.4300000e+02   2.5872618e+01
   1.4400000e+02   2.5839918e+01
   1.4500000e+02   2.5806969e+01
   1.4600000e+02   2.5756496e+01
   1.4700000e+02   2.5710097e+01
   1.4800000e+02   2.5682017e+01
   1.4900000e+02   2.5646661e+01
   1.5000000e+02   2.5608627e+01
   1.5100000e+02   2.5569053e+01
   1.5200000e+02   2.5521813e+01
   1.5300000e+02   2.5494937e+01
   1.5400000e+02   2.5466660e+01
   1.5500000e+02   2.5431986e+01
   1.5600000e+02   2.5400791e+01
   1.5700000e+02   2.5363059e+01
   1.5800000e+02   2.5330090e+01
   1.5900000e+02   2.5296870e+01
   1.6000000e+02   2.5250448e+01
   1.6100000e+02   2.5227050e+01
   1.6200000e+02   2.5178554e+01
   1.6300000e+02   2.5149460e+01
   1.6400000e+02   2.5098743e+01
   1.6500000e+02   2.5063697e+01
   1.6600000e+02   2.5024271e+01
   1.6700000e+02   2.4988617e+01
   1.6800000e+02   2.4945720e+01
   1.6900000e+02   2.4912216e+01
   1.7000000e+02   2.4872798e+01
   1.7100000e+02   2.4825878e+01
   1.7200000e+02   2.4779890e+01
   1.7300000e+02   2.4749443e+01
   1.7400000e+02   2.4711450e+01
   1.7500000e+02   2.4673121e+01
   1.7600000e+02   2.4643405e+01
   1.7700000e+02   2.4601458e+01
   1.7800000e+02   2.4560622e+01
   1.7900000e+02   2.4530124e+01
   1.8000000e+02   2.4485517e+01
   1.8100000e+02   2.4442010e+01
   1.8200000e+02   2.4396484e+01
   1.8300000e+02   2.4345689e+01
   1.8400000e+02   2.4312029e+01
   1.8500000e+02   2.4245550e+01
   1.8600000e+02   2.4194601e+01
   1.8700000e+02   2.4139700e+01
   1.8800000e+02   2.4097641e+01
   1.8900000e+02   2.4041492e+01
   1.9000000e+02   2.3972446e+01
   1.9100000e+02   2.3916407e+01
   1.9200000e+02   2.3857850e+01
   1.9300000e+02   2.3778524e+01
   1.9400000e+02   2.3706981e+01
   1.9500000e+02   2.3626709e+01
   1.9600000e+02   2.3527612e+01
   1.9700000e+02   2.3420277e+01
   1.9800000e+02   2.3285834e+01
   1.9900000e+02   2.3106933e+01
   2.0000000e+02   2.2862319e+01
   2.0100000e+02   2.2296818e+01


==> Dat/NLIN_CL_HyberidModulation_T.dat <==
   1.0000000e+00   2.3895509e+01
   2.0000000e+00   2.4276000e+01
   3.0000000e+00   2.4446948e+01
   4.0000000e+00   2.4496461e+01
   5.0000000e+00   2.4536186e+01
   6.0000000e+00   2.4534712e+01
   7.0000000e+00   2.4526603e+01
   8.0000000e+00   2.4546116e+01
   9.0000000e+00   2.4534460e+01
   1.0000000e+01   2.4456398e+01
   1.1000000e+01   2.4464460e+01
   1.2000000e+01   2.4458435e+01
   1.3000000e+01   2.4442786e+01
   1.4000000e+01   2.4399728e+01
   1.5000000e+01   2.4407662e+01
   1.6000000e+01   2.4339960e+01
   1.7000000e+01   2.4349550e+01
   1.8000000e+01   2.4307431e+01
   1.9000000e+01   2.4292360e+01
   2.0000000e+01   2.4319991e+01
   2.1000000e+01   2.4274345e+01
   2.2000000e+01   2.4231113e+01
   2.3000000e+01   2.4227467e+01
   2.4000000e+01   2.4148985e+01
   2.5000000e+01   2.4154987e+01
   2.6000000e+01   2.4098180e+01
   2.7000000e+01   2.4092847e+01
   2.8000000e+01   2.4087425e+01
   2.9000000e+01   2.4047687e+01
   3.0000000e+01   2.4074866e+01
   3.1000000e+01   2.4015530e+01
   3.2000000e+01   2.3966930e+01
   3.3000000e+01   2.3981476e+01
   3.4000000e+01   2.3918486e+01
   3.5000000e+01   2.3846605e+01
   3.6000000e+01   2.3836502e+01
   3.7000000e+01   2.3766627e+01
   3.8000000e+01   2.3755473e+01
   3.9000000e+01   2.3740891e+01
   4.0000000e+01   2.3692663e+01
   4.1000000e+01   2.3671520e+01
   4.2000000e+01   2.3670531e+01
   4.3000000e+01   2.3682940e+01
   4.4000000e+01   2.3640571e+01
   4.5000000e+01   2.3576410e+01
   4.6000000e+01   2.3562414e+01
   4.7000000e+01   2.3530437e+01
   4.8000000e+01   2.3513535e+01
   4.9000000e+01   2.3502754e+01
   5.0000000e+01   2.3495305e+01
   5.1000000e+01   2.3468412e+01
   5.2000000e+01   2.3462966e+01
   5.3000000e+01   2.3440244e+01
   5.4000000e+01   2.3421437e+01
   5.5000000e+01   2.3381055e+01
   5.6000000e+01   2.3346528e+01
   5.7000000e+01   2.3396688e+01
   5.8000000e+01   2.3406646e+01
   5.9000000e+01   2.3379422e+01
   6.0000000e+01   2.3354699e+01
   6.1000000e+01   2.3357964e+01
   6.2000000e+01   2.3356300e+01
   6.3000000e+01   2.3429843e+01
   6.4000000e+01   2.3444595e+01
   6.5000000e+01   2.3498822e+01
   6.6000000e+01   2.3618400e+01
   6.7000000e+01   2.3838631e+01
   6.8000000e+01   2.4065286e+01
   6.9000000e+01   2.4279281e+01
   7.0000000e+01   2.4362444e+01
   7.1000000e+01   2.4398785e+01
   7.2000000e+01   2.4420214e+01
   7.3000000e+01   2.4405407e+01
   7.4000000e+01   2.4437013e+01
   7.5000000e+01   2.4428050e+01
   7.6000000e+01   2.4398308e+01
   7.7000000e+01   2.4395956e+01
   7.8000000e+01   2.4359972e+01
   7.9000000e+01   2.4329848e+01
   8.0000000e+01   2.4333568e+01
   8.1000000e+01   2.4306548e+01
   8.2000000e+01   2.4270043e+01
   8.3000000e+01   2.4251549e+01
   8.4000000e+01   2.4228548e+01
   8.5000000e+01   2.4225539e+01
   8.6000000e+01   2.4180680e+01
   8.7000000e+01   2.4144883e+01
   8.8000000e+01   2.4124291e+01
   8.9000000e+01   2.4103380e+01
   9.0000000e+01   2.4092831e+01
   9.1000000e+01   2.4069440e+01
   9.2000000e+01   2.4028961e+01
   9.3000000e+01   2.4010109e+01
   9.4000000e+01   2.3975205e+01
   9.5000000e+01   2.3947050e+01
   9.6000000e+01   2.3918160e+01
   9.7000000e+01   2.3887058e+01
   9.8000000e+01   2.3865739e+01
   9.9000000e+01   2.3819505e+01
   1.0000000e+02   2.3789509e+01
   1.0100000e+02   2.3777110e+01
   1.0200000e+02   2.3747199e+01
   1.0300000e+02   2.3708283e+01
   1.0400000e+02   2.3654797e+01
   1.0500000e+02   2.3625211e+01
   1.0600000e+02   2.3616455e+01
   1.0700000e+02   2.3590753e+01
   1.0800000e+02   2.3558265e+01
   1.0900000e+02   2.3525258e+01
   1.1000000e+02   2.3493199e+01
   1.1100000e+02   2.3467106e+01
   1.1200000e+02   2.3430933e+01
   1.1300000e+02   2.3412497e+01
   1.1400000e+02   2.3371009e+01
   1.1500000e+02   2.3316064e+01
   1.1600000e+02   2.3294837e+01
   1.1700000e+02   2.3268463e+01
   1.1800000e+02   2.3225972e+01
   1.1900000e+02   2.3203567e+01
   1.2000000e+02   2.3187130e+01
   1.2100000e+02   2.3141730e+01
   1.2200000e+02   2.3100834e+01
   1.2300000e+02   2.3059598e+01
   1.2400000e+02   2.3031943e+01
   1.2500000e+02   2.2998390e+01
   1.2600000e+02   2.2974493e+01
   1.2700000e+02   2.2962647e+01
   1.2800000e+02   2.2934370e+01
   1.2900000e+02   2.2924997e+01
   1.3000000e+02   2.2911457e+01
   1.3100000e+02   2.2885182e+01
   1.3200000e+02   2.2843145e+01
   1.3300000e+02   2.2844499e+01
   1.3400000e+02   2.2825498e+01
   1.3500000e+02   2.2834546e+01
   1.3600000e+02   2.2848819e+01
   1.3700000e+02   2.2846917e+01
   1.3800000e+02   2.2822862e+01
   1.3900000e+02   2.2807784e+01
   1.4000000e+02   2.2762901e+01
   1.4100000e+02   2.2734185e+01
   1.4200000e+02   2.2718423e+01
   1.4300000e+02   2.2693427e+01
   1.4400000e+02   2.2670574e+01
   1.4500000e+02   2.2637868e+01
   1.4600000e+02   2.2579357e+01
   1.4700000e+02   2.2532488e+01
   1.4800000e+02   2.2521972e+01
   1.4900000e+02   2.2484181e+01
   1.5000000e+02   2.2445032e+01
   1.5100000e+02   2.2396185e+01
   1.5200000e+02   2.2349165e+01
   1.5300000e+02   2.2332345e+01
   1.5400000e+02   2.2296458e+01
   1.5500000e+02   2.2275965e+01
   1.5600000e+02   2.2256863e+01
   1.5700000e+02   2.2228252e+01
   1.5800000e+02   2.2193623e+01
   1.5900000e+02   2.2165256e+01
   1.6000000e+02   2.2109490e+01
   1.6100000e+02   2.2092790e+01
   1.6200000e+02   2.2030987e+01
   1.6300000e+02   2.2012021e+01
   1.6400000e+02   2.1950848e+01
   1.6500000e+02   2.1908005e+01
   1.6600000e+02   2.1885269e+01
   1.6700000e+02   2.1859830e+01
   1.6800000e+02   2.1809358e+01
   1.6900000e+02   2.1780651e+01
   1.7000000e+02   2.1732329e+01
   1.7100000e+02   2.1677248e+01
   1.7200000e+02   2.1631778e+01
   1.7300000e+02   2.1624751e+01
   1.7400000e+02   2.1578175e+01
   1.7500000e+02   2.1528574e+01
   1.7600000e+02   2.1530297e+01
   1.7700000e+02   2.1492089e+01
   1.7800000e+02   2.1436246e+01
   1.7900000e+02   2.1420952e+01
   1.8000000e+02   2.1374893e+01
   1.8100000e+02   2.1340795e+01
   1.8200000e+02   2.1286228e+01
   1.8300000e+02   2.1238954e+01
   1.8400000e+02   2.1218870e+01
   1.8500000e+02   2.1123399e+01
   1.8600000e+02   2.1078220e+01
   1.8700000e+02   2.1027927e+01
   1.8800000e+02   2.0999574e+01
   1.8900000e+02   2.0946821e+01
   1.9000000e+02   2.0876743e+01
   1.9100000e+02   2.0820572e+01
   1.9200000e+02   2.0766004e+01
   1.9300000e+02   2.0685035e+01
   1.9400000e+02   2.0619423e+01
   1.9500000e+02   2.0539588e+01
   1.9600000e+02   2.0430776e+01
   1.9700000e+02   2.0311886e+01
   1.9800000e+02   2.0193336e+01
   1.9900000e+02   2.0008239e+01
   2.0000000e+02   1.9746982e+01
   2.0100000e+02   1.9127188e+01


==> Dat/NLIN_CL_QPSK.dat <==
   1.0000000e+00   2.3331443e+01
   2.0000000e+00   2.3740136e+01
   3.0000000e+00   2.3947605e+01
   4.0000000e+00   2.4017694e+01
   5.0000000e+00   2.4065548e+01
   6.0000000e+00   2.4052673e+01
   7.0000000e+00   2.4037043e+01
   8.0000000e+00   2.4072413e+01
   9.0000000e+00   2.4053518e+01
   1.0000000e+01   2.3951021e+01
   1.1000000e+01   2.3958336e+01
   1.2000000e+01   2.3965642e+01
   1.3000000e+01   2.3946539e+01
   1.4000000e+01   2.3891530e+01
   1.5000000e+01   2.3908097e+01
   1.6000000e+01   2.3822676e+01
   1.7000000e+01   2.3835236e+01
   1.8000000e+01   2.3782358e+01
   1.9000000e+01   2.3766755e+01
   2.0000000e+01   2.3802230e+01
   2.1000000e+01   2.3750751e+01
   2.2000000e+01   2.3697028e+01
   2.3000000e+01   2.3685126e+01
   2.4000000e+01   2.3600395e+01
   2.5000000e+01   2.3600338e+01
   2.6000000e+01   2.3536764e+01
   2.7000000e+01   2.3526752e+01
   2.8000000e+01   2.3516926e+01
   2.9000000e+01   2.3463109e+01
   3.0000000e+01   2.3504525e+01
   3.1000000e+01   2.3426500e+01
   3.2000000e+01   2.3367750e+01
   3.3000000e+01   2.3381085e+01
   3.4000000e+01   2.3312019e+01
   3.5000000e+01   2.3219324e+01
   3.6000000e+01   2.3208759e+01
   3.7000000e+01   2.3120482e+01
   3.8000000e+01   2.3101408e+01
   3.9000000e+01   2.3079957e+01
   4.0000000e+01   2.3021410e+01
   4.1000000e+01   2.2978248e+01
   4.2000000e+01   2.2976045e+01
   4.3000000e+01   2.2990015e+01
   4.4000000e+01   2.2927995e+01
   4.5000000e+01   2.2839718e+01
   4.6000000e+01   2.2808739e+01
   4.7000000e+01   2.2760678e+01
   4.8000000e+01   2.2741172e+01
   4.9000000e+01   2.2717099e+01
   5.0000000e+01   2.2686877e+01
   5.1000000e+01   2.2648851e+01
   5.2000000e+01   2.2616494e+01
   5.3000000e+01   2.2580709e+01
   5.4000000e+01   2.2550032e+01
   5.5000000e+01   2.2475218e+01
   5.6000000e+01   2.2401570e+01
   5.7000000e+01   2.2441638e+01
   5.8000000e+01   2.2416311e+01
   5.9000000e+01   2.2355499e+01
   6.0000000e+01   2.2288657e+01
   6.1000000e+01   2.2248735e+01
   6.2000000e+01   2.2190281e+01
   6.3000000e+01   2.2222541e+01
   6.4000000e+01   2.2157848e+01
   6.5000000e+01   2.2117227e+01
   6.6000000e+01   2.2108058e+01
   6.7000000e+01   2.2051150e+01
   6.8000000e+01   2.1967563e+01
   6.9000000e+01   2.1949623e+01
   7.0000000e+01   2.1922493e+01
   7.1000000e+01   2.1893067e+01
   7.2000000e+01   2.1867476e+01
   7.3000000e+01   2.1793946e+01
   7.4000000e+01   2.1812609e+01
   7.5000000e+01   2.1780867e+01
   7.6000000e+01   2.1708945e+01
   7.7000000e+01   2.1691202e+01
   7.8000000e+01   2.1619304e+01
   7.9000000e+01   2.1553251e+01
   8.0000000e+01   2.1559272e+01
   8.1000000e+01   2.1516352e+01
   8.2000000e+01   2.1463566e+01
   8.3000000e+01   2.1430357e+01
   8.4000000e+01   2.1391963e+01
   8.5000000e+01   2.1391064e+01
   8.6000000e+01   2.1313167e+01
   8.7000000e+01   2.1255730e+01
   8.8000000e+01   2.1232985e+01
   8.9000000e+01   2.1217719e+01
   9.0000000e+01   2.1218945e+01
   9.1000000e+01   2.1191189e+01
   9.2000000e+01   2.1117376e+01
   9.3000000e+01   2.1101073e+01
   9.4000000e+01   2.1067072e+01
   9.5000000e+01   2.1025472e+01
   9.6000000e+01   2.0990401e+01
   9.7000000e+01   2.0950636e+01
   9.8000000e+01   2.0930065e+01
   9.9000000e+01   2.0861718e+01
   1.0000000e+02   2.0823936e+01
   1.0100000e+02   2.0824058e+01
   1.0200000e+02   2.0788047e+01
   1.0300000e+02   2.0736293e+01
   1.0400000e+02   2.0649418e+01
   1.0500000e+02   2.0617351e+01
   1.0600000e+02   2.0635596e+01
   1.0700000e+02   2.0613307e+01
   1.0800000e+02   2.0573568e+01
   1.0900000e+02   2.0530719e+01
   1.1000000e+02   2.0496935e+01
   1.1100000e+02   2.0468267e+01
   1.1200000e+02   2.0422970e+01
   1.1300000e+02   2.0408851e+01
   1.1400000e+02   2.0355646e+01
   1.1500000e+02   2.0275579e+01
   1.1600000e+02   2.0257506e+01
   1.1700000e+02   2.0222229e+01
   1.1800000e+02   2.0157574e+01
   1.1900000e+02   2.0139822e+01
   1.2000000e+02   2.0125867e+01
   1.2100000e+02   2.0053710e+01
   1.2200000e+02   1.9995607e+01
   1.2300000e+02   1.9950250e+01
   1.2400000e+02   1.9919496e+01
   1.2500000e+02   1.9874388e+01
   1.2600000e+02   1.9862350e+01
   1.2700000e+02   1.9862350e+01
   1.2800000e+02   1.9820450e+01
   1.2900000e+02   1.9831475e+01
   1.3000000e+02   1.9818716e+01
   1.3100000e+02   1.9769764e+01
   1.3200000e+02   1.9686692e+01
   1.3300000e+02   1.9686725e+01
   1.3400000e+02   1.9603200e+01
   1.3500000e+02   1.9552821e+01
   1.3600000e+02   1.9542058e+01
   1.3700000e+02   1.9544673e+01
   1.3800000e+02   1.9507352e+01
   1.3900000e+02   1.9495403e+01
   1.4000000e+02   1.9414846e+01
   1.4100000e+02   1.9374517e+01
   1.4200000e+02   1.9364489e+01
   1.4300000e+02   1.9337024e+01
   1.4400000e+02   1.9316297e+01
   1.4500000e+02   1.9274592e+01
   1.4600000e+02   1.9183135e+01
   1.4700000e+02   1.9121700e+01
   1.4800000e+02   1.9137296e+01
   1.4900000e+02   1.9094474e+01
   1.5000000e+02   1.9045305e+01
   1.5100000e+02   1.8970902e+01
   1.5200000e+02   1.8901431e+01
   1.5300000e+02   1.8901683e+01
   1.5400000e+02   1.8859704e+01
   1.5500000e+02   1.8852249e+01
   1.5600000e+02   1.8856586e+01
   1.5700000e+02   1.8840927e+01
   1.5800000e+02   1.8804649e+01
   1.5900000e+02   1.8773558e+01
   1.6000000e+02   1.8689206e+01
   1.6100000e+02   1.8692675e+01
   1.6200000e+02   1.8589364e+01
   1.6300000e+02   1.8587537e+01
   1.6400000e+02   1.8498811e+01
   1.6500000e+02   1.8451886e+01
   1.6600000e+02   1.8452116e+01
   1.6700000e+02   1.8440607e+01
   1.6800000e+02   1.8372399e+01
   1.6900000e+02   1.8348846e+01
   1.7000000e+02   1.8283982e+01
   1.7100000e+02   1.8199977e+01
   1.7200000e+02   1.8140384e+01
   1.7300000e+02   1.8180945e+01
   1.7400000e+02   1.8121490e+01
   1.7500000e+02   1.8060931e+01
   1.7600000e+02   1.8119267e+01
   1.7700000e+02   1.8083035e+01
   1.7800000e+02   1.8003960e+01
   1.7900000e+02   1.8014689e+01
   1.8000000e+02   1.7970091e+01
   1.8100000e+02   1.7949897e+01
   1.8200000e+02   1.7887247e+01
   1.8300000e+02   1.7840978e+01
   1.8400000e+02   1.7851604e+01
   1.8500000e+02   1.7694165e+01
   1.8600000e+02   1.7664426e+01
   1.8700000e+02   1.7624122e+01
   1.8800000e+02   1.7631104e+01
   1.8900000e+02   1.7591093e+01
   1.9000000e+02   1.7513792e+01
   1.9100000e+02   1.7466163e+01
   1.9200000e+02   1.7430431e+01
   1.9300000e+02   1.7348694e+01
   1.9400000e+02   1.7302144e+01
   1.9500000e+02   1.7226759e+01
   1.9600000e+02   1.7110628e+01
   1.9700000e+02   1.6995143e+01
   1.9800000e+02   1.6915253e+01
   1.9900000e+02   1.6751677e+01
   2.0000000e+02   1.6514796e+01
   2.0100000e+02   1.5897642e+01


==> Dat/NLIN_DAN_16QAM_CLOSEDFORM_FACTOR4.dat <==
   1.0000000e+00   3.5162600e+01
   2.0000000e+00   3.5741600e+01
   3.0000000e+00   3.6029100e+01
   4.0000000e+00   3.6200100e+01
   5.0000000e+00   3.6310500e+01
   6.0000000e+00   3.6384100e+01
   7.0000000e+00   3.6433200e+01
   8.0000000e+00   3.6464700e+01
   9.0000000e+00   3.6483000e+01
   1.0000000e+01   3.6491100e+01
   1.1000000e+01   3.6491000e+01
   1.2000000e+01   3.6484000e+01
   1.3000000e+01   3.6471400e+01
   1.4000000e+01   3.6453900e+01
   1.5000000e+01   3.6432300e+01
   1.6000000e+01   3.6406900e+01
   1.7000000e+01   3.6378200e+01
   1.8000000e+01   3.6346600e+01
   1.9000000e+01   3.6312300e+01
   2.0000000e+01   3.6275600e+01
   2.1000000e+01   3.6236600e+01
   2.2000000e+01   3.6195500e+01
   2.3000000e+01   3.6152500e+01
   2.4000000e+01   3.6107600e+01
   2.5000000e+01   3.6061000e+01
   2.6000000e+01   3.6012800e+01
   2.7000000e+01   3.5963000e+01
   2.8000000e+01   3.5911700e+01
   2.9000000e+01   3.5859000e+01
   3.0000000e+01   3.5804800e+01
   3.1000000e+01   3.5749300e+01
   3.2000000e+01   3.5692500e+01
   3.3000000e+01   3.5634400e+01
   3.4000000e+01   3.5575100e+01
   3.5000000e+01   3.5514500e+01
   3.6000000e+01   3.5452800e+01
   3.7000000e+01   3.5389800e+01
   3.8000000e+01   3.5325600e+01
   3.9000000e+01   3.5260300e+01
   4.0000000e+01   3.5193900e+01
   4.1000000e+01   3.5126200e+01
   4.2000000e+01   3.5057500e+01
   4.3000000e+01   3.4987600e+01
   4.4000000e+01   3.4916500e+01
   4.5000000e+01   3.4844300e+01
   4.6000000e+01   3.4771000e+01
   4.7000000e+01   3.4696500e+01
   4.8000000e+01   3.4620800e+01
   4.9000000e+01   3.4544000e+01
   5.0000000e+01   3.4466100e+01
   5.1000000e+01   3.4386900e+01
   5.2000000e+01   3.4306600e+01
   5.3000000e+01   3.4225100e+01
   5.4000000e+01   3.4142300e+01
   5.5000000e+01   3.4058300e+01
   5.6000000e+01   3.3973100e+01
   5.7000000e+01   3.3886700e+01
   5.8000000e+01   3.3798900e+01
   5.9000000e+01   3.3709900e+01
   6.0000000e+01   3.3619600e+01
   6.1000000e+01   3.3527900e+01
   6.2000000e+01   3.3434800e+01
   6.3000000e+01   3.3340400e+01
   6.4000000e+01   3.3244600e+01
   6.5000000e+01   3.3147400e+01
   6.6000000e+01   3.3048700e+01
   6.7000000e+01   3.2948500e+01
   6.8000000e+01   3.2846800e+01
   6.9000000e+01   3.2743500e+01
   7.0000000e+01   3.2638700e+01
   7.1000000e+01   3.2532200e+01
   7.2000000e+01   3.2424200e+01
   7.3000000e+01   3.2314400e+01
   7.4000000e+01   3.2202900e+01
   7.5000000e+01   3.2089700e+01
   7.6000000e+01   3.1974600e+01
   7.7000000e+01   3.1857800e+01
   7.8000000e+01   3.1739000e+01
   7.9000000e+01   3.1618400e+01
   8.0000000e+01   3.1495800e+01
   8.1000000e+01   3.1371100e+01
   8.2000000e+01   3.1244500e+01
   8.3000000e+01   3.1115700e+01
   8.4000000e+01   3.0984900e+01
   8.5000000e+01   3.0851800e+01
   8.6000000e+01   3.0716600e+01
   8.7000000e+01   3.0579100e+01
   8.8000000e+01   3.0439300e+01
   8.9000000e+01   3.0297300e+01
   9.0000000e+01   3.0152900e+01
   9.1000000e+01   3.0006200e+01
   9.2000000e+01   2.9857300e+01
   9.3000000e+01   2.9706000e+01
   9.4000000e+01   2.9552500e+01
   9.5000000e+01   2.9396900e+01
   9.6000000e+01   2.9239300e+01
   9.7000000e+01   2.9079700e+01
   9.8000000e+01   2.8918500e+01
   9.9000000e+01   2.8755600e+01
   1.0000000e+02   2.8590800e+01
   1.0100000e+02   2.8421500e+01


==> Dat/NLIN_DAN_CLOSED_FORM.dat <==
   3.2822600e+01
   3.3211200e+01
   3.3445200e+01
   3.3596700e+01
   3.3701100e+01
   3.3775700e+01
   3.3830100e+01
   3.3869900e+01
   3.3898600e+01
   3.3918800e+01
   3.3932100e+01
   3.3939800e+01
   3.3942800e+01
   3.3941800e+01
   3.3937400e+01
   3.3930000e+01
   3.3920100e+01
   3.3907700e+01
   3.3893300e+01
   3.3877100e+01
   3.3859100e+01
   3.3839600e+01
   3.3818700e+01
   3.3796400e+01
   3.3773000e+01
   3.3748400e+01
   3.3722700e+01
   3.3696000e+01
   3.3668400e+01
   3.3640000e+01
   3.3610600e+01
   3.3580500e+01
   3.3549600e+01
   3.3517900e+01
   3.3485500e+01
   3.3452500e+01
   3.3418800e+01
   3.3384400e+01
   3.3349500e+01
   3.3313900e+01
   3.3277700e+01
   3.3241000e+01
   3.3203700e+01
   3.3165800e+01
   3.3127400e+01
   3.3088500e+01
   3.3049000e+01
   3.3009000e+01
   3.2968500e+01
   3.2927400e+01
   3.2885900e+01
   3.2843800e+01
   3.2801200e+01
   3.2758100e+01
   3.2714500e+01
   3.2670400e+01
   3.2625800e+01
   3.2580600e+01
   3.2534900e+01
   3.2488700e+01
   3.2441900e+01
   3.2394600e+01
   3.2346700e+01
   3.2298200e+01
   3.2249100e+01
   3.2199500e+01
   3.2149200e+01
   3.2098300e+01
   3.2046700e+01
   3.1994400e+01
   3.1941500e+01
   3.1887700e+01
   3.1833200e+01
   3.1777900e+01
   3.1721800e+01
   3.1664700e+01
   3.1606700e+01
   3.1547700e+01
   3.1487500e+01
   3.1426200e+01
   3.1363700e+01
   3.1299800e+01
   3.1234300e+01
   3.1167300e+01
   3.1098500e+01
   3.1027600e+01
   3.0954600e+01
   3.0879000e+01
   3.0800500e+01
   3.0718700e+01
   3.0633000e+01
   3.0542900e+01
   3.0447200e+01
   3.0344900e+01
   3.0234400e+01
   3.0113400e+01
   2.9978500e+01
   2.9824900e+01
   2.9645000e+01
   2.9426900e+01
   2.9154800e+01


==> Dat/NLIN_DAN_QPSK_CLOSEDFORM.dat <==
   1.0000000e+00   3.3259800e+01
   2.0000000e+00   3.3654900e+01
   3.0000000e+00   3.3888200e+01
   4.0000000e+00   3.4036000e+01
   5.0000000e+00   3.4135100e+01
   6.0000000e+00   3.4203800e+01
   7.0000000e+00   3.4251600e+01
   8.0000000e+00   3.4284600e+01
   9.0000000e+00   3.4306300e+01
   1.0000000e+01   3.4319200e+01
   1.1000000e+01   3.4325100e+01
   1.2000000e+01   3.4325300e+01
   1.3000000e+01   3.4320600e+01
   1.4000000e+01   3.4311900e+01
   1.5000000e+01   3.4299600e+01
   1.6000000e+01   3.4284300e+01
   1.7000000e+01   3.4266200e+01
   1.8000000e+01   3.4245800e+01
   1.9000000e+01   3.4223200e+01
   2.0000000e+01   3.4198600e+01
   2.1000000e+01   3.4172300e+01
   2.2000000e+01   3.4144400e+01
   2.3000000e+01   3.4114900e+01
   2.4000000e+01   3.4084100e+01
   2.5000000e+01   3.4052000e+01
   2.6000000e+01   3.4018600e+01
   2.7000000e+01   3.3984200e+01
   2.8000000e+01   3.3948600e+01
   2.9000000e+01   3.3912100e+01
   3.0000000e+01   3.3874600e+01
   3.1000000e+01   3.3836100e+01
   3.2000000e+01   3.3796800e+01
   3.3000000e+01   3.3756700e+01
   3.4000000e+01   3.3715700e+01
   3.5000000e+01   3.3674000e+01
   3.6000000e+01   3.3631500e+01
   3.7000000e+01   3.3588200e+01
   3.8000000e+01   3.3544300e+01
   3.9000000e+01   3.3499700e+01
   4.0000000e+01   3.3454400e+01
   4.1000000e+01   3.3408400e+01
   4.2000000e+01   3.3361800e+01
   4.3000000e+01   3.3314500e+01
   4.4000000e+01   3.3266700e+01
   4.5000000e+01   3.3218200e+01
   4.6000000e+01   3.3169100e+01
   4.7000000e+01   3.3119400e+01
   4.8000000e+01   3.3069100e+01
   4.9000000e+01   3.3018200e+01
   5.0000000e+01   3.2966800e+01
   5.1000000e+01   3.2914700e+01
   5.2000000e+01   3.2862100e+01
   5.3000000e+01   3.2808900e+01
   5.4000000e+01   3.2755200e+01
   5.5000000e+01   3.2700800e+01
   5.6000000e+01   3.2645900e+01
   5.7000000e+01   3.2590400e+01
   5.8000000e+01   3.2534300e+01
   5.9000000e+01   3.2477600e+01
   6.0000000e+01   3.2420300e+01
   6.1000000e+01   3.2362400e+01
   6.2000000e+01   3.2304000e+01
   6.3000000e+01   3.2244900e+01
   6.4000000e+01   3.2185100e+01
   6.5000000e+01   3.2124800e+01
   6.6000000e+01   3.2063700e+01
   6.7000000e+01   3.2002000e+01
   6.8000000e+01   3.1939700e+01
   6.9000000e+01   3.1876600e+01
   7.0000000e+01   3.1812800e+01
   7.1000000e+01   3.1748300e+01
   7.2000000e+01   3.1682900e+01
   7.3000000e+01   3.1616800e+01
   7.4000000e+01   3.1549800e+01
   7.5000000e+01   3.1482000e+01
   7.6000000e+01   3.1413200e+01
   7.7000000e+01   3.1343500e+01
   7.8000000e+01   3.1272700e+01
   7.9000000e+01   3.1200800e+01
   8.0000000e+01   3.1127800e+01
   8.1000000e+01   3.1053500e+01
   8.2000000e+01   3.0977900e+01
   8.3000000e+01   3.0900800e+01
   8.4000000e+01   3.0822100e+01
   8.5000000e+01   3.0741600e+01
   8.6000000e+01   3.0659200e+01
   8.7000000e+01   3.0574600e+01
   8.8000000e+01   3.0487600e+01
   8.9000000e+01   3.0397900e+01
   9.0000000e+01   3.0304900e+01
   9.1000000e+01   3.0208300e+01
   9.2000000e+01   3.0107400e+01
   9.3000000e+01   3.0001400e+01
   9.4000000e+01   2.9889100e+01
   9.5000000e+01   2.9769200e+01
   9.6000000e+01   2.9639600e+01
   9.7000000e+01   2.9497600e+01
   9.8000000e+01   2.9339200e+01
   9.9000000e+01   2.9158800e+01
   1.0000000e+02   2.8949200e+01
   1.0100000e+02   2.8705200e+01


==> Dat/NLIN_DAN_QPSK_CLOSEDFORM_FACTOR4.dat <==
   1.0000000e+00   3.2209300e+01
   2.0000000e+00   3.2644000e+01
   3.0000000e+00   3.2860100e+01
   4.0000000e+00   3.2986400e+01
   5.0000000e+00   3.3065100e+01
   6.0000000e+00   3.3114800e+01
   7.0000000e+00   3.3144700e+01
   8.0000000e+00   3.3160600e+01
   9.0000000e+00   3.3165700e+01
   1.0000000e+01   3.3162500e+01
   1.1000000e+01   3.3152500e+01
   1.2000000e+01   3.3136900e+01
   1.3000000e+01   3.3116600e+01
   1.4000000e+01   3.3092300e+01
   1.5000000e+01   3.3064400e+01
   1.6000000e+01   3.3033400e+01
   1.7000000e+01   3.2999600e+01
   1.8000000e+01   3.2963300e+01
   1.9000000e+01   3.2924700e+01
   2.0000000e+01   3.2884000e+01
   2.1000000e+01   3.2841400e+01
   2.2000000e+01   3.2796900e+01
   2.3000000e+01   3.2750800e+01
   2.4000000e+01   3.2703000e+01
   2.5000000e+01   3.2653700e+01
   2.6000000e+01   3.2602900e+01
   2.7000000e+01   3.2550800e+01
   2.8000000e+01   3.2497300e+01
   2.9000000e+01   3.2442500e+01
   3.0000000e+01   3.2386500e+01
   3.1000000e+01   3.2329200e+01
   3.2000000e+01   3.2270700e+01
   3.3000000e+01   3.2211100e+01
   3.4000000e+01   3.2150300e+01
   3.5000000e+01   3.2088400e+01
   3.6000000e+01   3.2025400e+01
   3.7000000e+01   3.1961300e+01
   3.8000000e+01   3.1896100e+01
   3.9000000e+01   3.1829800e+01
   4.0000000e+01   3.1762400e+01
   4.1000000e+01   3.1694000e+01
   4.2000000e+01   3.1624500e+01
   4.3000000e+01   3.1553900e+01
   4.4000000e+01   3.1482200e+01
   4.5000000e+01   3.1409500e+01
   4.6000000e+01   3.1335700e+01
   4.7000000e+01   3.1260800e+01
   4.8000000e+01   3.1184800e+01
   4.9000000e+01   3.1107700e+01
   5.0000000e+01   3.1029500e+01
   5.1000000e+01   3.0950200e+01
   5.2000000e+01   3.0869800e+01
   5.3000000e+01   3.0788200e+01
   5.4000000e+01   3.0705400e+01
   5.5000000e+01   3.0621500e+01
   5.6000000e+01   3.0536400e+01
   5.7000000e+01   3.0450100e+01
   5.8000000e+01   3.0362600e+01
   5.9000000e+01   3.0273900e+01
   6.0000000e+01   3.0183800e+01
   6.1000000e+01   3.0092500e+01
   6.2000000e+01   3.0000000e+01
   6.3000000e+01   2.9906000e+01
   6.4000000e+01   2.9810800e+01
   6.5000000e+01   2.9714100e+01
   6.6000000e+01   2.9616100e+01
   6.7000000e+01   2.9516600e+01
   6.8000000e+01   2.9415700e+01
   6.9000000e+01   2.9313200e+01
   7.0000000e+01   2.9209300e+01
   7.1000000e+01   2.9103800e+01
   7.2000000e+01   2.8996700e+01
   7.3000000e+01   2.8888000e+01
   7.4000000e+01   2.8777600e+01
   7.5000000e+01   2.8665600e+01
   7.6000000e+01   2.8551800e+01
   7.7000000e+01   2.8436200e+01
   7.8000000e+01   2.8318800e+01
   7.9000000e+01   2.8199600e+01
   8.0000000e+01   2.8078400e+01
   8.1000000e+01   2.7955300e+01
   8.2000000e+01   2.7830300e+01
   8.3000000e+01   2.7703200e+01
   8.4000000e+01   2.7574000e+01
   8.5000000e+01   2.7442700e+01
   8.6000000e+01   2.7309300e+01
   8.7000000e+01   2.7173600e+01
   8.8000000e+01   2.7035800e+01
   8.9000000e+01   2.6895700e+01
   9.0000000e+01   2.6753200e+01
   9.1000000e+01   2.6608500e+01
   9.2000000e+01   2.6461500e+01
   9.3000000e+01   2.6312200e+01
   9.4000000e+01   2.6160700e+01
   9.5000000e+01   2.6006900e+01
   9.6000000e+01   2.5851000e+01
   9.7000000e+01   2.5693000e+01
   9.8000000e+01   2.5533200e+01
   9.9000000e+01   2.5371600e+01
   1.0000000e+02   2.5207900e+01
   1.0100000e+02   2.5040100e+01


==> Dat/NLIN_Dan_16qam_closedform.dat <==
   1.0000000e+00   3.6498400e+01
   2.0000000e+00   3.6992400e+01
   3.0000000e+00   3.7283000e+01
   4.0000000e+00   3.7468600e+01
   5.0000000e+00   3.7595200e+01
   6.0000000e+00   3.7685200e+01
   7.0000000e+00   3.7750400e+01
   8.0000000e+00   3.7798000e+01
   9.0000000e+00   3.7832200e+01
   1.0000000e+01   3.7856200e+01
   1.1000000e+01   3.7872000e+01
   1.2000000e+01   3.7881000e+01
   1.3000000e+01   3.7884500e+01
   1.4000000e+01   3.7883200e+01
   1.5000000e+01   3.7877900e+01
   1.6000000e+01   3.7869000e+01
   1.7000000e+01   3.7857100e+01
   1.8000000e+01   3.7842400e+01
   1.9000000e+01   3.7825300e+01
   2.0000000e+01   3.7805900e+01
   2.1000000e+01   3.7784600e+01
   2.2000000e+01   3.7761400e+01
   2.3000000e+01   3.7736600e+01
   2.4000000e+01   3.7710200e+01
   2.5000000e+01   3.7682400e+01
   2.6000000e+01   3.7653300e+01
   2.7000000e+01   3.7622900e+01
   2.8000000e+01   3.7591300e+01
   2.9000000e+01   3.7558600e+01
   3.0000000e+01   3.7524900e+01
   3.1000000e+01   3.7490200e+01
   3.2000000e+01   3.7454500e+01
   3.3000000e+01   3.7418000e+01
   3.4000000e+01   3.7380600e+01
   3.5000000e+01   3.7342300e+01
   3.6000000e+01   3.7303200e+01
   3.7000000e+01   3.7263400e+01
   3.8000000e+01   3.7222800e+01
   3.9000000e+01   3.7181500e+01
   4.0000000e+01   3.7139500e+01
   4.1000000e+01   3.7096800e+01
   4.2000000e+01   3.7053500e+01
   4.3000000e+01   3.7009400e+01
   4.4000000e+01   3.6964800e+01
   4.5000000e+01   3.6919500e+01
   4.6000000e+01   3.6873600e+01
   4.7000000e+01   3.6827000e+01
   4.8000000e+01   3.6779900e+01
   4.9000000e+01   3.6732200e+01
   5.0000000e+01   3.6683900e+01
   5.1000000e+01   3.6635000e+01
   5.2000000e+01   3.6585500e+01
   5.3000000e+01   3.6535400e+01
   5.4000000e+01   3.6484800e+01
   5.5000000e+01   3.6433600e+01
   5.6000000e+01   3.6381800e+01
   5.7000000e+01   3.6329400e+01
   5.8000000e+01   3.6276500e+01
   5.9000000e+01   3.6222900e+01
   6.0000000e+01   3.6168800e+01
   6.1000000e+01   3.6114100e+01
   6.2000000e+01   3.6058800e+01
   6.3000000e+01   3.6002900e+01
   6.4000000e+01   3.5946300e+01
   6.5000000e+01   3.5889100e+01
   6.6000000e+01   3.5831300e+01
   6.7000000e+01   3.5772800e+01
   6.8000000e+01   3.5713700e+01
   6.9000000e+01   3.5653800e+01
   7.0000000e+01   3.5593300e+01
   7.1000000e+01   3.5531900e+01
   7.2000000e+01   3.5469900e+01
   7.3000000e+01   3.5407000e+01
   7.4000000e+01   3.5343300e+01
   7.5000000e+01   3.5278700e+01
   7.6000000e+01   3.5213200e+01
   7.7000000e+01   3.5146700e+01
   7.8000000e+01   3.5079200e+01
   7.9000000e+01   3.5010600e+01
   8.0000000e+01   3.4940800e+01
   8.1000000e+01   3.4869700e+01
   8.2000000e+01   3.4797300e+01
   8.3000000e+01   3.4723400e+01
   8.4000000e+01   3.4647800e+01
   8.5000000e+01   3.4570500e+01
   8.6000000e+01   3.4491100e+01
   8.7000000e+01   3.4409600e+01
   8.8000000e+01   3.4325500e+01
   8.9000000e+01   3.4238500e+01
   9.0000000e+01   3.4148300e+01
   9.1000000e+01   3.4054300e+01
   9.2000000e+01   3.3955700e+01
   9.3000000e+01   3.3851800e+01
   9.4000000e+01   3.3741400e+01
   9.5000000e+01   3.3622900e+01
   9.6000000e+01   3.3494200e+01
   9.7000000e+01   3.3352400e+01
   9.8000000e+01   3.3193300e+01
   9.9000000e+01   3.3010700e+01
   1.0000000e+02   3.2797000e+01
   1.0100000e+02   3.2546600e+01


==> Dat/NLIN_Dan_qpsk_closedform.dat <==
   1.0000000e+00   3.2822600e+01
   2.0000000e+00   3.3211200e+01
   3.0000000e+00   3.3445200e+01
   4.0000000e+00   3.3596700e+01
   5.0000000e+00   3.3701100e+01
   6.0000000e+00   3.3775700e+01
   7.0000000e+00   3.3830100e+01
   8.0000000e+00   3.3869900e+01
   9.0000000e+00   3.3898600e+01
   1.0000000e+01   3.3918800e+01
   1.1000000e+01   3.3932100e+01
   1.2000000e+01   3.3939800e+01
   1.3000000e+01   3.3942800e+01
   1.4000000e+01   3.3941800e+01
   1.5000000e+01   3.3937400e+01
   1.6000000e+01   3.3930000e+01
   1.7000000e+01   3.3920100e+01
   1.8000000e+01   3.3907700e+01
   1.9000000e+01   3.3893300e+01
   2.0000000e+01   3.3877100e+01
   2.1000000e+01   3.3859100e+01
   2.2000000e+01   3.3839600e+01
   2.3000000e+01   3.3818700e+01
   2.4000000e+01   3.3796400e+01
   2.5000000e+01   3.3773000e+01
   2.6000000e+01   3.3748400e+01
   2.7000000e+01   3.3722700e+01
   2.8000000e+01   3.3696000e+01
   2.9000000e+01   3.3668400e+01
   3.0000000e+01   3.3640000e+01
   3.1000000e+01   3.3610600e+01
   3.2000000e+01   3.3580500e+01
   3.3000000e+01   3.3549600e+01
   3.4000000e+01   3.3517900e+01
   3.5000000e+01   3.3485500e+01
   3.6000000e+01   3.3452500e+01
   3.7000000e+01   3.3418800e+01
   3.8000000e+01   3.3384400e+01
   3.9000000e+01   3.3349500e+01
   4.0000000e+01   3.3313900e+01
   4.1000000e+01   3.3277700e+01
   4.2000000e+01   3.3241000e+01
   4.3000000e+01   3.3203700e+01
   4.4000000e+01   3.3165800e+01
   4.5000000e+01   3.3127400e+01
   4.6000000e+01   3.3088500e+01
   4.7000000e+01   3.3049000e+01
   4.8000000e+01   3.3009000e+01
   4.9000000e+01   3.2968500e+01
   5.0000000e+01   3.2927400e+01
   5.1000000e+01   3.2885900e+01
   5.2000000e+01   3.2843800e+01
   5.3000000e+01   3.2801200e+01
   5.4000000e+01   3.2758100e+01
   5.5000000e+01   3.2714500e+01
   5.6000000e+01   3.2670400e+01
   5.7000000e+01   3.2625800e+01
   5.8000000e+01   3.2580600e+01
   5.9000000e+01   3.2534900e+01
   6.0000000e+01   3.2488700e+01
   6.1000000e+01   3.2441900e+01
   6.2000000e+01   3.2394600e+01
   6.3000000e+01   3.2346700e+01
   6.4000000e+01   3.2298200e+01
   6.5000000e+01   3.2249100e+01
   6.6000000e+01   3.2199500e+01
   6.7000000e+01   3.2149200e+01
   6.8000000e+01   3.2098300e+01
   6.9000000e+01   3.2046700e+01
   7.0000000e+01   3.1994400e+01
   7.1000000e+01   3.1941500e+01
   7.2000000e+01   3.1887700e+01
   7.3000000e+01   3.1833200e+01
   7.4000000e+01   3.1777900e+01
   7.5000000e+01   3.1721800e+01
   7.6000000e+01   3.1664700e+01
   7.7000000e+01   3.1606700e+01
   7.8000000e+01   3.1547700e+01
   7.9000000e+01   3.1487500e+01
   8.0000000e+01   3.1426200e+01
   8.1000000e+01   3.1363700e+01
   8.2000000e+01   3.1299800e+01
   8.3000000e+01   3.1234300e+01
   8.4000000e+01   3.1167300e+01
   8.5000000e+01   3.1098500e+01
   8.6000000e+01   3.1027600e+01
   8.7000000e+01   3.0954600e+01
   8.8000000e+01   3.0879000e+01
   8.9000000e+01   3.0800500e+01
   9.0000000e+01   3.0718700e+01
   9.1000000e+01   3.0633000e+01
   9.2000000e+01   3.0542900e+01
   9.3000000e+01   3.0447200e+01
   9.4000000e+01   3.0344900e+01
   9.5000000e+01   3.0234400e+01
   9.6000000e+01   3.0113400e+01
   9.7000000e+01   2.9978500e+01
   9.8000000e+01   2.9824900e+01
   9.9000000e+01   2.9645000e+01
   1.0000000e+02   2.9426900e+01
   1.0100000e+02   2.9154800e+01


==> Dat/NLIN_Gaussain_noSRS_101ch_6mil.dat <==
   1.0000000e+00   3.8056407e+01
   2.0000000e+00   3.8831064e+01
   3.0000000e+00   3.9212371e+01
   4.0000000e+00   3.9456238e+01
   5.0000000e+00   3.9624845e+01
   6.0000000e+00   3.9753945e+01
   7.0000000e+00   3.9858345e+01
   8.0000000e+00   3.9942572e+01
   9.0000000e+00   4.0014241e+01
   1.0000000e+01   4.0076249e+01
   1.1000000e+01   4.0127399e+01
   1.2000000e+01   4.0171403e+01
   1.3000000e+01   4.0216957e+01
   1.4000000e+01   4.0254502e+01
   1.5000000e+01   4.0286101e+01
   1.6000000e+01   4.0314073e+01
   1.7000000e+01   4.0341467e+01
   1.8000000e+01   4.0363979e+01
   1.9000000e+01   4.0388996e+01
   2.0000000e+01   4.0406956e+01
   2.1000000e+01   4.0424201e+01
   2.2000000e+01   4.0445855e+01
   2.3000000e+01   4.0466595e+01
   2.4000000e+01   4.0485721e+01
   2.5000000e+01   4.0499585e+01
   2.6000000e+01   4.0511826e+01
   2.7000000e+01   4.0523090e+01
   2.8000000e+01   4.0534657e+01
   2.9000000e+01   4.0548961e+01
   3.0000000e+01   4.0560408e+01
   3.1000000e+01   4.0570163e+01
   3.2000000e+01   4.0580867e+01
   3.3000000e+01   4.0586613e+01
   3.4000000e+01   4.0594452e+01
   3.5000000e+01   4.0604766e+01
   3.6000000e+01   4.0609976e+01
   3.7000000e+01   4.0620242e+01
   3.8000000e+01   4.0628452e+01
   3.9000000e+01   4.0635583e+01
   4.0000000e+01   4.0637799e+01
   4.1000000e+01   4.0642604e+01
   4.2000000e+01   4.0645019e+01
   4.3000000e+01   4.0650218e+01
   4.4000000e+01   4.0656039e+01
   4.5000000e+01   4.0656752e+01
   4.6000000e+01   4.0653492e+01
   4.7000000e+01   4.0658972e+01
   4.8000000e+01   4.0661263e+01
   4.9000000e+01   4.0660565e+01
   5.0000000e+01   4.0664857e+01
   5.1000000e+01   4.0666077e+01
   5.2000000e+01   4.0666792e+01
   5.3000000e+01   4.0663330e+01
   5.4000000e+01   4.0661977e+01
   5.5000000e+01   4.0659111e+01
   5.6000000e+01   4.0654096e+01
   5.7000000e+01   4.0650975e+01
   5.8000000e+01   4.0647429e+01
   5.9000000e+01   4.0645983e+01
   6.0000000e+01   4.0645705e+01
   6.1000000e+01   4.0643546e+01
   6.2000000e+01   4.0638576e+01
   6.3000000e+01   4.0629666e+01
   6.4000000e+01   4.0624876e+01
   6.5000000e+01   4.0617452e+01
   6.6000000e+01   4.0610944e+01
   6.7000000e+01   4.0600388e+01
   6.8000000e+01   4.0596907e+01
   6.9000000e+01   4.0592646e+01
   7.0000000e+01   4.0583899e+01
   7.1000000e+01   4.0571703e+01
   7.2000000e+01   4.0564753e+01
   7.3000000e+01   4.0556464e+01
   7.4000000e+01   4.0544482e+01
   7.5000000e+01   4.0532318e+01
   7.6000000e+01   4.0524283e+01
   7.7000000e+01   4.0509859e+01
   7.8000000e+01   4.0496085e+01
   7.9000000e+01   4.0483598e+01
   8.0000000e+01   4.0465627e+01
   8.1000000e+01   4.0444217e+01
   8.2000000e+01   4.0421787e+01
   8.3000000e+01   4.0398915e+01
   8.4000000e+01   4.0372919e+01
   8.5000000e+01   4.0350596e+01
   8.6000000e+01   4.0323849e+01
   8.7000000e+01   4.0294476e+01
   8.8000000e+01   4.0261469e+01
   8.9000000e+01   4.0221081e+01
   9.0000000e+01   4.0177882e+01
   9.1000000e+01   4.0131282e+01
   9.2000000e+01   4.0078792e+01
   9.3000000e+01   4.0017846e+01
   9.4000000e+01   3.9948668e+01
   9.5000000e+01   3.9862006e+01
   9.6000000e+01   3.9759050e+01
   9.7000000e+01   3.9633455e+01
   9.8000000e+01   3.9462922e+01
   9.9000000e+01   3.9217049e+01
   1.0000000e+02   3.8830898e+01
   1.0100000e+02   3.8060815e+01


==> Dat/NLIN_Gaussian_19dBm_100ch_2mil.dat <==
   1.0000000e+00   3.8444203e+01
   2.0000000e+00   3.9265947e+01
   3.0000000e+00   3.9661548e+01
   4.0000000e+00   3.9905572e+01
   5.0000000e+00   4.0069355e+01
   6.0000000e+00   4.0189185e+01
   7.0000000e+00   4.0282592e+01
   8.0000000e+00   4.0357005e+01
   9.0000000e+00   4.0414731e+01
   1.0000000e+01   4.0464801e+01
   1.1000000e+01   4.0506252e+01
   1.2000000e+01   4.0537929e+01
   1.3000000e+01   4.0567331e+01
   1.4000000e+01   4.0592057e+01
   1.5000000e+01   4.0613628e+01
   1.6000000e+01   4.0627480e+01
   1.7000000e+01   4.0644603e+01
   1.8000000e+01   4.0660634e+01
   1.9000000e+01   4.0673937e+01
   2.0000000e+01   4.0686036e+01
   2.1000000e+01   4.0697524e+01
   2.2000000e+01   4.0706538e+01
   2.3000000e+01   4.0714305e+01
   2.4000000e+01   4.0719054e+01
   2.5000000e+01   4.0719384e+01
   2.6000000e+01   4.0720601e+01
   2.7000000e+01   4.0719193e+01
   2.8000000e+01   4.0723342e+01
   2.9000000e+01   4.0722982e+01
   3.0000000e+01   4.0719425e+01
   3.1000000e+01   4.0716459e+01
   3.2000000e+01   4.0709567e+01
   3.3000000e+01   4.0703749e+01
   3.4000000e+01   4.0699093e+01
   3.5000000e+01   4.0689343e+01
   3.6000000e+01   4.0683014e+01
   3.7000000e+01   4.0675779e+01
   3.8000000e+01   4.0671184e+01
   3.9000000e+01   4.0659431e+01
   4.0000000e+01   4.0651718e+01
   4.1000000e+01   4.0646029e+01
   4.2000000e+01   4.0643315e+01
   4.3000000e+01   4.0635801e+01
   4.4000000e+01   4.0629752e+01
   4.5000000e+01   4.0618872e+01
   4.6000000e+01   4.0606238e+01
   4.7000000e+01   4.0595967e+01
   4.8000000e+01   4.0585095e+01
   4.9000000e+01   4.0569839e+01
   5.0000000e+01   4.0555100e+01
   5.1000000e+01   4.0545214e+01
   5.2000000e+01   4.0535925e+01
   5.3000000e+01   4.0523863e+01
   5.4000000e+01   4.0512887e+01
   5.5000000e+01   4.0496683e+01
   5.6000000e+01   4.0486195e+01
   5.7000000e+01   4.0475912e+01
   5.8000000e+01   4.0458635e+01
   5.9000000e+01   4.0441553e+01
   6.0000000e+01   4.0421699e+01
   6.1000000e+01   4.0405204e+01
   6.2000000e+01   4.0386033e+01
   6.3000000e+01   4.0371824e+01
   6.4000000e+01   4.0349875e+01
   6.5000000e+01   4.0330723e+01
   6.6000000e+01   4.0309676e+01
   6.7000000e+01   4.0293810e+01
   6.8000000e+01   4.0275891e+01
   6.9000000e+01   4.0253286e+01
   7.0000000e+01   4.0232198e+01
   7.1000000e+01   4.0209875e+01
   7.2000000e+01   4.0188148e+01
   7.3000000e+01   4.0174293e+01
   7.4000000e+01   4.0149337e+01
   7.5000000e+01   4.0126168e+01
   7.6000000e+01   4.0102081e+01
   7.7000000e+01   4.0072337e+01
   7.8000000e+01   4.0043459e+01
   7.9000000e+01   4.0018066e+01
   8.0000000e+01   3.9990340e+01
   8.1000000e+01   3.9956255e+01
   8.2000000e+01   3.9927426e+01
   8.3000000e+01   3.9891729e+01
   8.4000000e+01   3.9855024e+01
   8.5000000e+01   3.9819520e+01
   8.6000000e+01   3.9780282e+01
   8.7000000e+01   3.9737042e+01
   8.8000000e+01   3.9693237e+01
   8.9000000e+01   3.9645789e+01
   9.0000000e+01   3.9590597e+01
   9.1000000e+01   3.9530591e+01
   9.2000000e+01   3.9452005e+01
   9.3000000e+01   3.9372440e+01
   9.4000000e+01   3.9279167e+01
   9.5000000e+01   3.9167044e+01
   9.6000000e+01   3.9026252e+01
   9.7000000e+01   3.8850919e+01
   9.8000000e+01   3.8601643e+01
   9.9000000e+01   3.8225913e+01
   1.0000000e+02   3.7457649e+01


==> Dat/NLIN_Gaussian_2.dat <==
   1.0000000e+00   3.6554316e+01
   2.0000000e+00   3.7649991e+01
   3.0000000e+00   3.8117292e+01
   4.0000000e+00   3.8351430e+01
   5.0000000e+00   3.8474888e+01
   6.0000000e+00   3.8542554e+01
   7.0000000e+00   3.8563670e+01
   8.0000000e+00   3.8557153e+01
   9.0000000e+00   3.8528044e+01
   1.0000000e+01   3.8482565e+01
   1.1000000e+01   3.8420007e+01
   1.2000000e+01   3.8341223e+01
   1.3000000e+01   3.8237344e+01
   1.4000000e+01   3.8109782e+01
   1.5000000e+01   3.7958117e+01
   1.6000000e+01   3.7778202e+01
   1.7000000e+01   3.7540265e+01
   1.8000000e+01   3.7212890e+01
   1.9000000e+01   3.6701936e+01
   2.0000000e+01   3.5682290e+01


==> Dat/NLIN_Gaussian_225.dat <==
   1.0000000e+00   3.6902493e+01
   2.0000000e+00   3.8020051e+01
   3.0000000e+00   3.8464496e+01
   4.0000000e+00   3.8655196e+01
   5.0000000e+00   3.8725373e+01
   6.0000000e+00   3.8736339e+01
   7.0000000e+00   3.8707814e+01
   8.0000000e+00   3.8652188e+01
   9.0000000e+00   3.8578990e+01
   1.0000000e+01   3.8485785e+01
   1.1000000e+01   3.8371774e+01
   1.2000000e+01   3.8240528e+01
   1.3000000e+01   3.8096594e+01
   1.4000000e+01   3.7924618e+01
   1.5000000e+01   3.7740067e+01
   1.6000000e+01   3.7521940e+01
   1.7000000e+01   3.7261582e+01
   1.8000000e+01   3.6905850e+01
   1.9000000e+01   3.6397157e+01
   2.0000000e+01   3.5417772e+01


==> Dat/NLIN_Gaussian_23dBm_100ch_2mil.dat <==
   1.0000000e+00   3.9260695e+01
   2.0000000e+00   4.0115824e+01
   3.0000000e+00   4.0517507e+01
   4.0000000e+00   4.0747004e+01
   5.0000000e+00   4.0894746e+01
   6.0000000e+00   4.0994958e+01
   7.0000000e+00   4.1069365e+01
   8.0000000e+00   4.1124253e+01
   9.0000000e+00   4.1162376e+01
   1.0000000e+01   4.1188727e+01
   1.1000000e+01   4.1212663e+01
   1.2000000e+01   4.1230552e+01
   1.3000000e+01   4.1243230e+01
   1.4000000e+01   4.1254605e+01
   1.5000000e+01   4.1256700e+01
   1.6000000e+01   4.1263033e+01
   1.7000000e+01   4.1262371e+01
   1.8000000e+01   4.1251952e+01
   1.9000000e+01   4.1243518e+01
   2.0000000e+01   4.1231823e+01
   2.1000000e+01   4.1218240e+01
   2.2000000e+01   4.1204086e+01
   2.3000000e+01   4.1189612e+01
   2.4000000e+01   4.1180071e+01
   2.5000000e+01   4.1166831e+01
   2.6000000e+01   4.1152692e+01
   2.7000000e+01   4.1135460e+01
   2.8000000e+01   4.1121074e+01
   2.9000000e+01   4.1099581e+01
   3.0000000e+01   4.1082506e+01
   3.1000000e+01   4.1060864e+01
   3.2000000e+01   4.1041865e+01
   3.3000000e+01   4.1017801e+01
   3.4000000e+01   4.0994510e+01
   3.5000000e+01   4.0972996e+01
   3.6000000e+01   4.0946382e+01
   3.7000000e+01   4.0920434e+01
   3.8000000e+01   4.0896310e+01
   3.9000000e+01   4.0873465e+01
   4.0000000e+01   4.0845888e+01
   4.1000000e+01   4.0823161e+01
   4.2000000e+01   4.0796769e+01
   4.3000000e+01   4.0769453e+01
   4.4000000e+01   4.0739674e+01
   4.5000000e+01   4.0711133e+01
   4.6000000e+01   4.0686764e+01
   4.7000000e+01   4.0667564e+01
   4.8000000e+01   4.0633491e+01
   4.9000000e+01   4.0602812e+01
   5.0000000e+01   4.0577424e+01
   5.1000000e+01   4.0550644e+01
   5.2000000e+01   4.0515848e+01
   5.3000000e+01   4.0484067e+01
   5.4000000e+01   4.0451091e+01
   5.5000000e+01   4.0423146e+01
   5.6000000e+01   4.0390612e+01
   5.7000000e+01   4.0364692e+01
   5.8000000e+01   4.0335441e+01
   5.9000000e+01   4.0301632e+01
   6.0000000e+01   4.0272969e+01
   6.1000000e+01   4.0236684e+01
   6.2000000e+01   4.0199845e+01
   6.3000000e+01   4.0166376e+01
   6.4000000e+01   4.0128823e+01
   6.5000000e+01   4.0094056e+01
   6.6000000e+01   4.0056723e+01
   6.7000000e+01   4.0026937e+01
   6.8000000e+01   3.9985956e+01
   6.9000000e+01   3.9947811e+01
   7.0000000e+01   3.9903302e+01
   7.1000000e+01   3.9863218e+01
   7.2000000e+01   3.9828480e+01
   7.3000000e+01   3.9795387e+01
   7.4000000e+01   3.9748338e+01
   7.5000000e+01   3.9700204e+01
   7.6000000e+01   3.9664947e+01
   7.7000000e+01   3.9626878e+01
   7.8000000e+01   3.9588279e+01
   7.9000000e+01   3.9549084e+01
   8.0000000e+01   3.9499985e+01
   8.1000000e+01   3.9454088e+01
   8.2000000e+01   3.9409274e+01
   8.3000000e+01   3.9357033e+01
   8.4000000e+01   3.9301892e+01
   8.5000000e+01   3.9251741e+01
   8.6000000e+01   3.9207350e+01
   8.7000000e+01   3.9151346e+01
   8.8000000e+01   3.9085887e+01
   8.9000000e+01   3.9026801e+01
   9.0000000e+01   3.8963010e+01
   9.1000000e+01   3.8888059e+01
   9.2000000e+01   3.8803406e+01
   9.3000000e+01   3.8716175e+01
   9.4000000e+01   3.8624754e+01
   9.5000000e+01   3.8509388e+01
   9.6000000e+01   3.8363573e+01
   9.7000000e+01   3.8185807e+01
   9.8000000e+01   3.7944431e+01
   9.9000000e+01   3.7592531e+01
   1.0000000e+02   3.6901702e+01


==> Dat/NLIN_Gaussian_25.dat <==
   1.0000000e+00   3.7565267e+01
   2.0000000e+00   3.8714340e+01
   3.0000000e+00   3.9108960e+01
   4.0000000e+00   3.9213465e+01
   5.0000000e+00   3.9191197e+01
   6.0000000e+00   3.9105283e+01
   7.0000000e+00   3.8984518e+01
   8.0000000e+00   3.8830925e+01
   9.0000000e+00   3.8662642e+01
   1.0000000e+01   3.8482309e+01
   1.1000000e+01   3.8291688e+01
   1.2000000e+01   3.8084753e+01
   1.3000000e+01   3.7866442e+01
   1.4000000e+01   3.7626442e+01
   1.5000000e+01   3.7371864e+01
   1.6000000e+01   3.7093833e+01
   1.7000000e+01   3.6777270e+01
   1.8000000e+01   3.6380959e+01
   1.9000000e+01   3.5861143e+01
   2.0000000e+01   3.4931639e+01


==> Dat/NLIN_Gaussian_25dBm_100ch_2mil.dat <==
   1.0000000e+00   4.0048804e+01
   2.0000000e+00   4.0955987e+01
   3.0000000e+00   4.1361210e+01
   4.0000000e+00   4.1582988e+01
   5.0000000e+00   4.1713327e+01
   6.0000000e+00   4.1798634e+01
   7.0000000e+00   4.1850484e+01
   8.0000000e+00   4.1880561e+01
   9.0000000e+00   4.1898194e+01
   1.0000000e+01   4.1909616e+01
   1.1000000e+01   4.1908142e+01
   1.2000000e+01   4.1904521e+01
   1.3000000e+01   4.1893665e+01
   1.4000000e+01   4.1879831e+01
   1.5000000e+01   4.1858532e+01
   1.6000000e+01   4.1837642e+01
   1.7000000e+01   4.1810399e+01
   1.8000000e+01   4.1784366e+01
   1.9000000e+01   4.1756898e+01
   2.0000000e+01   4.1727992e+01
   2.1000000e+01   4.1699580e+01
   2.2000000e+01   4.1665584e+01
   2.3000000e+01   4.1631419e+01
   2.4000000e+01   4.1597767e+01
   2.5000000e+01   4.1562882e+01
   2.6000000e+01   4.1523243e+01
   2.7000000e+01   4.1490493e+01
   2.8000000e+01   4.1456746e+01
   2.9000000e+01   4.1418385e+01
   3.0000000e+01   4.1375577e+01
   3.1000000e+01   4.1338075e+01
   3.2000000e+01   4.1295065e+01
   3.3000000e+01   4.1253783e+01
   3.4000000e+01   4.1210940e+01
   3.5000000e+01   4.1167081e+01
   3.6000000e+01   4.1128463e+01
   3.7000000e+01   4.1088283e+01
   3.8000000e+01   4.1049002e+01
   3.9000000e+01   4.1001380e+01
   4.0000000e+01   4.0960644e+01
   4.1000000e+01   4.0913558e+01
   4.2000000e+01   4.0872442e+01
   4.3000000e+01   4.0836232e+01
   4.4000000e+01   4.0795128e+01
   4.5000000e+01   4.0745537e+01
   4.6000000e+01   4.0698911e+01
   4.7000000e+01   4.0650634e+01
   4.8000000e+01   4.0609590e+01
   4.9000000e+01   4.0563321e+01
   5.0000000e+01   4.0514312e+01
   5.1000000e+01   4.0473175e+01
   5.2000000e+01   4.0430892e+01
   5.3000000e+01   4.0390926e+01
   5.4000000e+01   4.0348790e+01
   5.5000000e+01   4.0306460e+01
   5.6000000e+01   4.0268924e+01
   5.7000000e+01   4.0224982e+01
   5.8000000e+01   4.0183552e+01
   5.9000000e+01   4.0132980e+01
   6.0000000e+01   4.0085709e+01
   6.1000000e+01   4.0045338e+01
   6.2000000e+01   3.9995708e+01
   6.3000000e+01   3.9950894e+01
   6.4000000e+01   3.9906751e+01
   6.5000000e+01   3.9850621e+01
   6.6000000e+01   3.9799660e+01
   6.7000000e+01   3.9749442e+01
   6.8000000e+01   3.9696603e+01
   6.9000000e+01   3.9637302e+01
   7.0000000e+01   3.9590889e+01
   7.1000000e+01   3.9547288e+01
   7.2000000e+01   3.9489927e+01
   7.3000000e+01   3.9439199e+01
   7.4000000e+01   3.9380636e+01
   7.5000000e+01   3.9323520e+01
   7.6000000e+01   3.9272790e+01
   7.7000000e+01   3.9225415e+01
   7.8000000e+01   3.9179936e+01
   7.9000000e+01   3.9124295e+01
   8.0000000e+01   3.9077920e+01
   8.1000000e+01   3.9008427e+01
   8.2000000e+01   3.8950596e+01
   8.3000000e+01   3.8894813e+01
   8.4000000e+01   3.8829108e+01
   8.5000000e+01   3.8768373e+01
   8.6000000e+01   3.8703175e+01
   8.7000000e+01   3.8651063e+01
   8.8000000e+01   3.8587956e+01
   8.9000000e+01   3.8522670e+01
   9.0000000e+01   3.8453152e+01
   9.1000000e+01   3.8364618e+01
   9.2000000e+01   3.8272186e+01
   9.3000000e+01   3.8178931e+01
   9.4000000e+01   3.8087927e+01
   9.5000000e+01   3.7964719e+01
   9.6000000e+01   3.7816298e+01
   9.7000000e+01   3.7621859e+01
   9.8000000e+01   3.7381267e+01
   9.9000000e+01   3.7059037e+01
   1.0000000e+02   3.6421603e+01


==> Dat/NLIN_Gaussian_25dBm_101ch_5mil.dat <==
   1.0000000e+00   4.0070094e+01
   2.0000000e+00   4.0973064e+01
   3.0000000e+00   4.1381556e+01
   4.0000000e+00   4.1599752e+01
   5.0000000e+00   4.1730850e+01
   6.0000000e+00   4.1810838e+01
   7.0000000e+00   4.1863450e+01
   8.0000000e+00   4.1898895e+01
   9.0000000e+00   4.1918601e+01
   1.0000000e+01   4.1926122e+01
   1.1000000e+01   4.1926426e+01
   1.2000000e+01   4.1919207e+01
   1.3000000e+01   4.1908366e+01
   1.4000000e+01   4.1890613e+01
   1.5000000e+01   4.1866594e+01
   1.6000000e+01   4.1842534e+01
   1.7000000e+01   4.1816787e+01
   1.8000000e+01   4.1788958e+01
   1.9000000e+01   4.1760480e+01
   2.0000000e+01   4.1728463e+01
   2.1000000e+01   4.1699415e+01
   2.2000000e+01   4.1667371e+01
   2.3000000e+01   4.1630771e+01
   2.4000000e+01   4.1596573e+01
   2.5000000e+01   4.1558486e+01
   2.6000000e+01   4.1523577e+01
   2.7000000e+01   4.1483404e+01
   2.8000000e+01   4.1445615e+01
   2.9000000e+01   4.1406197e+01
   3.0000000e+01   4.1364423e+01
   3.1000000e+01   4.1324603e+01
   3.2000000e+01   4.1281143e+01
   3.3000000e+01   4.1238907e+01
   3.4000000e+01   4.1200353e+01
   3.5000000e+01   4.1158435e+01
   3.6000000e+01   4.1116189e+01
   3.7000000e+01   4.1076310e+01
   3.8000000e+01   4.1033716e+01
   3.9000000e+01   4.0990391e+01
   4.0000000e+01   4.0944847e+01
   4.1000000e+01   4.0896562e+01
   4.2000000e+01   4.0855021e+01
   4.3000000e+01   4.0810418e+01
   4.4000000e+01   4.0762977e+01
   4.5000000e+01   4.0720655e+01
   4.6000000e+01   4.0675384e+01
   4.7000000e+01   4.0629626e+01
   4.8000000e+01   4.0586753e+01
   4.9000000e+01   4.0545770e+01
   5.0000000e+01   4.0503843e+01
   5.1000000e+01   4.0456508e+01
   5.2000000e+01   4.0412231e+01
   5.3000000e+01   4.0369849e+01
   5.4000000e+01   4.0324233e+01
   5.5000000e+01   4.0277547e+01
   5.6000000e+01   4.0233169e+01
   5.7000000e+01   4.0180503e+01
   5.8000000e+01   4.0133800e+01
   5.9000000e+01   4.0096526e+01
   6.0000000e+01   4.0050801e+01
   6.1000000e+01   4.0011558e+01
   6.2000000e+01   3.9965156e+01
   6.3000000e+01   3.9918431e+01
   6.4000000e+01   3.9861212e+01
   6.5000000e+01   3.9817282e+01
   6.6000000e+01   3.9771880e+01
   6.7000000e+01   3.9726549e+01
   6.8000000e+01   3.9675257e+01
   6.9000000e+01   3.9626903e+01
   7.0000000e+01   3.9578301e+01
   7.1000000e+01   3.9528901e+01
   7.2000000e+01   3.9483815e+01
   7.3000000e+01   3.9436587e+01
   7.4000000e+01   3.9383869e+01
   7.5000000e+01   3.9331285e+01
   7.6000000e+01   3.9275719e+01
   7.7000000e+01   3.9226074e+01
   7.8000000e+01   3.9159529e+01
   7.9000000e+01   3.9107293e+01
   8.0000000e+01   3.9053116e+01
   8.1000000e+01   3.8993887e+01
   8.2000000e+01   3.8937142e+01
   8.3000000e+01   3.8890134e+01
   8.4000000e+01   3.8825867e+01
   8.5000000e+01   3.8762489e+01
   8.6000000e+01   3.8701460e+01
   8.7000000e+01   3.8640308e+01
   8.8000000e+01   3.8576306e+01
   8.9000000e+01   3.8506330e+01
   9.0000000e+01   3.8434538e+01
   9.1000000e+01   3.8364629e+01
   9.2000000e+01   3.8287906e+01
   9.3000000e+01   3.8201623e+01
   9.4000000e+01   3.8104252e+01
   9.5000000e+01   3.7999094e+01
   9.6000000e+01   3.7874331e+01
   9.7000000e+01   3.7724569e+01
   9.8000000e+01   3.7538820e+01
   9.9000000e+01   3.7309648e+01
   1.0000000e+02   3.6957483e+01
   1.0100000e+02   3.6347669e+01


==> Dat/NLIN_Gaussian_275.dat <==
   1.0000000e+00   3.8579768e+01
   2.0000000e+00   3.9771579e+01
   3.0000000e+00   4.0066133e+01
   4.0000000e+00   4.0006232e+01
   5.0000000e+00   3.9815058e+01
   6.0000000e+00   3.9556446e+01
   7.0000000e+00   3.9264689e+01
   8.0000000e+00   3.8959729e+01
   9.0000000e+00   3.8651865e+01
   1.0000000e+01   3.8337093e+01
   1.1000000e+01   3.8017414e+01
   1.2000000e+01   3.7696595e+01
   1.3000000e+01   3.7374550e+01
   1.4000000e+01   3.7051932e+01
   1.5000000e+01   3.6725519e+01
   1.6000000e+01   3.6360546e+01
   1.7000000e+01   3.6013233e+01
   1.8000000e+01   3.5581787e+01
   1.9000000e+01   3.5097511e+01
   2.0000000e+01   3.4265996e+01


==> Dat/NLIN_Gaussian_SRO_Dan.dat <==
   1.0000000e+00   1.2106962e+01
   2.0000000e+00   2.1918255e+01
   3.0000000e+00   2.6483227e+01
   4.0000000e+00   2.9337570e+01
   5.0000000e+00   3.1549410e+01
   6.0000000e+00   3.3243031e+01
   7.0000000e+00   3.4783371e+01
   8.0000000e+00   3.5951530e+01
   9.0000000e+00   3.7151015e+01
   1.0000000e+01   3.8057279e+01
   1.1000000e+01   3.8915346e+01
   1.2000000e+01   3.9710127e+01
   1.3000000e+01   4.0460789e+01
   1.4000000e+01   4.1127819e+01
   1.5000000e+01   4.1710744e+01
   1.6000000e+01   4.2334894e+01
   1.7000000e+01   4.2832060e+01
   1.8000000e+01   4.3395600e+01
   1.9000000e+01   4.3880132e+01
   2.0000000e+01   4.4239301e+01
   2.1000000e+01   4.4779745e+01
   2.2000000e+01   4.5103426e+01
   2.3000000e+01   4.5553487e+01
   2.4000000e+01   4.5912219e+01
   2.5000000e+01   4.6328473e+01
   2.6000000e+01   4.6631550e+01
   2.7000000e+01   4.6967653e+01
   2.8000000e+01   4.7310649e+01
   2.9000000e+01   4.7636663e+01
   3.0000000e+01   4.7849732e+01
   3.1000000e+01   4.8189808e+01
   3.2000000e+01   4.8495789e+01
   3.3000000e+01   4.8746700e+01
   3.4000000e+01   4.9036861e+01
   3.5000000e+01   4.9315461e+01
   3.6000000e+01   4.9523776e+01
   3.7000000e+01   4.9701757e+01
   3.8000000e+01   5.0019015e+01
   3.9000000e+01   5.0180178e+01
   4.0000000e+01   5.0406377e+01
   4.1000000e+01   5.0656547e+01
   4.2000000e+01   5.0872804e+01
   4.3000000e+01   5.0997642e+01
   4.4000000e+01   5.1225495e+01
   4.5000000e+01   5.1426341e+01
   4.6000000e+01   5.1670365e+01
   4.7000000e+01   5.1898442e+01
   4.8000000e+01   5.2007049e+01
   4.9000000e+01   5.2255597e+01
   5.0000000e+01   5.2390959e+01
   5.1000000e+01   5.2616236e+01


==> Dat/NLIN_Gaussian_noSRS.dat <==
   1.0000000e+00   3.6190347e+01
   2.0000000e+00   3.7246003e+01
   3.0000000e+00   3.7737079e+01
   4.0000000e+00   3.8030050e+01
   5.0000000e+00   3.8213089e+01
   6.0000000e+00   3.8332859e+01
   7.0000000e+00   3.8419417e+01
   8.0000000e+00   3.8479499e+01
   9.0000000e+00   3.8519813e+01
   1.0000000e+01   3.8538158e+01
   1.1000000e+01   3.8540124e+01
   1.2000000e+01   3.8522706e+01
   1.3000000e+01   3.8482808e+01
   1.4000000e+01   3.8425518e+01
   1.5000000e+01   3.8333871e+01
   1.6000000e+01   3.8205796e+01
   1.7000000e+01   3.8019749e+01
   1.8000000e+01   3.7729689e+01
   1.9000000e+01   3.7235072e+01
   2.0000000e+01   3.6172302e+01


==> Dat/NLIN_Gaussian_noSRS_100ch.dat <==
   1.0000000e+00   3.7990218e+01
   2.0000000e+00   3.8711429e+01
   3.0000000e+00   3.9089856e+01
   4.0000000e+00   3.9351240e+01
   5.0000000e+00   3.9539590e+01
   6.0000000e+00   3.9677979e+01
   7.0000000e+00   3.9785480e+01
   8.0000000e+00   3.9872704e+01
   9.0000000e+00   3.9945670e+01
   1.0000000e+01   4.0008071e+01
   1.1000000e+01   4.0062335e+01
   1.2000000e+01   4.0110138e+01
   1.3000000e+01   4.0152685e+01
   1.4000000e+01   4.0190873e+01
   1.5000000e+01   4.0225385e+01
   1.6000000e+01   4.0256755e+01
   1.7000000e+01   4.0285408e+01
   1.8000000e+01   4.0311685e+01
   1.9000000e+01   4.0335868e+01
   2.0000000e+01   4.0358187e+01
   2.1000000e+01   4.0378838e+01
   2.2000000e+01   4.0397983e+01
   2.3000000e+01   4.0415763e+01
   2.4000000e+01   4.0432297e+01
   2.5000000e+01   4.0447689e+01
   2.6000000e+01   4.0462028e+01
   2.7000000e+01   4.0475392e+01
   2.8000000e+01   4.0487851e+01
   2.9000000e+01   4.0499464e+01
   3.0000000e+01   4.0510285e+01
   3.1000000e+01   4.0520360e+01
   3.2000000e+01   4.0529734e+01
   3.3000000e+01   4.0538441e+01
   3.4000000e+01   4.0546517e+01
   3.5000000e+01   4.0553990e+01
   3.6000000e+01   4.0560887e+01
   3.7000000e+01   4.0567233e+01
   3.8000000e+01   4.0573047e+01
   3.9000000e+01   4.0578349e+01
   4.0000000e+01   4.0583155e+01
   4.1000000e+01   4.0587480e+01
   4.2000000e+01   4.0591338e+01
   4.3000000e+01   4.0594739e+01
   4.4000000e+01   4.0597694e+01
   4.5000000e+01   4.0600211e+01
   4.6000000e+01   4.0602297e+01
   4.7000000e+01   4.0603958e+01
   4.8000000e+01   4.0605199e+01
   4.9000000e+01   4.0606022e+01
   5.0000000e+01   4.0606431e+01
   5.1000000e+01   4.0606426e+01
   5.2000000e+01   4.0606007e+01
   5.3000000e+01   4.0605173e+01
   5.4000000e+01   4.0603923e+01
   5.5000000e+01   4.0602252e+01
   5.6000000e+01   4.0600155e+01
   5.7000000e+01   4.0597628e+01
   5.8000000e+01   4.0594663e+01
   5.9000000e+01   4.0591252e+01
   6.0000000e+01   4.0587384e+01
   6.1000000e+01   4.0583048e+01
   6.2000000e+01   4.0578232e+01
   6.3000000e+01   4.0572920e+01
   6.4000000e+01   4.0567096e+01
   6.5000000e+01   4.0560740e+01
   6.6000000e+01   4.0553833e+01
   6.7000000e+01   4.0546350e+01
   6.8000000e+01   4.0538264e+01
   6.9000000e+01   4.0529546e+01
   7.0000000e+01   4.0520163e+01
   7.1000000e+01   4.0510078e+01
   7.2000000e+01   4.0499248e+01
   7.3000000e+01   4.0487626e+01
   7.4000000e+01   4.0475158e+01
   7.5000000e+01   4.0461786e+01
   7.6000000e+01   4.0447439e+01
   7.7000000e+01   4.0432039e+01
   7.8000000e+01   4.0415498e+01
   7.9000000e+01   4.0397711e+01
   8.0000000e+01   4.0378560e+01
   8.1000000e+01   4.0357905e+01
   8.2000000e+01   4.0335582e+01
   8.3000000e+01   4.0311397e+01
   8.4000000e+01   4.0285118e+01
   8.5000000e+01   4.0256465e+01
   8.6000000e+01   4.0225097e+01
   8.7000000e+01   4.0190589e+01
   8.8000000e+01   4.0152408e+01
   8.9000000e+01   4.0109871e+01
   9.0000000e+01   4.0062082e+01
   9.1000000e+01   4.0007836e+01
   9.2000000e+01   3.9945460e+01
   9.3000000e+01   3.9872528e+01
   9.4000000e+01   3.9785348e+01
   9.5000000e+01   3.9677911e+01
   9.6000000e+01   3.9539619e+01
   9.7000000e+01   3.9351413e+01
   9.8000000e+01   3.9090161e+01
   9.9000000e+01   3.8711903e+01
   1.0000000e+02   3.7991678e+01


==> Dat/NLIN_QPSK_15.dat <==
   1.0000000e+00   3.2307428e+01
   2.0000000e+00   3.3815368e+01
   3.0000000e+00   3.4484105e+01
   4.0000000e+00   3.4829360e+01
   5.0000000e+00   3.5021721e+01
   6.0000000e+00   3.5141588e+01
   7.0000000e+00   3.5214216e+01
   8.0000000e+00   3.5248135e+01
   9.0000000e+00   3.5278282e+01
   1.0000000e+01   3.5267990e+01
   1.1000000e+01   3.5242132e+01
   1.2000000e+01   3.5208411e+01
   1.3000000e+01   3.5154110e+01
   1.4000000e+01   3.5071716e+01
   1.5000000e+01   3.4957681e+01
   1.6000000e+01   3.4791434e+01
   1.7000000e+01   3.4551046e+01
   1.8000000e+01   3.4179045e+01
   1.9000000e+01   3.3486859e+01
   2.0000000e+01   3.1983322e+01


==> Dat/NLIN_QPSK_175.dat <==
   1.0000000e+00   3.2482583e+01
   2.0000000e+00   3.4014233e+01
   3.0000000e+00   3.4688908e+01
   4.0000000e+00   3.5026349e+01
   5.0000000e+00   3.5216315e+01
   6.0000000e+00   3.5304775e+01
   7.0000000e+00   3.5354751e+01
   8.0000000e+00   3.5379433e+01
   9.0000000e+00   3.5383948e+01
   1.0000000e+01   3.5361466e+01
   1.1000000e+01   3.5319071e+01
   1.2000000e+01   3.5269370e+01
   1.3000000e+01   3.5186406e+01
   1.4000000e+01   3.5085867e+01
   1.5000000e+01   3.4957261e+01
   1.6000000e+01   3.4790534e+01
   1.7000000e+01   3.4538125e+01
   1.8000000e+01   3.4142336e+01
   1.9000000e+01   3.3454263e+01
   2.0000000e+01   3.1951304e+01


==> Dat/NLIN_QPSK_19dBm_100ch_2mil.dat <==
   1.0000000e+00   3.3745725e+01
   2.0000000e+00   3.5064283e+01
   3.0000000e+00   3.5663787e+01
   4.0000000e+00   3.6001170e+01
   5.0000000e+00   3.6200495e+01
   6.0000000e+00   3.6333645e+01
   7.0000000e+00   3.6431509e+01
   8.0000000e+00   3.6505154e+01
   9.0000000e+00   3.6554579e+01
   1.0000000e+01   3.6598328e+01
   1.1000000e+01   3.6632100e+01
   1.2000000e+01   3.6650157e+01
   1.3000000e+01   3.6670012e+01
   1.4000000e+01   3.6685765e+01
   1.5000000e+01   3.6699486e+01
   1.6000000e+01   3.6698707e+01
   1.7000000e+01   3.6709685e+01
   1.8000000e+01   3.6722211e+01
   1.9000000e+01   3.6731268e+01
   2.0000000e+01   3.6740132e+01
   2.1000000e+01   3.6749730e+01
   2.2000000e+01   3.6755931e+01
   2.3000000e+01   3.6761472e+01
   2.4000000e+01   3.6761749e+01
   2.5000000e+01   3.6753272e+01
   2.6000000e+01   3.6748913e+01
   2.7000000e+01   3.6739499e+01
   2.8000000e+01   3.6745688e+01
   2.9000000e+01   3.6742075e+01
   3.0000000e+01   3.6731328e+01
   3.1000000e+01   3.6723252e+01
   3.2000000e+01   3.6706836e+01
   3.3000000e+01   3.6694544e+01
   3.4000000e+01   3.6686312e+01
   3.5000000e+01   3.6666519e+01
   3.6000000e+01   3.6655797e+01
   3.7000000e+01   3.6644009e+01
   3.8000000e+01   3.6639990e+01
   3.9000000e+01   3.6618849e+01
   4.0000000e+01   3.6608832e+01
   4.1000000e+01   3.6604934e+01
   4.2000000e+01   3.6609163e+01
   4.3000000e+01   3.6602939e+01
   4.4000000e+01   3.6600791e+01
   4.5000000e+01   3.6586981e+01
   4.6000000e+01   3.6570031e+01
   4.7000000e+01   3.6560062e+01
   4.8000000e+01   3.6549008e+01
   4.9000000e+01   3.6527045e+01
   5.0000000e+01   3.6507630e+01
   5.1000000e+01   3.6501013e+01
   5.2000000e+01   3.6496789e+01
   5.3000000e+01   3.6486297e+01
   5.4000000e+01   3.6479405e+01
   5.5000000e+01   3.6459950e+01
   5.6000000e+01   3.6455695e+01
   5.7000000e+01   3.6452807e+01
   5.8000000e+01   3.6432962e+01
   5.9000000e+01   3.6414571e+01
   6.0000000e+01   3.6390197e+01
   6.1000000e+01   3.6375681e+01
   6.2000000e+01   3.6355367e+01
   6.3000000e+01   3.6348383e+01
   6.4000000e+01   3.6322651e+01
   6.5000000e+01   3.6304822e+01
   6.6000000e+01   3.6282738e+01
   6.7000000e+01   3.6274386e+01
   6.8000000e+01   3.6261748e+01
   6.9000000e+01   3.6238507e+01
   7.0000000e+01   3.6220704e+01
   7.1000000e+01   3.6200828e+01
   7.2000000e+01   3.6183569e+01
   7.3000000e+01   3.6186984e+01
   7.4000000e+01   3.6163892e+01
   7.5000000e+01   3.6147035e+01
   7.6000000e+01   3.6129433e+01
   7.7000000e+01   3.6099711e+01
   7.8000000e+01   3.6074141e+01
   7.9000000e+01   3.6059484e+01
   8.0000000e+01   3.6041031e+01
   8.1000000e+01   3.6008435e+01
   8.2000000e+01   3.5991090e+01
   8.3000000e+01   3.5959153e+01
   8.4000000e+01   3.5927515e+01
   8.5000000e+01   3.5902537e+01
   8.6000000e+01   3.5872312e+01
   8.7000000e+01   3.5836430e+01
   8.8000000e+01   3.5803461e+01
   8.9000000e+01   3.5767212e+01
   9.0000000e+01   3.5718465e+01
   9.1000000e+01   3.5665531e+01
   9.2000000e+01   3.5576874e+01
   9.3000000e+01   3.5497230e+01
   9.4000000e+01   3.5397419e+01
   9.5000000e+01   3.5269879e+01
   9.6000000e+01   3.5095680e+01
   9.7000000e+01   3.4870428e+01
   9.8000000e+01   3.4505493e+01
   9.9000000e+01   3.3907636e+01
   1.0000000e+02   3.2597645e+01


==> Dat/NLIN_QPSK_2.dat <==
   1.0000000e+00   3.2724546e+01
   2.0000000e+00   3.4217247e+01
   3.0000000e+00   3.4850847e+01
   4.0000000e+00   3.5147787e+01
   5.0000000e+00   3.5290109e+01
   6.0000000e+00   3.5368854e+01
   7.0000000e+00   3.5388933e+01
   8.0000000e+00   3.5380037e+01
   9.0000000e+00   3.5347246e+01
   1.0000000e+01   3.5301115e+01
   1.1000000e+01   3.5238688e+01
   1.2000000e+01   3.5161433e+01
   1.3000000e+01   3.5050469e+01
   1.4000000e+01   3.4911302e+01
   1.5000000e+01   3.4746389e+01
   1.6000000e+01   3.4553095e+01
   1.7000000e+01   3.4278532e+01
   1.8000000e+01   3.3870221e+01
   1.9000000e+01   3.3176572e+01
   2.0000000e+01   3.1749832e+01


==> Dat/NLIN_QPSK_225.dat <==
   1.0000000e+00   3.3058751e+01
   2.0000000e+00   3.4591118e+01
   3.0000000e+00   3.5200659e+01
   4.0000000e+00   3.5448132e+01
   5.0000000e+00   3.5528942e+01
   6.0000000e+00   3.5543536e+01
   7.0000000e+00   3.5513297e+01
   8.0000000e+00   3.5455108e+01
   9.0000000e+00   3.5383947e+01
   1.0000000e+01   3.5291910e+01
   1.1000000e+01   3.5173180e+01
   1.2000000e+01   3.5036192e+01
   1.3000000e+01   3.4889946e+01
   1.4000000e+01   3.4702367e+01
   1.5000000e+01   3.4508588e+01
   1.6000000e+01   3.4268699e+01
   1.7000000e+01   3.3975057e+01
   1.8000000e+01   3.3523038e+01
   1.9000000e+01   3.2828877e+01
   2.0000000e+01   3.1415658e+01


==> Dat/NLIN_QPSK_23dBm_100ch_2mil.dat <==
   1.0000000e+00   3.4720413e+01
   2.0000000e+00   3.6015880e+01
   3.0000000e+00   3.6600973e+01
   4.0000000e+00   3.6899148e+01
   5.0000000e+00   3.7067296e+01
   6.0000000e+00   3.7167117e+01
   7.0000000e+00   3.7236482e+01
   8.0000000e+00   3.7282665e+01
   9.0000000e+00   3.7306920e+01
   1.0000000e+01   3.7316642e+01
   1.1000000e+01   3.7331441e+01
   1.2000000e+01   3.7340955e+01
   1.3000000e+01   3.7346085e+01
   1.4000000e+01   3.7355109e+01
   1.5000000e+01   3.7346573e+01
   1.6000000e+01   3.7353610e+01
   1.7000000e+01   3.7347787e+01
   1.8000000e+01   3.7321898e+01
   1.9000000e+01   3.7304317e+01
   2.0000000e+01   3.7281819e+01
   2.1000000e+01   3.7257548e+01
   2.2000000e+01   3.7233972e+01
   2.3000000e+01   3.7212436e+01
   2.4000000e+01   3.7205110e+01
   2.5000000e+01   3.7190707e+01
   2.6000000e+01   3.7176512e+01
   2.7000000e+01   3.7156289e+01
   2.8000000e+01   3.7144818e+01
   2.9000000e+01   3.7117461e+01
   3.0000000e+01   3.7103135e+01
   3.1000000e+01   3.7078612e+01
   3.2000000e+01   3.7061880e+01
   3.3000000e+01   3.7032918e+01
   3.4000000e+01   3.7006554e+01
   3.5000000e+01   3.6985502e+01
   3.6000000e+01   3.6953023e+01
   3.7000000e+01   3.6923096e+01
   3.8000000e+01   3.6897841e+01
   3.9000000e+01   3.6876261e+01
   4.0000000e+01   3.6844557e+01
   4.1000000e+01   3.6826940e+01
   4.2000000e+01   3.6800979e+01
   4.3000000e+01   3.6772792e+01
   4.4000000e+01   3.6738485e+01
   4.5000000e+01   3.6707966e+01
   4.6000000e+01   3.6688434e+01
   4.7000000e+01   3.6683155e+01
   4.8000000e+01   3.6641281e+01
   4.9000000e+01   3.6608820e+01
   5.0000000e+01   3.6589604e+01
   5.1000000e+01   3.6567325e+01
   5.2000000e+01   3.6526014e+01
   5.3000000e+01   3.6492837e+01
   5.4000000e+01   3.6457990e+01
   5.5000000e+01   3.6436428e+01
   5.6000000e+01   3.6403471e+01
   5.7000000e+01   3.6387592e+01
   5.8000000e+01   3.6363988e+01
   5.9000000e+01   3.6329047e+01
   6.0000000e+01   3.6307404e+01
   6.1000000e+01   3.6267063e+01
   6.2000000e+01   3.6226521e+01
   6.3000000e+01   3.6195832e+01
   6.4000000e+01   3.6155749e+01
   6.5000000e+01   3.6123144e+01
   6.6000000e+01   3.6085385e+01
   6.7000000e+01   3.6067240e+01
   6.8000000e+01   3.6021018e+01
   6.9000000e+01   3.5982311e+01
   7.0000000e+01   3.5929133e+01
   7.1000000e+01   3.5888276e+01
   7.2000000e+01   3.5861430e+01
   7.3000000e+01   3.5839428e+01
   7.4000000e+01   3.5783714e+01
   7.5000000e+01   3.5727774e+01
   7.6000000e+01   3.5706272e+01
   7.7000000e+01   3.5679640e+01
   7.8000000e+01   3.5653281e+01
   7.9000000e+01   3.5627357e+01
   8.0000000e+01   3.5578500e+01
   8.1000000e+01   3.5539112e+01
   8.2000000e+01   3.5504263e+01
   8.3000000e+01   3.5453913e+01
   8.4000000e+01   3.5399209e+01
   8.5000000e+01   3.5360316e+01
   8.6000000e+01   3.5338489e+01
   8.7000000e+01   3.5290465e+01
   8.8000000e+01   3.5222676e+01
   8.9000000e+01   3.5175264e+01
   9.0000000e+01   3.5122516e+01
   9.1000000e+01   3.5049597e+01
   9.2000000e+01   3.4961020e+01
   9.3000000e+01   3.4875656e+01
   9.4000000e+01   3.4791069e+01
   9.5000000e+01   3.4663815e+01
   9.6000000e+01   3.4481146e+01
   9.7000000e+01   3.4250203e+01
   9.8000000e+01   3.3899279e+01
   9.9000000e+01   3.3341695e+01
   1.0000000e+02   3.2176961e+01


==> Dat/NLIN_QPSK_25.dat <==
   1.0000000e+00   3.3863074e+01
   2.0000000e+00   3.5390598e+01
   3.0000000e+00   3.5933581e+01
   4.0000000e+00   3.6078526e+01
   5.0000000e+00   3.6056498e+01
   6.0000000e+00   3.5962950e+01
   7.0000000e+00   3.5834208e+01
   8.0000000e+00   3.5665804e+01
   9.0000000e+00   3.5487231e+01
   1.0000000e+01   3.5300405e+01
   1.1000000e+01   3.5104518e+01
   1.2000000e+01   3.4887132e+01
   1.3000000e+01   3.4659967e+01
   1.4000000e+01   3.4399478e+01
   1.5000000e+01   3.4122289e+01
   1.6000000e+01   3.3810529e+01
   1.7000000e+01   3.3441108e+01
   1.8000000e+01   3.2930570e+01
   1.9000000e+01   3.2207206e+01
   2.0000000e+01   3.0809167e+01


==> Dat/NLIN_QPSK_25dBm_100ch_2mil.dat <==
   1.0000000e+00   3.5494866e+01
   2.0000000e+00   3.6865513e+01
   3.0000000e+00   3.7449248e+01
   4.0000000e+00   3.7736389e+01
   5.0000000e+00   3.7878678e+01
   6.0000000e+00   3.7963223e+01
   7.0000000e+00   3.8001596e+01
   8.0000000e+00   3.8012224e+01
   9.0000000e+00   3.8011367e+01
   1.0000000e+01   3.8011005e+01
   1.1000000e+01   3.7991656e+01
   1.2000000e+01   3.7976829e+01
   1.3000000e+01   3.7952360e+01
   1.4000000e+01   3.7928163e+01
   1.5000000e+01   3.7892200e+01
   1.6000000e+01   3.7862279e+01
   1.7000000e+01   3.7820790e+01
   1.8000000e+01   3.7787120e+01
   1.9000000e+01   3.7753248e+01
   2.0000000e+01   3.7719479e+01
   2.1000000e+01   3.7689579e+01
   2.2000000e+01   3.7647732e+01
   2.3000000e+01   3.7607343e+01
   2.4000000e+01   3.7569912e+01
   2.5000000e+01   3.7532058e+01
   2.6000000e+01   3.7484107e+01
   2.7000000e+01   3.7454514e+01
   2.8000000e+01   3.7423568e+01
   2.9000000e+01   3.7382144e+01
   3.0000000e+01   3.7331239e+01
   3.1000000e+01   3.7295445e+01
   3.2000000e+01   3.7246917e+01
   3.3000000e+01   3.7203731e+01
   3.4000000e+01   3.7157665e+01
   3.5000000e+01   3.7109409e+01
   3.6000000e+01   3.7074739e+01
   3.7000000e+01   3.7036383e+01
   3.8000000e+01   3.7000925e+01
   3.9000000e+01   3.6944707e+01
   4.0000000e+01   3.6906508e+01
   4.1000000e+01   3.6853259e+01
   4.2000000e+01   3.6814863e+01
   4.3000000e+01   3.6789777e+01
   4.4000000e+01   3.6752438e+01
   4.5000000e+01   3.6693002e+01
   4.6000000e+01   3.6642042e+01
   4.7000000e+01   3.6586979e+01
   4.8000000e+01   3.6550632e+01
   4.9000000e+01   3.6501650e+01
   5.0000000e+01   3.6445742e+01
   5.1000000e+01   3.6410578e+01
   5.2000000e+01   3.6373742e+01
   5.3000000e+01   3.6343398e+01
   5.4000000e+01   3.6307029e+01
   5.5000000e+01   3.6270547e+01
   5.6000000e+01   3.6246244e+01
   5.7000000e+01   3.6206069e+01
   5.8000000e+01   3.6172844e+01
   5.9000000e+01   3.6116527e+01
   6.0000000e+01   3.6070138e+01
   6.1000000e+01   3.6041242e+01
   6.2000000e+01   3.5990360e+01
   6.3000000e+01   3.5951909e+01
   6.4000000e+01   3.5915398e+01
   6.5000000e+01   3.5848813e+01
   6.6000000e+01   3.5795450e+01
   6.7000000e+01   3.5744786e+01
   6.8000000e+01   3.5689197e+01
   6.9000000e+01   3.5617704e+01
   7.0000000e+01   3.5578850e+01
   7.1000000e+01   3.5547564e+01
   7.2000000e+01   3.5481543e+01
   7.3000000e+01   3.5433320e+01
   7.4000000e+01   3.5365866e+01
   7.5000000e+01   3.5302821e+01
   7.6000000e+01   3.5256905e+01
   7.7000000e+01   3.5221813e+01
   7.8000000e+01   3.5193043e+01
   7.9000000e+01   3.5140149e+01
   8.0000000e+01   3.5111614e+01
   8.1000000e+01   3.5025858e+01
   8.2000000e+01   3.4971857e+01
   8.3000000e+01   3.4925047e+01
   8.4000000e+01   3.4856985e+01
   8.5000000e+01   3.4803714e+01
   8.6000000e+01   3.4740373e+01
   8.7000000e+01   3.4711047e+01
   8.8000000e+01   3.4658276e+01
   8.9000000e+01   3.4605278e+01
   9.0000000e+01   3.4548887e+01
   9.1000000e+01   3.4452448e+01
   9.2000000e+01   3.4353900e+01
   9.3000000e+01   3.4260030e+01
   9.4000000e+01   3.4181185e+01
   9.5000000e+01   3.4035935e+01
   9.6000000e+01   3.3843310e+01
   9.7000000e+01   3.3558977e+01
   9.8000000e+01   3.3183971e+01
   9.9000000e+01   3.2651127e+01
   1.0000000e+02   3.1538691e+01


==> Dat/NLIN_QPSK_25dBm_101ch_5mil.dat <==
   1.0000000e+00   3.5545828e+01
   2.0000000e+00   3.6895571e+01
   3.0000000e+00   3.7484103e+01
   4.0000000e+00   3.7761218e+01
   5.0000000e+00   3.7904468e+01
   6.0000000e+00   3.7975456e+01
   7.0000000e+00   3.8015700e+01
   8.0000000e+00   3.8040056e+01
   9.0000000e+00   3.8045681e+01
   1.0000000e+01   3.8036872e+01
   1.1000000e+01   3.8023240e+01
   1.2000000e+01   3.8001172e+01
   1.3000000e+01   3.7978041e+01
   1.4000000e+01   3.7944850e+01
   1.5000000e+01   3.7902281e+01
   1.6000000e+01   3.7864748e+01
   1.7000000e+01   3.7827310e+01
   1.8000000e+01   3.7788891e+01
   1.9000000e+01   3.7752600e+01
   2.0000000e+01   3.7710446e+01
   2.1000000e+01   3.7678594e+01
   2.2000000e+01   3.7641943e+01
   2.3000000e+01   3.7596449e+01
   2.4000000e+01   3.7558880e+01
   2.5000000e+01   3.7512907e+01
   2.6000000e+01   3.7477033e+01
   2.7000000e+01   3.7429651e+01
   2.8000000e+01   3.7389692e+01
   2.9000000e+01   3.7346805e+01
   3.0000000e+01   3.7298847e+01
   3.1000000e+01   3.7256935e+01
   3.2000000e+01   3.7206902e+01
   3.3000000e+01   3.7161164e+01
   3.4000000e+01   3.7125282e+01
   3.5000000e+01   3.7082012e+01
   3.6000000e+01   3.7038295e+01
   3.7000000e+01   3.7001378e+01
   3.8000000e+01   3.6957878e+01
   3.9000000e+01   3.6913479e+01
   4.0000000e+01   3.6864335e+01
   4.1000000e+01   3.6808226e+01
   4.2000000e+01   3.6769551e+01
   4.3000000e+01   3.6723425e+01
   4.4000000e+01   3.6670244e+01
   4.5000000e+01   3.6630216e+01
   4.6000000e+01   3.6583442e+01
   4.7000000e+01   3.6536274e+01
   4.8000000e+01   3.6496476e+01
   4.9000000e+01   3.6461173e+01
   5.0000000e+01   3.6423797e+01
   5.1000000e+01   3.6372984e+01
   5.2000000e+01   3.6330466e+01
   5.3000000e+01   3.6293399e+01
   5.4000000e+01   3.6248558e+01
   5.5000000e+01   3.6201421e+01
   5.6000000e+01   3.6160609e+01
   5.7000000e+01   3.6099529e+01
   5.8000000e+01   3.6053999e+01
   5.9000000e+01   3.6032459e+01
   6.0000000e+01   3.5989145e+01
   6.1000000e+01   3.5962063e+01
   6.2000000e+01   3.5917245e+01
   6.3000000e+01   3.5872300e+01
   6.4000000e+01   3.5801644e+01
   6.5000000e+01   3.5765058e+01
   6.6000000e+01   3.5725187e+01
   6.7000000e+01   3.5686058e+01
   6.8000000e+01   3.5631515e+01
   6.9000000e+01   3.5584985e+01
   7.0000000e+01   3.5539107e+01
   7.1000000e+01   3.5492572e+01
   7.2000000e+01   3.5458152e+01
   7.3000000e+01   3.5418181e+01
   7.4000000e+01   3.5365182e+01
   7.5000000e+01   3.5314013e+01
   7.6000000e+01   3.5256013e+01
   7.7000000e+01   3.5213938e+01
   7.8000000e+01   3.5130855e+01
   7.9000000e+01   3.5085413e+01
   8.0000000e+01   3.5036866e+01
   8.1000000e+01   3.4977433e+01
   8.2000000e+01   3.4925814e+01
   8.3000000e+01   3.4900596e+01
   8.4000000e+01   3.4833884e+01
   8.5000000e+01   3.4771949e+01
   8.6000000e+01   3.4718179e+01
   8.7000000e+01   3.4666641e+01
   8.8000000e+01   3.4610831e+01
   8.9000000e+01   3.4543860e+01
   9.0000000e+01   3.4476571e+01
   9.1000000e+01   3.4418905e+01
   9.2000000e+01   3.4350241e+01
   9.3000000e+01   3.4264461e+01
   9.4000000e+01   3.4159111e+01
   9.5000000e+01   3.4044260e+01
   9.6000000e+01   3.3893948e+01
   9.7000000e+01   3.3698045e+01
   9.8000000e+01   3.3434469e+01
   9.9000000e+01   3.3087312e+01
   1.0000000e+02   3.2471955e+01
   1.0100000e+02   3.1379993e+01


==> Dat/NLIN_QPSK_25dBm_101ch_5mil_Dan.dat <==
   1.0000000e+00   3.4517957e+01
   2.0000000e+00   3.5554510e+01
   3.0000000e+00   3.5830391e+01
   4.0000000e+00   3.5971248e+01
   5.0000000e+00   3.6049107e+01
   6.0000000e+00   3.6092502e+01
   7.0000000e+00   3.6113231e+01
   8.0000000e+00   3.6118386e+01
   9.0000000e+00   3.6112499e+01
   1.0000000e+01   3.6098077e+01
   1.1000000e+01   3.6076919e+01
   1.2000000e+01   3.6050758e+01
   1.3000000e+01   3.6020679e+01
   1.4000000e+01   3.5988136e+01
   1.5000000e+01   3.5952615e+01
   1.6000000e+01   3.5914823e+01
   1.7000000e+01   3.5874732e+01
   1.8000000e+01   3.5833848e+01
   1.9000000e+01   3.5791172e+01
   2.0000000e+01   3.5747001e+01
   2.1000000e+01   3.5702063e+01
   2.2000000e+01   3.5656355e+01
   2.3000000e+01   3.5610243e+01
   2.4000000e+01   3.5563715e+01
   2.5000000e+01   3.5515524e+01
   2.6000000e+01   3.5466334e+01
   2.7000000e+01   3.5417714e+01
   2.8000000e+01   3.5368834e+01
   2.9000000e+01   3.5320142e+01
   3.0000000e+01   3.5270763e+01
   3.1000000e+01   3.5220819e+01
   3.2000000e+01   3.5171093e+01
   3.3000000e+01   3.5121363e+01
   3.4000000e+01   3.5072172e+01
   3.5000000e+01   3.5023212e+01
   3.6000000e+01   3.4973268e+01
   3.7000000e+01   3.4922618e+01
   3.8000000e+01   3.4872181e+01
   3.9000000e+01   3.4820761e+01
   4.0000000e+01   3.4768934e+01
   4.1000000e+01   3.4718379e+01
   4.2000000e+01   3.4667106e+01
   4.3000000e+01   3.4615734e+01
   4.4000000e+01   3.4564901e+01
   4.5000000e+01   3.4514818e+01
   4.6000000e+01   3.4464712e+01
   4.7000000e+01   3.4413978e+01
   4.8000000e+01   3.4362940e+01
   4.9000000e+01   3.4312428e+01
   5.0000000e+01   3.4263477e+01
   5.1000000e+01   3.4213162e+01
   5.2000000e+01   3.4162521e+01
   5.3000000e+01   3.4110795e+01
   5.4000000e+01   3.4057900e+01
   5.5000000e+01   3.4006860e+01
   5.6000000e+01   3.3955752e+01
   5.7000000e+01   3.3903741e+01
   5.8000000e+01   3.3851965e+01
   5.9000000e+01   3.3800183e+01
   6.0000000e+01   3.3747845e+01
   6.1000000e+01   3.3696263e+01
   6.2000000e+01   3.3643285e+01
   6.3000000e+01   3.3590093e+01
   6.4000000e+01   3.3537580e+01
   6.5000000e+01   3.3482988e+01
   6.6000000e+01   3.3429083e+01
   6.7000000e+01   3.3375063e+01
   6.8000000e+01   3.3322304e+01
   6.9000000e+01   3.3269505e+01
   7.0000000e+01   3.3215439e+01
   7.1000000e+01   3.3160073e+01
   7.2000000e+01   3.3105079e+01
   7.3000000e+01   3.3051198e+01
   7.4000000e+01   3.2996685e+01
   7.5000000e+01   3.2939845e+01
   7.6000000e+01   3.2882861e+01
   7.7000000e+01   3.2825942e+01
   7.8000000e+01   3.2767247e+01
   7.9000000e+01   3.2708364e+01
   8.0000000e+01   3.2649339e+01
   8.1000000e+01   3.2590990e+01
   8.2000000e+01   3.2529670e+01
   8.3000000e+01   3.2468483e+01
   8.4000000e+01   3.2406311e+01
   8.5000000e+01   3.2341784e+01
   8.6000000e+01   3.2273651e+01
   8.7000000e+01   3.2203589e+01
   8.8000000e+01   3.2134935e+01
   8.9000000e+01   3.2066939e+01
   9.0000000e+01   3.1994619e+01
   9.1000000e+01   3.1917618e+01
   9.2000000e+01   3.1836514e+01
   9.3000000e+01   3.1749999e+01
   9.4000000e+01   3.1654314e+01
   9.5000000e+01   3.1549332e+01
   9.6000000e+01   3.1431368e+01
   9.7000000e+01   3.1294741e+01
   9.8000000e+01   3.1132570e+01
   9.9000000e+01   3.0929123e+01
   1.0000000e+02   3.0650179e+01
   1.0100000e+02   2.9898750e+01


==> Dat/NLIN_QPSK_25mW_100ch_daniel.dat <==
   1.0000000e+00   3.3839130e+01
   2.0000000e+00   3.4346230e+01
   3.0000000e+00   3.4609145e+01
   4.0000000e+00   3.4760939e+01
   5.0000000e+00   3.4854524e+01
   6.0000000e+00   3.4912929e+01
   7.0000000e+00   3.4946575e+01
   8.0000000e+00   3.4963305e+01
   9.0000000e+00   3.4967996e+01
   1.0000000e+01   3.4962516e+01
   1.1000000e+01   3.4949930e+01
   1.2000000e+01   3.4932040e+01
   1.3000000e+01   3.4909546e+01
   1.4000000e+01   3.4884051e+01
   1.5000000e+01   3.4856499e+01
   1.6000000e+01   3.4825827e+01
   1.7000000e+01   3.4791447e+01
   1.8000000e+01   3.4755470e+01
   1.9000000e+01   3.4718242e+01
   2.0000000e+01   3.4679076e+01
   2.1000000e+01   3.4638329e+01
   2.2000000e+01   3.4596297e+01
   2.3000000e+01   3.4552529e+01
   2.4000000e+01   3.4507955e+01
   2.5000000e+01   3.4463908e+01
   2.6000000e+01   3.4421627e+01
   2.7000000e+01   3.4376704e+01
   2.8000000e+01   3.4329170e+01
   2.9000000e+01   3.4281580e+01
   3.0000000e+01   3.4233569e+01
   3.1000000e+01   3.4186118e+01
   3.2000000e+01   3.4138435e+01
   3.3000000e+01   3.4090579e+01
   3.4000000e+01   3.4044205e+01
   3.5000000e+01   3.3997640e+01
   3.6000000e+01   3.3949779e+01
   3.7000000e+01   3.3901151e+01
   3.8000000e+01   3.3850679e+01
   3.9000000e+01   3.3799257e+01
   4.0000000e+01   3.3748900e+01
   4.1000000e+01   3.3699436e+01
   4.2000000e+01   3.3649883e+01
   4.3000000e+01   3.3600238e+01
   4.4000000e+01   3.3548785e+01
   4.5000000e+01   3.3497127e+01
   4.6000000e+01   3.3446474e+01
   4.7000000e+01   3.3396848e+01
   4.8000000e+01   3.3346860e+01
   4.9000000e+01   3.3297224e+01
   5.0000000e+01   3.3247530e+01
   5.1000000e+01   3.3197812e+01
   5.2000000e+01   3.3149302e+01
   5.3000000e+01   3.3099919e+01
   5.4000000e+01   3.3049269e+01
   5.5000000e+01   3.3000163e+01
   5.6000000e+01   3.2951030e+01
   5.7000000e+01   3.2901806e+01
   5.8000000e+01   3.2852354e+01
   5.9000000e+01   3.2801661e+01
   6.0000000e+01   3.2751484e+01
   6.1000000e+01   3.2702051e+01
   6.2000000e+01   3.2651271e+01
   6.3000000e+01   3.2601099e+01
   6.4000000e+01   3.2550110e+01
   6.5000000e+01   3.2498147e+01
   6.6000000e+01   3.2446994e+01
   6.7000000e+01   3.2395892e+01
   6.8000000e+01   3.2347427e+01
   6.9000000e+01   3.2300623e+01
   7.0000000e+01   3.2251575e+01
   7.1000000e+01   3.2199369e+01
   7.2000000e+01   3.2148071e+01
   7.3000000e+01   3.2096252e+01
   7.4000000e+01   3.2040862e+01
   7.5000000e+01   3.1984941e+01
   7.6000000e+01   3.1928064e+01
   7.7000000e+01   3.1870889e+01
   7.8000000e+01   3.1813638e+01
   7.9000000e+01   3.1758286e+01
   8.0000000e+01   3.1701248e+01
   8.1000000e+01   3.1642054e+01
   8.2000000e+01   3.1582434e+01
   8.3000000e+01   3.1521193e+01
   8.4000000e+01   3.1456225e+01
   8.5000000e+01   3.1389409e+01
   8.6000000e+01   3.1319167e+01
   8.7000000e+01   3.1243330e+01
   8.8000000e+01   3.1166071e+01
   8.9000000e+01   3.1089484e+01
   9.0000000e+01   3.1006315e+01
   9.1000000e+01   3.0914977e+01
   9.2000000e+01   3.0816413e+01
   9.3000000e+01   3.0708519e+01
   9.4000000e+01   3.0596075e+01
   9.5000000e+01   3.0472242e+01
   9.6000000e+01   3.0332884e+01
   9.7000000e+01   3.0173202e+01
   9.8000000e+01   2.9979895e+01
   9.9000000e+01   2.9737906e+01
   1.0000000e+02   2.9415884e+01


==> Dat/NLIN_QPSK_275.dat <==
   1.0000000e+00   3.4929333e+01
   2.0000000e+00   3.6477905e+01
   3.0000000e+00   3.6907893e+01
   4.0000000e+00   3.6861630e+01
   5.0000000e+00   3.6651055e+01
   6.0000000e+00   3.6362037e+01
   7.0000000e+00   3.6038709e+01
   8.0000000e+00   3.5706717e+01
   9.0000000e+00   3.5378243e+01
   1.0000000e+01   3.5039607e+01
   1.1000000e+01   3.4692898e+01
   1.2000000e+01   3.4341464e+01
   1.3000000e+01   3.3985636e+01
   1.4000000e+01   3.3629048e+01
   1.5000000e+01   3.3262842e+01
   1.6000000e+01   3.2814077e+01
   1.7000000e+01   3.2416523e+01
   1.8000000e+01   3.1827658e+01
   1.9000000e+01   3.1134517e+01
   2.0000000e+01   2.9800279e+01


==> Dat/NLIN_QPSK_SRO.dat <==
   1.0000000e+00   9.7333659e+00
   2.0000000e+00   1.7347973e+01
   3.0000000e+00   2.1739114e+01
   4.0000000e+00   2.4628650e+01
   5.0000000e+00   2.7074148e+01
   6.0000000e+00   2.8991348e+01
   7.0000000e+00   3.0903875e+01
   8.0000000e+00   3.2210979e+01
   9.0000000e+00   3.3734816e+01
   1.0000000e+01   3.4783653e+01
   1.1000000e+01   3.5821966e+01
   1.2000000e+01   3.6788440e+01
   1.3000000e+01   3.7654649e+01
   1.4000000e+01   3.8464684e+01
   1.5000000e+01   3.9157799e+01
   1.6000000e+01   3.9903952e+01
   1.7000000e+01   4.0495733e+01
   1.8000000e+01   4.1171016e+01
   1.9000000e+01   4.1740556e+01
   2.0000000e+01   4.2131776e+01
   2.1000000e+01   4.2794075e+01
   2.2000000e+01   4.3143787e+01
   2.3000000e+01   4.3686435e+01
   2.4000000e+01   4.4092197e+01
   2.5000000e+01   4.4589540e+01
   2.6000000e+01   4.4913783e+01
   2.7000000e+01   4.5300703e+01
   2.8000000e+01   4.5692434e+01
   2.9000000e+01   4.6085599e+01
   3.0000000e+01   4.6295995e+01
   3.1000000e+01   4.6698531e+01
   3.2000000e+01   4.7044446e+01
   3.3000000e+01   4.7332562e+01
   3.4000000e+01   4.7656680e+01
   3.5000000e+01   4.7976587e+01
   3.6000000e+01   4.8190877e+01
   3.7000000e+01   4.8403622e+01
   3.8000000e+01   4.8756730e+01
   3.9000000e+01   4.8926258e+01
   4.0000000e+01   4.9184687e+01
   4.1000000e+01   4.9461171e+01
   4.2000000e+01   4.9702925e+01
   4.3000000e+01   4.9830276e+01
   4.4000000e+01   5.0090954e+01
   4.5000000e+01   5.0310721e+01
   4.6000000e+01   5.0588089e+01
   4.7000000e+01   5.0837175e+01
   4.8000000e+01   5.0953642e+01
   4.9000000e+01   5.1229400e+01
   5.0000000e+01   5.1380880e+01
   5.1000000e+01   5.1627833e+01


==> Dat/NLIN_QPSK_SRO_Dan.dat <==
   1.0000000e+00   1.2106962e+01
   2.0000000e+00   2.0643212e+01
   3.0000000e+00   2.4578019e+01
   4.0000000e+00   2.7003177e+01
   5.0000000e+00   2.8883912e+01
   6.0000000e+00   3.0381259e+01
   7.0000000e+00   3.1633431e+01
   8.0000000e+00   3.2690419e+01
   9.0000000e+00   3.3629144e+01
   1.0000000e+01   3.4372071e+01
   1.1000000e+01   3.5117761e+01
   1.2000000e+01   3.5769931e+01
   1.3000000e+01   3.6392542e+01
   1.4000000e+01   3.6899934e+01
   1.5000000e+01   3.7389180e+01
   1.6000000e+01   3.7883904e+01
   1.7000000e+01   3.8302079e+01
   1.8000000e+01   3.8693129e+01
   1.9000000e+01   3.9074235e+01
   2.0000000e+01   3.9430785e+01
   2.1000000e+01   3.9785101e+01
   2.2000000e+01   4.0078825e+01
   2.3000000e+01   4.0408189e+01
   2.4000000e+01   4.0699376e+01
   2.5000000e+01   4.0959319e+01
   2.6000000e+01   4.1239083e+01
   2.7000000e+01   4.1498915e+01
   2.8000000e+01   4.1736973e+01
   2.9000000e+01   4.1939027e+01
   3.0000000e+01   4.2189794e+01
   3.1000000e+01   4.2382253e+01
   3.2000000e+01   4.2600440e+01
   3.3000000e+01   4.2800898e+01
   3.4000000e+01   4.3003606e+01
   3.5000000e+01   4.3212602e+01
   3.6000000e+01   4.3378520e+01
   3.7000000e+01   4.3489987e+01
   3.8000000e+01   4.3691014e+01
   3.9000000e+01   4.3848861e+01
   4.0000000e+01   4.4015365e+01
   4.1000000e+01   4.4188454e+01
   4.2000000e+01   4.4327202e+01
   4.3000000e+01   4.4445790e+01
   4.4000000e+01   4.4606145e+01
   4.5000000e+01   4.4731343e+01
   4.6000000e+01   4.4881767e+01
   4.7000000e+01   4.5031793e+01
   4.8000000e+01   4.5157210e+01
   4.9000000e+01   4.5270147e+01
   5.0000000e+01   4.5404345e+01
   5.1000000e+01   4.5523347e+01


==> Dat/NLIN_QPSK_noSRS.dat <==
   1.0000000e+00   3.2339975e+01
   2.0000000e+00   3.3796041e+01
   3.0000000e+00   3.4460144e+01
   4.0000000e+00   3.4834510e+01
   5.0000000e+00   3.5043718e+01
   6.0000000e+00   3.5169462e+01
   7.0000000e+00   3.5259181e+01
   8.0000000e+00   3.5321272e+01
   9.0000000e+00   3.5365262e+01
   1.0000000e+01   3.5384483e+01
   1.1000000e+01   3.5388251e+01
   1.2000000e+01   3.5370591e+01
   1.3000000e+01   3.5326561e+01
   1.4000000e+01   3.5269785e+01
   1.5000000e+01   3.5169150e+01
   1.6000000e+01   3.5026488e+01
   1.7000000e+01   3.4810008e+01
   1.8000000e+01   3.4442145e+01
   1.9000000e+01   3.3771446e+01
   2.0000000e+01   3.2291891e+01


==> Dat/NLIN_QPSK_noSRS_100ch.dat <==
   1.0000000e+00   3.3689407e+01
   2.0000000e+00   3.4952371e+01
   3.0000000e+00   3.5519703e+01
   4.0000000e+00   3.5886728e+01
   5.0000000e+00   3.6137456e+01
   6.0000000e+00   3.6305395e+01
   7.0000000e+00   3.6426154e+01
   8.0000000e+00   3.6518055e+01
   9.0000000e+00   3.6590914e+01
   1.0000000e+01   3.6650508e+01
   1.1000000e+01   3.6700360e+01
   1.2000000e+01   3.6742848e+01
   1.3000000e+01   3.6779569e+01
   1.4000000e+01   3.6811693e+01
   1.5000000e+01   3.6840061e+01
   1.6000000e+01   3.6865325e+01
   1.7000000e+01   3.6887972e+01
   1.8000000e+01   3.6908399e+01
   1.9000000e+01   3.6926909e+01
   2.0000000e+01   3.6943758e+01
   2.1000000e+01   3.6959148e+01
   2.2000000e+01   3.6973251e+01
   2.3000000e+01   3.6986207e+01
   2.4000000e+01   3.6998137e+01
   2.5000000e+01   3.7009139e+01
   2.6000000e+01   3.7019303e+01
   2.7000000e+01   3.7028702e+01
   2.8000000e+01   3.7037401e+01
   2.9000000e+01   3.7045454e+01
   3.0000000e+01   3.7052911e+01
   3.1000000e+01   3.7059815e+01
   3.2000000e+01   3.7066202e+01
   3.3000000e+01   3.7072107e+01
   3.4000000e+01   3.7077557e+01
   3.5000000e+01   3.7082579e+01
   3.6000000e+01   3.7087196e+01
   3.7000000e+01   3.7091428e+01
   3.8000000e+01   3.7095293e+01
   3.9000000e+01   3.7098806e+01
   4.0000000e+01   3.7101981e+01
   4.1000000e+01   3.7104832e+01
   4.2000000e+01   3.7107368e+01
   4.3000000e+01   3.7109598e+01
   4.4000000e+01   3.7111532e+01
   4.5000000e+01   3.7113176e+01
   4.6000000e+01   3.7114535e+01
   4.7000000e+01   3.7115615e+01
   4.8000000e+01   3.7116419e+01
   4.9000000e+01   3.7116950e+01
   5.0000000e+01   3.7117209e+01
   5.1000000e+01   3.7117199e+01
   5.2000000e+01   3.7116918e+01
   5.3000000e+01   3.7116365e+01
   5.4000000e+01   3.7115540e+01
   5.5000000e+01   3.7114438e+01
   5.6000000e+01   3.7113057e+01
   5.7000000e+01   3.7111392e+01
   5.8000000e+01   3.7109436e+01
   5.9000000e+01   3.7107183e+01
   6.0000000e+01   3.7104626e+01
   6.1000000e+01   3.7101754e+01
   6.2000000e+01   3.7098557e+01
   6.3000000e+01   3.7095022e+01
   6.4000000e+01   3.7091136e+01
   6.5000000e+01   3.7086883e+01
   6.6000000e+01   3.7082245e+01
   6.7000000e+01   3.7077201e+01
   6.8000000e+01   3.7071730e+01
   6.9000000e+01   3.7065805e+01
   7.0000000e+01   3.7059397e+01
   7.1000000e+01   3.7052473e+01
   7.2000000e+01   3.7044996e+01
   7.3000000e+01   3.7036925e+01
   7.4000000e+01   3.7028208e+01
   7.5000000e+01   3.7018793e+01
   7.6000000e+01   3.7008612e+01
   7.7000000e+01   3.6997594e+01
   7.8000000e+01   3.6985651e+01
   7.9000000e+01   3.6972683e+01
   8.0000000e+01   3.6958569e+01
   8.1000000e+01   3.6943170e+01
   8.2000000e+01   3.6926314e+01
   8.3000000e+01   3.6907799e+01
   8.4000000e+01   3.6887372e+01
   8.5000000e+01   3.6864726e+01
   8.6000000e+01   3.6839468e+01
   8.7000000e+01   3.6811110e+01
   8.8000000e+01   3.6779002e+01
   8.9000000e+01   3.6742304e+01
   9.0000000e+01   3.6699847e+01
   9.1000000e+01   3.6650036e+01
   9.2000000e+01   3.6590497e+01
   9.3000000e+01   3.6517711e+01
   9.4000000e+01   3.6425907e+01
   9.5000000e+01   3.6305286e+01
   9.6000000e+01   3.6137556e+01
   9.7000000e+01   3.5887155e+01
   9.8000000e+01   3.5520399e+01
   9.9000000e+01   3.4953516e+01
   1.0000000e+02   3.3693394e+01


==> Dat/NLIN_QPSK_noSRS_101ch_6mil.dat <==
   1.0000000e+00   3.3465096e+01
   2.0000000e+00   3.4690690e+01
   3.0000000e+00   3.5268150e+01
   4.0000000e+00   3.5606777e+01
   5.0000000e+00   3.5814274e+01
   6.0000000e+00   3.5963435e+01
   7.0000000e+00   3.6078181e+01
   8.0000000e+00   3.6163629e+01
   9.0000000e+00   3.6233981e+01
   1.0000000e+01   3.6293113e+01
   1.1000000e+01   3.6335690e+01
   1.2000000e+01   3.6369418e+01
   1.3000000e+01   3.6413517e+01
   1.4000000e+01   3.6443862e+01
   1.5000000e+01   3.6465014e+01
   1.6000000e+01   3.6482412e+01
   1.7000000e+01   3.6502104e+01
   1.8000000e+01   3.6513577e+01
   1.9000000e+01   3.6534708e+01
   2.0000000e+01   3.6541593e+01
   2.1000000e+01   3.6549324e+01
   2.2000000e+01   3.6569721e+01
   2.3000000e+01   3.6590197e+01
   2.4000000e+01   3.6608559e+01
   2.5000000e+01   3.6616050e+01
   2.6000000e+01   3.6621200e+01
   2.7000000e+01   3.6625469e+01
   2.8000000e+01   3.6631787e+01
   2.9000000e+01   3.6646157e+01
   3.0000000e+01   3.6655085e+01
   3.1000000e+01   3.6660952e+01
   3.2000000e+01   3.6670214e+01
   3.3000000e+01   3.6668567e+01
   3.4000000e+01   3.6673373e+01
   3.5000000e+01   3.6685341e+01
   3.6000000e+01   3.6685606e+01
   3.7000000e+01   3.6699522e+01
   3.8000000e+01   3.6709237e+01
   3.9000000e+01   3.6717471e+01
   4.0000000e+01   3.6714678e+01
   4.1000000e+01   3.6718917e+01
   4.2000000e+01   3.6718141e+01
   4.3000000e+01   3.6725273e+01
   4.4000000e+01   3.6734827e+01
   4.5000000e+01   3.6732510e+01
   4.6000000e+01   3.6721326e+01
   4.7000000e+01   3.6732407e+01
   4.8000000e+01   3.6736052e+01
   4.9000000e+01   3.6732523e+01
   5.0000000e+01   3.6741935e+01
   5.1000000e+01   3.6744582e+01
   5.2000000e+01   3.6746699e+01
   5.3000000e+01   3.6739250e+01
   5.4000000e+01   3.6737447e+01
   5.5000000e+01   3.6732352e+01
   5.6000000e+01   3.6722420e+01
   5.7000000e+01   3.6717940e+01
   5.8000000e+01   3.6713359e+01
   5.9000000e+01   3.6714915e+01
   6.0000000e+01   3.6720107e+01
   6.1000000e+01   3.6721626e+01
   6.2000000e+01   3.6717129e+01
   6.3000000e+01   3.6703562e+01
   6.4000000e+01   3.6701025e+01
   6.5000000e+01   3.6693107e+01
   6.6000000e+01   3.6688661e+01
   6.7000000e+01   3.6675218e+01
   6.8000000e+01   3.6680117e+01
   6.9000000e+01   3.6683889e+01
   7.0000000e+01   3.6677891e+01
   7.1000000e+01   3.6664682e+01
   7.2000000e+01   3.6665733e+01
   7.3000000e+01   3.6664686e+01
   7.4000000e+01   3.6655896e+01
   7.5000000e+01   3.6647849e+01
   7.6000000e+01   3.6651350e+01
   7.7000000e+01   3.6641128e+01
   7.8000000e+01   3.6634242e+01
   7.9000000e+01   3.6632126e+01
   8.0000000e+01   3.6618595e+01
   8.1000000e+01   3.6598665e+01
   8.2000000e+01   3.6578273e+01
   8.3000000e+01   3.6559384e+01
   8.4000000e+01   3.6536067e+01
   8.5000000e+01   3.6525115e+01
   8.6000000e+01   3.6507000e+01
   8.7000000e+01   3.6486276e+01
   8.8000000e+01   3.6461395e+01
   8.9000000e+01   3.6423788e+01
   9.0000000e+01   3.6385252e+01
   9.1000000e+01   3.6345487e+01
   9.2000000e+01   3.6300010e+01
   9.3000000e+01   3.6244057e+01
   9.4000000e+01   3.6179821e+01
   9.5000000e+01   3.6088605e+01
   9.6000000e+01   3.5977436e+01
   9.7000000e+01   3.5836792e+01
   9.8000000e+01   3.5624777e+01
   9.9000000e+01   3.5281586e+01
   1.0000000e+02   3.4692688e+01
   1.0100000e+02   3.3470694e+01


==> Dat/NLIN_QPSK_noSRS_101ch_6mil_Dan.dat <==
   1.0000000e+00   3.2019448e+01
   2.0000000e+00   3.2948307e+01
   3.0000000e+00   3.3244500e+01
   4.0000000e+00   3.3434973e+01
   5.0000000e+00   3.3571774e+01
   6.0000000e+00   3.3676850e+01
   7.0000000e+00   3.3761175e+01
   8.0000000e+00   3.3830056e+01
   9.0000000e+00   3.3887752e+01
   1.0000000e+01   3.3937093e+01
   1.1000000e+01   3.3980073e+01
   1.2000000e+01   3.4017788e+01
   1.3000000e+01   3.4051154e+01
   1.4000000e+01   3.4081291e+01
   1.5000000e+01   3.4108575e+01
   1.6000000e+01   3.4133362e+01
   1.7000000e+01   3.4155412e+01
   1.8000000e+01   3.4174838e+01
   1.9000000e+01   3.4192361e+01
   2.0000000e+01   3.4208976e+01
   2.1000000e+01   3.4225022e+01
   2.2000000e+01   3.4239707e+01
   2.3000000e+01   3.4253716e+01
   2.4000000e+01   3.4266389e+01
   2.5000000e+01   3.4277722e+01
   2.6000000e+01   3.4288458e+01
   2.7000000e+01   3.4298870e+01
   2.8000000e+01   3.4307925e+01
   2.9000000e+01   3.4316747e+01
   3.0000000e+01   3.4325627e+01
   3.1000000e+01   3.4334180e+01
   3.2000000e+01   3.4342643e+01
   3.3000000e+01   3.4350956e+01
   3.4000000e+01   3.4358422e+01
   3.5000000e+01   3.4364744e+01
   3.6000000e+01   3.4370606e+01
   3.7000000e+01   3.4376324e+01
   3.8000000e+01   3.4380937e+01
   3.9000000e+01   3.4385498e+01
   4.0000000e+01   3.4388449e+01
   4.1000000e+01   3.4391258e+01
   4.2000000e+01   3.4394222e+01
   4.3000000e+01   3.4396752e+01
   4.4000000e+01   3.4398692e+01
   4.5000000e+01   3.4400206e+01
   4.6000000e+01   3.4401608e+01
   4.7000000e+01   3.4403051e+01
   4.8000000e+01   3.4404263e+01
   4.9000000e+01   3.4405428e+01
   5.0000000e+01   3.4405789e+01
   5.1000000e+01   3.4405608e+01
   5.2000000e+01   3.4405229e+01
   5.3000000e+01   3.4404161e+01
   5.4000000e+01   3.4403479e+01
   5.5000000e+01   3.4402757e+01
   5.6000000e+01   3.4401968e+01
   5.7000000e+01   3.4400823e+01
   5.8000000e+01   3.4399569e+01
   5.9000000e+01   3.4398081e+01
   6.0000000e+01   3.4395719e+01
   6.1000000e+01   3.4393086e+01
   6.2000000e+01   3.4389922e+01
   6.3000000e+01   3.4386483e+01
   6.4000000e+01   3.4382169e+01
   6.5000000e+01   3.4377430e+01
   6.6000000e+01   3.4372820e+01
   6.7000000e+01   3.4367590e+01
   6.8000000e+01   3.4361050e+01
   6.9000000e+01   3.4353555e+01
   7.0000000e+01   3.4346019e+01
   7.1000000e+01   3.4337497e+01
   7.2000000e+01   3.4328628e+01
   7.3000000e+01   3.4319375e+01
   7.4000000e+01   3.4309596e+01
   7.5000000e+01   3.4300175e+01
   7.6000000e+01   3.4290594e+01
   7.7000000e+01   3.4280215e+01
   7.8000000e+01   3.4268753e+01
   7.9000000e+01   3.4256145e+01
   8.0000000e+01   3.4242473e+01
   8.1000000e+01   3.4227370e+01
   8.2000000e+01   3.4211297e+01
   8.3000000e+01   3.4194484e+01
   8.4000000e+01   3.4176717e+01
   8.5000000e+01   3.4156474e+01
   8.6000000e+01   3.4134530e+01
   8.7000000e+01   3.4110010e+01
   8.8000000e+01   3.4082688e+01
   8.9000000e+01   3.4053027e+01
   9.0000000e+01   3.4019690e+01
   9.1000000e+01   3.3982097e+01
   9.2000000e+01   3.3939668e+01
   9.3000000e+01   3.3890213e+01
   9.4000000e+01   3.3832363e+01
   9.5000000e+01   3.3764102e+01
   9.6000000e+01   3.3680714e+01
   9.7000000e+01   3.3575917e+01
   9.8000000e+01   3.3438848e+01
   9.9000000e+01   3.3248683e+01
   1.0000000e+02   3.2952314e+01
   1.0100000e+02   3.2040532e+01


==> Dat/NLIN_VariableModulation_25dBm_101.dat <==
   1.0000000e+00   3.5417643e+01
   2.0000000e+00   3.6644964e+01
   3.0000000e+00   3.7163565e+01
   4.0000000e+00   3.7416492e+01
   5.0000000e+00   3.7559760e+01
   6.0000000e+00   3.7653321e+01
   7.0000000e+00   3.7715830e+01
   8.0000000e+00   3.7754611e+01
   9.0000000e+00   3.7780227e+01
   1.0000000e+01   3.7795385e+01
   1.1000000e+01   3.7797899e+01
   1.2000000e+01   3.7793249e+01
   1.3000000e+01   3.7795267e+01
   1.4000000e+01   3.7788156e+01
   1.5000000e+01   3.7773028e+01
   1.6000000e+01   3.7756190e+01
   1.7000000e+01   3.7740894e+01
   1.8000000e+01   3.7721377e+01
   1.9000000e+01   3.7709073e+01
   2.0000000e+01   3.7685967e+01
   2.1000000e+01   3.7663572e+01
   2.2000000e+01   3.7651579e+01
   2.3000000e+01   3.7640678e+01
   2.4000000e+01   3.7630010e+01
   2.5000000e+01   3.7611275e+01
   2.6000000e+01   3.7591319e+01
   2.7000000e+01   3.7573002e+01
   2.8000000e+01   3.7558536e+01
   2.9000000e+01   3.7552561e+01
   3.0000000e+01   3.7544766e+01
   3.1000000e+01   3.7538237e+01
   3.2000000e+01   3.7540634e+01
   3.3000000e+01   3.7542665e+01
   3.4000000e+01   3.7608852e+01
   3.5000000e+01   3.8376091e+01
   3.6000000e+01   3.8419948e+01
   3.7000000e+01   3.8424917e+01
   3.8000000e+01   3.8419473e+01
   3.9000000e+01   3.8408113e+01
   4.0000000e+01   3.8385898e+01
   4.1000000e+01   3.8367043e+01
   4.2000000e+01   3.8342591e+01
   4.3000000e+01   3.8322557e+01
   4.4000000e+01   3.8303155e+01
   4.5000000e+01   3.8275888e+01
   4.6000000e+01   3.8241197e+01
   4.7000000e+01   3.8221397e+01
   4.8000000e+01   3.8195694e+01
   4.9000000e+01   3.8165018e+01
   5.0000000e+01   3.8143772e+01
   5.1000000e+01   3.8117543e+01
   5.2000000e+01   3.8090268e+01
   5.3000000e+01   3.8055674e+01
   5.4000000e+01   3.8024463e+01
   5.5000000e+01   3.7991436e+01
   5.6000000e+01   3.7954110e+01
   5.7000000e+01   3.7920817e+01
   5.8000000e+01   3.7887579e+01
   5.9000000e+01   3.7858912e+01
   6.0000000e+01   3.7833135e+01
   6.1000000e+01   3.7805276e+01
   6.2000000e+01   3.7772067e+01
   6.3000000e+01   3.7732117e+01
   6.4000000e+01   3.7701830e+01
   6.5000000e+01   3.7667724e+01
   6.6000000e+01   3.7635464e+01
   6.7000000e+01   3.7597936e+01
   6.8000000e+01   3.7577231e+01
   6.9000000e+01   3.7569271e+01
   7.0000000e+01   3.7645215e+01
   7.1000000e+01   3.7614728e+01
   7.2000000e+01   3.7589038e+01
   7.3000000e+01   3.7561669e+01
   7.4000000e+01   3.7527268e+01
   7.5000000e+01   3.7492407e+01
   7.6000000e+01   3.7466048e+01
   7.7000000e+01   3.7428604e+01
   7.8000000e+01   3.7392859e+01
   7.9000000e+01   3.7361460e+01
   8.0000000e+01   3.7321170e+01
   8.1000000e+01   3.7275353e+01
   8.2000000e+01   3.7228517e+01
   8.3000000e+01   3.7182629e+01
   8.4000000e+01   3.7132578e+01
   8.5000000e+01   3.7093198e+01
   8.6000000e+01   3.7047709e+01
   8.7000000e+01   3.6999949e+01
   8.8000000e+01   3.6948536e+01
   8.9000000e+01   3.6887135e+01
   9.0000000e+01   3.6823489e+01
   9.1000000e+01   3.6758680e+01
   9.2000000e+01   3.6688639e+01
   9.3000000e+01   3.6611012e+01
   9.4000000e+01   3.6524059e+01
   9.5000000e+01   3.6412932e+01
   9.6000000e+01   3.6282696e+01
   9.7000000e+01   3.6126959e+01
   9.8000000e+01   3.5910397e+01
   9.9000000e+01   3.5581905e+01
   1.0000000e+02   3.5086504e+01
   1.0100000e+02   3.4161475e+01


==> Dat/NLIN_VariableModulation_noSRS_101.dat <==
   1.0000000e+00   3.3842915e+01
   2.0000000e+00   3.4986412e+01
   3.0000000e+00   3.5532348e+01
   4.0000000e+00   3.5855839e+01
   5.0000000e+00   3.6056010e+01
   6.0000000e+00   3.6201305e+01
   7.0000000e+00   3.6314092e+01
   8.0000000e+00   3.6399355e+01
   9.0000000e+00   3.6470439e+01
   1.0000000e+01   3.6531106e+01
   1.1000000e+01   3.6576295e+01
   1.2000000e+01   3.6613294e+01
   1.3000000e+01   3.6660268e+01
   1.4000000e+01   3.6694501e+01
   1.5000000e+01   3.6720180e+01
   1.6000000e+01   3.6742526e+01
   1.7000000e+01   3.6767442e+01
   1.8000000e+01   3.6784911e+01
   1.9000000e+01   3.6811753e+01
   2.0000000e+01   3.6825706e+01
   2.1000000e+01   3.6840982e+01
   2.2000000e+01   3.6868700e+01
   2.3000000e+01   3.6897077e+01
   2.4000000e+01   3.6924242e+01
   2.5000000e+01   3.6942153e+01
   2.6000000e+01   3.6959037e+01
   2.7000000e+01   3.6976370e+01
   2.8000000e+01   3.6997201e+01
   2.9000000e+01   3.7027439e+01
   3.0000000e+01   3.7055213e+01
   3.1000000e+01   3.7083614e+01
   3.2000000e+01   3.7120052e+01
   3.3000000e+01   3.7154396e+01
   3.4000000e+01   3.7248027e+01
   3.5000000e+01   3.7995568e+01
   3.6000000e+01   3.8071507e+01
   3.7000000e+01   3.8111611e+01
   3.8000000e+01   3.8141880e+01
   3.9000000e+01   3.8166706e+01
   4.0000000e+01   3.8180562e+01
   4.1000000e+01   3.8197241e+01
   4.2000000e+01   3.8208628e+01
   4.3000000e+01   3.8224106e+01
   4.4000000e+01   3.8240102e+01
   4.5000000e+01   3.8246742e+01
   4.6000000e+01   3.8246266e+01
   4.7000000e+01   3.8260761e+01
   4.8000000e+01   3.8269491e+01
   4.9000000e+01   3.8272723e+01
   5.0000000e+01   3.8284573e+01
   5.1000000e+01   3.8291203e+01
   5.2000000e+01   3.8297049e+01
   5.3000000e+01   3.8295771e+01
   5.4000000e+01   3.8298188e+01
   5.5000000e+01   3.8298016e+01
   5.6000000e+01   3.8294257e+01
   5.7000000e+01   3.8294022e+01
   5.8000000e+01   3.8293498e+01
   5.9000000e+01   3.8297053e+01
   6.0000000e+01   3.8302915e+01
   6.1000000e+01   3.8306053e+01
   6.2000000e+01   3.8304909e+01
   6.3000000e+01   3.8297448e+01
   6.4000000e+01   3.8297585e+01
   6.5000000e+01   3.8294047e+01
   6.6000000e+01   3.8293147e+01
   6.7000000e+01   3.8286493e+01
   6.8000000e+01   3.8294334e+01
   6.9000000e+01   3.8317311e+01
   7.0000000e+01   3.8422878e+01
   7.1000000e+01   3.8423382e+01
   7.2000000e+01   3.8425836e+01
   7.3000000e+01   3.8425392e+01
   7.4000000e+01   3.8418709e+01
   7.5000000e+01   3.8411682e+01
   7.6000000e+01   3.8411556e+01
   7.7000000e+01   3.8401490e+01
   7.8000000e+01   3.8392942e+01
   7.9000000e+01   3.8386956e+01
   8.0000000e+01   3.8372687e+01
   8.1000000e+01   3.8353482e+01
   8.2000000e+01   3.8333315e+01
   8.3000000e+01   3.8313404e+01
   8.4000000e+01   3.8289675e+01
   8.5000000e+01   3.8273274e+01
   8.6000000e+01   3.8251123e+01
   8.7000000e+01   3.8226192e+01
   8.8000000e+01   3.8197281e+01
   8.9000000e+01   3.8158580e+01
   9.0000000e+01   3.8117756e+01
   9.1000000e+01   3.8074281e+01
   9.2000000e+01   3.8024812e+01
   9.3000000e+01   3.7965771e+01
   9.4000000e+01   3.7898157e+01
   9.5000000e+01   3.7808542e+01
   9.6000000e+01   3.7700551e+01
   9.7000000e+01   3.7566339e+01
   9.8000000e+01   3.7374837e+01
   9.9000000e+01   3.7082657e+01
   1.0000000e+02   3.6603159e+01
   1.0100000e+02   3.5635006e+01


==> Dat/NLIN_div_100_16QAM.dat <==
   1.0000000e+00  -1.3089590e-03
   2.0000000e+00  -4.4984276e-03
   3.0000000e+00  -1.3212435e-02
   4.0000000e+00  -3.6184850e-02
   5.0000000e+00  -9.5422796e-02
   6.0000000e+00  -2.4552164e-01
   7.0000000e+00  -6.1790633e-01
   8.0000000e+00  -1.5094147e+00
   9.0000000e+00  -3.5130832e+00


==> Dat/NLIN_div_100_QPSK.dat <==
   1.0000000e+00  -1.3089590e-03
   2.0000000e+00  -4.4984276e-03
   3.0000000e+00  -1.3212435e-02
   4.0000000e+00  -3.6184850e-02
   5.0000000e+00  -9.5422796e-02
   6.0000000e+00  -2.4552164e-01
   7.0000000e+00  -6.1790633e-01
   8.0000000e+00  -1.5094147e+00
   9.0000000e+00  -3.5130832e+00


==> Dat/NLIN_div_150_16QAM.dat <==
   1.0000000e+00  -1.3201699e-01
   2.0000000e+00  -2.1165699e-01
   3.0000000e+00  -3.4153779e-01
   4.0000000e+00  -5.5655013e-01
   5.0000000e+00  -9.2016467e-01
   6.0000000e+00  -1.5527225e+00
   7.0000000e+00  -2.6899671e+00
   8.0000000e+00  -4.7945142e+00
   9.0000000e+00  -8.7236985e+00


==> Dat/NLIN_div_150_QPSK.dat <==
   1.0000000e+00  -1.3201699e-01
   2.0000000e+00  -2.1165699e-01
   3.0000000e+00  -3.4153779e-01
   4.0000000e+00  -5.5655013e-01
   5.0000000e+00  -9.2016467e-01
   6.0000000e+00  -1.5527225e+00
   7.0000000e+00  -2.6899671e+00
   8.0000000e+00  -4.7945142e+00
   9.0000000e+00  -8.7236985e+00


==> Dat/NLIN_div_1_16QAM.dat <==
   1.0000000e+00   2.5749294e-01
   2.0000000e+00   4.0567552e-01
   3.0000000e+00   6.3687178e-01
   4.0000000e+00   9.9413840e-01
   5.0000000e+00   1.5375661e+00
   6.0000000e+00   2.3427362e+00
   7.0000000e+00   3.4847741e+00
   8.0000000e+00   4.9950822e+00
   9.0000000e+00   6.8039349e+00


==> Dat/NLIN_div_1_QPSK.dat <==
   1.0000000e+00   2.5749294e-01
   2.0000000e+00   4.0567552e-01
   3.0000000e+00   6.3687178e-01
   4.0000000e+00   9.9413840e-01
   5.0000000e+00   1.5375661e+00
   6.0000000e+00   2.3427362e+00
   7.0000000e+00   3.4847741e+00
   8.0000000e+00   4.9950822e+00
   9.0000000e+00   6.8039349e+00


==> Dat/NLIN_div_200_16QAM.dat <==
   1.0000000e+00  -2.6272502e-01
   2.0000000e+00  -4.1881555e-01
   3.0000000e+00  -6.6986315e-01
   4.0000000e+00  -1.0769154e+00
   5.0000000e+00  -1.7449065e+00
   6.0000000e+00  -2.8599235e+00
   7.0000000e+00  -4.7620279e+00
   8.0000000e+00  -8.0796136e+00
   9.0000000e+00  -1.3934314e+01


==> Dat/NLIN_div_200_QPSK.dat <==
   1.0000000e+00  -2.6272502e-01
   2.0000000e+00  -4.1881555e-01
   3.0000000e+00  -6.6986315e-01
   4.0000000e+00  -1.0769154e+00
   5.0000000e+00  -1.7449065e+00
   6.0000000e+00  -2.8599235e+00
   7.0000000e+00  -4.7620279e+00
   8.0000000e+00  -8.0796136e+00
   9.0000000e+00  -1.3934314e+01


==> Dat/NLIN_div_50_16QAM.dat <==
   1.0000000e+00   1.2939907e-01
   2.0000000e+00   2.0266013e-01
   3.0000000e+00   3.1511292e-01
   4.0000000e+00   4.8418043e-01
   5.0000000e+00   7.2931907e-01
   6.0000000e+00   1.0616793e+00
   7.0000000e+00   1.4541545e+00
   8.0000000e+00   1.7756848e+00
   9.0000000e+00   1.6975320e+00


==> Dat/NLIN_div_50_QPSK.dat <==
   1.0000000e+00   1.2939907e-01
   2.0000000e+00   2.0266013e-01
   3.0000000e+00   3.1511292e-01
   4.0000000e+00   4.8418043e-01
   5.0000000e+00   7.2931907e-01
   6.0000000e+00   1.0616793e+00
   7.0000000e+00   1.4541545e+00
   8.0000000e+00   1.7756848e+00
   9.0000000e+00   1.6975320e+00


==> Dat/NLIN_final_10_16QAM.dat <==
   1.0000000e+00   3.6231392e+01
   2.0000000e+00   3.7206863e+01
   3.0000000e+00   3.7678087e+01
   4.0000000e+00   3.7992406e+01
   5.0000000e+00   3.8212306e+01
   6.0000000e+00   3.8365942e+01
   7.0000000e+00   3.8480508e+01
   8.0000000e+00   3.8570452e+01
   9.0000000e+00   3.8643698e+01
   1.0000000e+01   3.8704995e+01
   1.1000000e+01   3.8757324e+01
   1.2000000e+01   3.8802718e+01
   1.3000000e+01   3.8842584e+01
   1.4000000e+01   3.8877957e+01
   1.5000000e+01   3.8909602e+01
   1.6000000e+01   3.8938112e+01
   1.7000000e+01   3.8963945e+01
   1.8000000e+01   3.8987471e+01
   1.9000000e+01   3.9008984e+01
   2.0000000e+01   3.9028726e+01
   2.1000000e+01   3.9046897e+01
   2.2000000e+01   3.9063666e+01
   2.3000000e+01   3.9079172e+01
   2.4000000e+01   3.9093536e+01
   2.5000000e+01   3.9106859e+01
   2.6000000e+01   3.9119230e+01
   2.7000000e+01   3.9130726e+01
   2.8000000e+01   3.9141413e+01
   2.9000000e+01   3.9151349e+01
   3.0000000e+01   3.9160586e+01
   3.1000000e+01   3.9169169e+01
   3.2000000e+01   3.9177137e+01
   3.3000000e+01   3.9184525e+01
   3.4000000e+01   3.9191366e+01
   3.5000000e+01   3.9197687e+01
   3.6000000e+01   3.9203512e+01
   3.7000000e+01   3.9208863e+01
   3.8000000e+01   3.9213760e+01
   3.9000000e+01   3.9218221e+01
   4.0000000e+01   3.9222260e+01
   4.1000000e+01   3.9225892e+01
   4.2000000e+01   3.9229128e+01
   4.3000000e+01   3.9231979e+01
   4.4000000e+01   3.9234453e+01
   4.5000000e+01   3.9236559e+01
   4.6000000e+01   3.9238303e+01
   4.7000000e+01   3.9239691e+01
   4.8000000e+01   3.9240726e+01
   4.9000000e+01   3.9241411e+01
   5.0000000e+01   3.9241749e+01
   5.1000000e+01   3.9241741e+01
   5.2000000e+01   3.9241387e+01
   5.3000000e+01   3.9240685e+01
   5.4000000e+01   3.9239634e+01
   5.5000000e+01   3.9238230e+01
   5.6000000e+01   3.9236470e+01
   5.7000000e+01   3.9234347e+01
   5.8000000e+01   3.9231856e+01
   5.9000000e+01   3.9228989e+01
   6.0000000e+01   3.9225736e+01
   6.1000000e+01   3.9222088e+01
   6.2000000e+01   3.9218032e+01
   6.3000000e+01   3.9213555e+01
   6.4000000e+01   3.9208642e+01
   6.5000000e+01   3.9203274e+01
   6.6000000e+01   3.9197433e+01
   6.7000000e+01   3.9191096e+01
   6.8000000e+01   3.9184239e+01
   6.9000000e+01   3.9176834e+01
   7.0000000e+01   3.9168849e+01
   7.1000000e+01   3.9160250e+01
   7.2000000e+01   3.9150996e+01
   7.3000000e+01   3.9141043e+01
   7.4000000e+01   3.9130339e+01
   7.5000000e+01   3.9118827e+01
   7.6000000e+01   3.9106438e+01
   7.7000000e+01   3.9093098e+01
   7.8000000e+01   3.9078717e+01
   7.9000000e+01   3.9063193e+01
   8.0000000e+01   3.9046407e+01
   8.1000000e+01   3.9028216e+01
   8.2000000e+01   3.9008455e+01
   8.3000000e+01   3.8986922e+01
   8.4000000e+01   3.8963374e+01
   8.5000000e+01   3.8937518e+01
   8.6000000e+01   3.8908984e+01
   8.7000000e+01   3.8877314e+01
   8.8000000e+01   3.8841913e+01
   8.9000000e+01   3.8802016e+01
   9.0000000e+01   3.8756586e+01
   9.1000000e+01   3.8704216e+01
   9.2000000e+01   3.8642870e+01
   9.3000000e+01   3.8569562e+01
   9.4000000e+01   3.8479537e+01
   9.5000000e+01   3.8364862e+01
   9.6000000e+01   3.8211067e+01
   9.7000000e+01   3.7990896e+01
   9.8000000e+01   3.7676381e+01
   9.9000000e+01   3.7204846e+01
   1.0000000e+02   3.6228103e+01


==> Dat/NLIN_final_10_16QAM_1mw.dat <==
   1.0000000e+00   3.7997509e+01
   2.0000000e+00   3.8934474e+01
   3.0000000e+00   3.9367193e+01
   4.0000000e+00   3.9643007e+01
   5.0000000e+00   3.9824402e+01
   6.0000000e+00   3.9939532e+01
   7.0000000e+00   4.0015593e+01
   8.0000000e+00   4.0067031e+01
   9.0000000e+00   4.0101772e+01
   1.0000000e+01   4.0124564e+01
   1.1000000e+01   4.0138387e+01
   1.2000000e+01   4.0145276e+01
   1.3000000e+01   4.0146636e+01
   1.4000000e+01   4.0143504e+01
   1.5000000e+01   4.0136643e+01
   1.6000000e+01   4.0126648e+01
   1.7000000e+01   4.0113976e+01
   1.8000000e+01   4.0098996e+01
   1.9000000e+01   4.0082003e+01
   2.0000000e+01   4.0063240e+01
   2.1000000e+01   4.0042906e+01
   2.2000000e+01   4.0021170e+01
   2.3000000e+01   3.9998170e+01
   2.4000000e+01   3.9974028e+01
   2.5000000e+01   3.9948846e+01
   2.6000000e+01   3.9922712e+01
   2.7000000e+01   3.9895702e+01
   2.8000000e+01   3.9867884e+01
   2.9000000e+01   3.9839315e+01
   3.0000000e+01   3.9810046e+01
   3.1000000e+01   3.9780123e+01
   3.2000000e+01   3.9749586e+01
   3.3000000e+01   3.9718469e+01
   3.4000000e+01   3.9686804e+01
   3.5000000e+01   3.9654620e+01
   3.6000000e+01   3.9621939e+01
   3.7000000e+01   3.9588785e+01
   3.8000000e+01   3.9555177e+01
   3.9000000e+01   3.9521132e+01
   4.0000000e+01   3.9486666e+01
   4.1000000e+01   3.9451792e+01
   4.2000000e+01   3.9416523e+01
   4.3000000e+01   3.9380868e+01
   4.4000000e+01   3.9344837e+01
   4.5000000e+01   3.9308438e+01
   4.6000000e+01   3.9271677e+01
   4.7000000e+01   3.9234559e+01
   4.8000000e+01   3.9197088e+01
   4.9000000e+01   3.9159268e+01
   5.0000000e+01   3.9121101e+01
   5.1000000e+01   3.9082588e+01
   5.2000000e+01   3.9043728e+01
   5.3000000e+01   3.9004521e+01
   5.4000000e+01   3.8964964e+01
   5.5000000e+01   3.8925055e+01
   5.6000000e+01   3.8884789e+01
   5.7000000e+01   3.8844161e+01
   5.8000000e+01   3.8803165e+01
   5.9000000e+01   3.8761792e+01
   6.0000000e+01   3.8720034e+01
   6.1000000e+01   3.8677880e+01
   6.2000000e+01   3.8635319e+01
   6.3000000e+01   3.8592337e+01
   6.4000000e+01   3.8548918e+01
   6.5000000e+01   3.8505045e+01
   6.6000000e+01   3.8460698e+01
   6.7000000e+01   3.8415856e+01
   6.8000000e+01   3.8370493e+01
   6.9000000e+01   3.8324583e+01
   7.0000000e+01   3.8278093e+01
   7.1000000e+01   3.8230988e+01
   7.2000000e+01   3.8183229e+01
   7.3000000e+01   3.8134770e+01
   7.4000000e+01   3.8085561e+01
   7.5000000e+01   3.8035543e+01
   7.6000000e+01   3.7984649e+01
   7.7000000e+01   3.7932803e+01
   7.8000000e+01   3.7879917e+01
   7.9000000e+01   3.7825888e+01
   8.0000000e+01   3.7770596e+01
   8.1000000e+01   3.7713900e+01
   8.2000000e+01   3.7655633e+01
   8.3000000e+01   3.7595595e+01
   8.4000000e+01   3.7533542e+01
   8.5000000e+01   3.7469180e+01
   8.6000000e+01   3.7402141e+01
   8.7000000e+01   3.7331965e+01
   8.8000000e+01   3.7258059e+01
   8.9000000e+01   3.7179657e+01
   9.0000000e+01   3.7095721e+01
   9.1000000e+01   3.7004846e+01
   9.2000000e+01   3.6904994e+01
   9.3000000e+01   3.6793180e+01
   9.4000000e+01   3.6664651e+01
   9.5000000e+01   3.6511470e+01
   9.6000000e+01   3.6319170e+01
   9.7000000e+01   3.6060493e+01
   9.8000000e+01   3.5707473e+01
   9.9000000e+01   3.5197432e+01
   1.0000000e+02   3.4182184e+01


==> Dat/NLIN_final_10_16QAM_2mw.dat <==
   1.0000000e+00   3.9495988e+01
   2.0000000e+00   4.0394399e+01
   3.0000000e+00   4.0788563e+01
   4.0000000e+00   4.1025823e+01
   5.0000000e+00   4.1168663e+01
   6.0000000e+00   4.1245239e+01
   7.0000000e+00   4.1282745e+01
   8.0000000e+00   4.1295629e+01
   9.0000000e+00   4.1291816e+01
   1.0000000e+01   4.1276053e+01
   1.1000000e+01   4.1251321e+01
   1.2000000e+01   4.1219656e+01
   1.3000000e+01   4.1182462e+01
   1.4000000e+01   4.1140775e+01
   1.5000000e+01   4.1095359e+01
   1.6000000e+01   4.1046810e+01
   1.7000000e+01   4.0995583e+01
   1.8000000e+01   4.0942050e+01
   1.9000000e+01   4.0886502e+01
   2.0000000e+01   4.0829184e+01
   2.1000000e+01   4.0770296e+01
   2.2000000e+01   4.0710005e+01
   2.3000000e+01   4.0648451e+01
   2.4000000e+01   4.0585755e+01
   2.5000000e+01   4.0522018e+01
   2.6000000e+01   4.0457329e+01
   2.7000000e+01   4.0391765e+01
   2.8000000e+01   4.0325392e+01
   2.9000000e+01   4.0258269e+01
   3.0000000e+01   4.0190446e+01
   3.1000000e+01   4.0121968e+01
   3.2000000e+01   4.0052876e+01
   3.3000000e+01   3.9983205e+01
   3.4000000e+01   3.9912986e+01
   3.5000000e+01   3.9842247e+01
   3.6000000e+01   3.9771012e+01
   3.7000000e+01   3.9699303e+01
   3.8000000e+01   3.9627141e+01
   3.9000000e+01   3.9554541e+01
   4.0000000e+01   3.9481521e+01
   4.1000000e+01   3.9408093e+01
   4.2000000e+01   3.9334269e+01
   4.3000000e+01   3.9260060e+01
   4.4000000e+01   3.9185474e+01
   4.5000000e+01   3.9110520e+01
   4.6000000e+01   3.9035205e+01
   4.7000000e+01   3.8959532e+01
   4.8000000e+01   3.8883507e+01
   4.9000000e+01   3.8807133e+01
   5.0000000e+01   3.8730411e+01
   5.1000000e+01   3.8653343e+01
   5.2000000e+01   3.8575929e+01
   5.3000000e+01   3.8498167e+01
   5.4000000e+01   3.8420056e+01
   5.5000000e+01   3.8341593e+01
   5.6000000e+01   3.8262772e+01
   5.7000000e+01   3.8183590e+01
   5.8000000e+01   3.8104039e+01
   5.9000000e+01   3.8024112e+01
   6.0000000e+01   3.7943799e+01
   6.1000000e+01   3.7863091e+01
   6.2000000e+01   3.7781975e+01
   6.3000000e+01   3.7700439e+01
   6.4000000e+01   3.7618465e+01
   6.5000000e+01   3.7536038e+01
   6.6000000e+01   3.7453136e+01
   6.7000000e+01   3.7369740e+01
   6.8000000e+01   3.7285823e+01
   6.9000000e+01   3.7201358e+01
   7.0000000e+01   3.7116313e+01
   7.1000000e+01   3.7030654e+01
   7.2000000e+01   3.6944341e+01
   7.3000000e+01   3.6857328e+01
   7.4000000e+01   3.6769564e+01
   7.5000000e+01   3.6680991e+01
   7.6000000e+01   3.6591543e+01
   7.7000000e+01   3.6501143e+01
   7.8000000e+01   3.6409702e+01
   7.9000000e+01   3.6317118e+01
   8.0000000e+01   3.6223272e+01
   8.1000000e+01   3.6128022e+01
   8.2000000e+01   3.6031200e+01
   8.3000000e+01   3.5932607e+01
   8.4000000e+01   3.5832000e+01
   8.5000000e+01   3.5729084e+01
   8.6000000e+01   3.5623490e+01
   8.7000000e+01   3.5514760e+01
   8.8000000e+01   3.5402299e+01
   8.9000000e+01   3.5285343e+01
   9.0000000e+01   3.5162852e+01
   9.1000000e+01   3.5033422e+01
   9.2000000e+01   3.4895017e+01
   9.3000000e+01   3.4744648e+01
   9.4000000e+01   3.4577564e+01
   9.5000000e+01   3.4385829e+01
   9.6000000e+01   3.4154974e+01
   9.7000000e+01   3.3857743e+01
   9.8000000e+01   3.3466168e+01
   9.9000000e+01   3.2917573e+01
   1.0000000e+02   3.1863771e+01


==> Dat/NLIN_final_10_16QAM_3mw.dat <==
   1.0000000e+00   4.0755184e+01
   2.0000000e+00   4.1614946e+01
   3.0000000e+00   4.1970461e+01
   4.0000000e+00   4.2169071e+01
   5.0000000e+00   4.2273262e+01
   6.0000000e+00   4.2311188e+01
   7.0000000e+00   4.2310045e+01
   8.0000000e+00   4.2284279e+01
   9.0000000e+00   4.2241816e+01
   1.0000000e+01   4.2187404e+01
   1.1000000e+01   4.2124023e+01
   1.2000000e+01   4.2053708e+01
   1.3000000e+01   4.1977865e+01
   1.4000000e+01   4.1897529e+01
   1.5000000e+01   4.1813463e+01
   1.6000000e+01   4.1726264e+01
   1.7000000e+01   4.1636389e+01
   1.8000000e+01   4.1544205e+01
   1.9000000e+01   4.1450008e+01
   2.0000000e+01   4.1354041e+01
   2.1000000e+01   4.1256503e+01
   2.2000000e+01   4.1157563e+01
   2.3000000e+01   4.1057359e+01
   2.4000000e+01   4.0956014e+01
   2.5000000e+01   4.0853627e+01
   2.6000000e+01   4.0750289e+01
   2.7000000e+01   4.0646076e+01
   2.8000000e+01   4.0541053e+01
   2.9000000e+01   4.0435280e+01
   3.0000000e+01   4.0328808e+01
   3.1000000e+01   4.0221681e+01
   3.2000000e+01   4.0113939e+01
   3.3000000e+01   4.0005619e+01
   3.4000000e+01   3.9896750e+01
   3.5000000e+01   3.9787361e+01
   3.6000000e+01   3.9677477e+01
   3.7000000e+01   3.9567119e+01
   3.8000000e+01   3.9456307e+01
   3.9000000e+01   3.9345058e+01
   4.0000000e+01   3.9233388e+01
   4.1000000e+01   3.9121310e+01
   4.2000000e+01   3.9008837e+01
   4.3000000e+01   3.8895979e+01
   4.4000000e+01   3.8782744e+01
   4.5000000e+01   3.8669140e+01
   4.6000000e+01   3.8555175e+01
   4.7000000e+01   3.8440853e+01
   4.8000000e+01   3.8326179e+01
   4.9000000e+01   3.8211155e+01
   5.0000000e+01   3.8095784e+01
   5.1000000e+01   3.7980066e+01
   5.2000000e+01   3.7864003e+01
   5.3000000e+01   3.7747591e+01
   5.4000000e+01   3.7630831e+01
   5.5000000e+01   3.7513718e+01
   5.6000000e+01   3.7396248e+01
   5.7000000e+01   3.7278416e+01
   5.8000000e+01   3.7160216e+01
   5.9000000e+01   3.7041639e+01
   6.0000000e+01   3.6922677e+01
   6.1000000e+01   3.6803319e+01
   6.2000000e+01   3.6683554e+01
   6.3000000e+01   3.6563368e+01
   6.4000000e+01   3.6442745e+01
   6.5000000e+01   3.6321668e+01
   6.6000000e+01   3.6200117e+01
   6.7000000e+01   3.6078071e+01
   6.8000000e+01   3.5955505e+01
   6.9000000e+01   3.5832390e+01
   7.0000000e+01   3.5708697e+01
   7.1000000e+01   3.5584388e+01
   7.2000000e+01   3.5459425e+01
   7.3000000e+01   3.5333762e+01
   7.4000000e+01   3.5207349e+01
   7.5000000e+01   3.5080127e+01
   7.6000000e+01   3.4952029e+01
   7.7000000e+01   3.4822979e+01
   7.8000000e+01   3.4692889e+01
   7.9000000e+01   3.4561656e+01
   8.0000000e+01   3.4429160e+01
   8.1000000e+01   3.4295261e+01
   8.2000000e+01   3.4159789e+01
   8.3000000e+01   3.4022547e+01
   8.4000000e+01   3.3883290e+01
   8.5000000e+01   3.3741725e+01
   8.6000000e+01   3.3597481e+01
   8.7000000e+01   3.3450102e+01
   8.8000000e+01   3.3298992e+01
   8.9000000e+01   3.3143386e+01
   9.0000000e+01   3.2982246e+01
   9.1000000e+01   3.2814167e+01
   9.2000000e+01   3.2637111e+01
   9.3000000e+01   3.2448093e+01
   9.4000000e+01   3.2242360e+01
   9.5000000e+01   3.2011975e+01
   9.6000000e+01   3.1742471e+01
   9.7000000e+01   3.1406591e+01
   9.8000000e+01   3.0976366e+01
   9.9000000e+01   3.0389121e+01
   1.0000000e+02   2.9296670e+01


==> Dat/NLIN_final_10_16QAM_4mw.dat <==
   1.0000000e+00   4.1812146e+01
   2.0000000e+00   4.2633123e+01
   3.0000000e+00   4.2949853e+01
   4.0000000e+00   4.3109678e+01
   5.0000000e+00   4.3175083e+01
   6.0000000e+00   4.3174224e+01
   7.0000000e+00   4.3134296e+01
   8.0000000e+00   4.3069745e+01
   9.0000000e+00   4.2988498e+01
   1.0000000e+01   4.2895300e+01
   1.1000000e+01   4.2793134e+01
   1.2000000e+01   4.2684034e+01
   1.3000000e+01   4.2569405e+01
   1.4000000e+01   4.2450284e+01
   1.5000000e+01   4.2327434e+01
   1.6000000e+01   4.2201450e+01
   1.7000000e+01   4.2072789e+01
   1.8000000e+01   4.1941820e+01
   1.9000000e+01   4.1808838e+01
   2.0000000e+01   4.1674086e+01
   2.1000000e+01   4.1537763e+01
   2.2000000e+01   4.1400037e+01
   2.3000000e+01   4.1261049e+01
   2.4000000e+01   4.1120918e+01
   2.5000000e+01   4.0979746e+01
   2.6000000e+01   4.0837623e+01
   2.7000000e+01   4.0694624e+01
   2.8000000e+01   4.0550817e+01
   2.9000000e+01   4.0406259e+01
   3.0000000e+01   4.0261001e+01
   3.1000000e+01   4.0115089e+01
   3.2000000e+01   3.9968563e+01
   3.3000000e+01   3.9821457e+01
   3.4000000e+01   3.9673803e+01
   3.5000000e+01   3.9525629e+01
   3.6000000e+01   3.9376960e+01
   3.7000000e+01   3.9227817e+01
   3.8000000e+01   3.9078219e+01
   3.9000000e+01   3.8928186e+01
   4.0000000e+01   3.8777731e+01
   4.1000000e+01   3.8626868e+01
   4.2000000e+01   3.8475609e+01
   4.3000000e+01   3.8323966e+01
   4.4000000e+01   3.8171946e+01
   4.5000000e+01   3.8019557e+01
   4.6000000e+01   3.7866807e+01
   4.7000000e+01   3.7713700e+01
   4.8000000e+01   3.7560240e+01
   4.9000000e+01   3.7406431e+01
   5.0000000e+01   3.7252275e+01
   5.1000000e+01   3.7097773e+01
   5.2000000e+01   3.6942924e+01
   5.3000000e+01   3.6787727e+01
   5.4000000e+01   3.6632182e+01
   5.5000000e+01   3.6476283e+01
   5.6000000e+01   3.6320029e+01
   5.7000000e+01   3.6163412e+01
   5.8000000e+01   3.6006426e+01
   5.9000000e+01   3.5849064e+01
   6.0000000e+01   3.5691317e+01
   6.1000000e+01   3.5533174e+01
   6.2000000e+01   3.5374624e+01
   6.3000000e+01   3.5215653e+01
   6.4000000e+01   3.5056245e+01
   6.5000000e+01   3.4896383e+01
   6.6000000e+01   3.4736047e+01
   6.7000000e+01   3.4575216e+01
   6.8000000e+01   3.4413864e+01
   6.9000000e+01   3.4251965e+01
   7.0000000e+01   3.4089485e+01
   7.1000000e+01   3.3926392e+01
   7.2000000e+01   3.3762644e+01
   7.3000000e+01   3.3598196e+01
   7.4000000e+01   3.3432998e+01
   7.5000000e+01   3.3266990e+01
   7.6000000e+01   3.3100107e+01
   7.7000000e+01   3.2932273e+01
   7.8000000e+01   3.2763397e+01
   7.9000000e+01   3.2593379e+01
   8.0000000e+01   3.2422098e+01
   8.1000000e+01   3.2249413e+01
   8.2000000e+01   3.2075157e+01
   8.3000000e+01   3.1899130e+01
   8.4000000e+01   3.1721088e+01
   8.5000000e+01   3.1540737e+01
   8.6000000e+01   3.1357708e+01
   8.7000000e+01   3.1171544e+01
   8.8000000e+01   3.0981648e+01
   8.9000000e+01   3.0787257e+01
   9.0000000e+01   3.0587333e+01
   9.1000000e+01   3.0380468e+01
   9.2000000e+01   3.0164628e+01
   9.3000000e+01   2.9936825e+01
   9.4000000e+01   2.9692306e+01
   9.5000000e+01   2.9423136e+01
   9.6000000e+01   2.9114847e+01
   9.7000000e+01   2.8740181e+01
   9.8000000e+01   2.8271172e+01
   9.9000000e+01   2.7645142e+01
   1.0000000e+02   2.6513905e+01


==> Dat/NLIN_final_10_QPSK.dat <==
   1.0000000e+00   3.4393242e+01
   2.0000000e+00   3.5654841e+01
   3.0000000e+00   3.6221056e+01
   4.0000000e+00   3.6587470e+01
   5.0000000e+00   3.6837624e+01
   6.0000000e+00   3.7005237e+01
   7.0000000e+00   3.7125790e+01
   8.0000000e+00   3.7217549e+01
   9.0000000e+00   3.7290304e+01
   1.0000000e+01   3.7349821e+01
   1.1000000e+01   3.7399613e+01
   1.2000000e+01   3.7442055e+01
   1.3000000e+01   3.7478740e+01
   1.4000000e+01   3.7510837e+01
   1.5000000e+01   3.7539183e+01
   1.6000000e+01   3.7564430e+01
   1.7000000e+01   3.7587065e+01
   1.8000000e+01   3.7607481e+01
   1.9000000e+01   3.7625984e+01
   2.0000000e+01   3.7642828e+01
   2.1000000e+01   3.7658216e+01
   2.2000000e+01   3.7672318e+01
   2.3000000e+01   3.7685273e+01
   2.4000000e+01   3.7697204e+01
   2.5000000e+01   3.7708209e+01
   2.6000000e+01   3.7718375e+01
   2.7000000e+01   3.7727777e+01
   2.8000000e+01   3.7736479e+01
   2.9000000e+01   3.7744536e+01
   3.0000000e+01   3.7751997e+01
   3.1000000e+01   3.7758904e+01
   3.2000000e+01   3.7765296e+01
   3.3000000e+01   3.7771205e+01
   3.4000000e+01   3.7776660e+01
   3.5000000e+01   3.7781687e+01
   3.6000000e+01   3.7786308e+01
   3.7000000e+01   3.7790543e+01
   3.8000000e+01   3.7794411e+01
   3.9000000e+01   3.7797927e+01
   4.0000000e+01   3.7801106e+01
   4.1000000e+01   3.7803958e+01
   4.2000000e+01   3.7806496e+01
   4.3000000e+01   3.7808728e+01
   4.4000000e+01   3.7810664e+01
   4.5000000e+01   3.7812308e+01
   4.6000000e+01   3.7813668e+01
   4.7000000e+01   3.7814749e+01
   4.8000000e+01   3.7815553e+01
   4.9000000e+01   3.7816084e+01
   5.0000000e+01   3.7816344e+01
   5.1000000e+01   3.7816333e+01
   5.2000000e+01   3.7816051e+01
   5.3000000e+01   3.7815498e+01
   5.4000000e+01   3.7814671e+01
   5.5000000e+01   3.7813568e+01
   5.6000000e+01   3.7812186e+01
   5.7000000e+01   3.7810518e+01
   5.8000000e+01   3.7808560e+01
   5.9000000e+01   3.7806305e+01
   6.0000000e+01   3.7803745e+01
   6.1000000e+01   3.7800870e+01
   6.2000000e+01   3.7797669e+01
   6.3000000e+01   3.7794131e+01
   6.4000000e+01   3.7790241e+01
   6.5000000e+01   3.7785983e+01
   6.6000000e+01   3.7781340e+01
   6.7000000e+01   3.7776291e+01
   6.8000000e+01   3.7770814e+01
   6.9000000e+01   3.7764883e+01
   7.0000000e+01   3.7758468e+01
   7.1000000e+01   3.7751538e+01
   7.2000000e+01   3.7744054e+01
   7.3000000e+01   3.7735974e+01
   7.4000000e+01   3.7727250e+01
   7.5000000e+01   3.7717825e+01
   7.6000000e+01   3.7707636e+01
   7.7000000e+01   3.7696608e+01
   7.8000000e+01   3.7684654e+01
   7.9000000e+01   3.7671675e+01
   8.0000000e+01   3.7657549e+01
   8.1000000e+01   3.7642137e+01
   8.2000000e+01   3.7625267e+01
   8.3000000e+01   3.7606736e+01
   8.4000000e+01   3.7586291e+01
   8.5000000e+01   3.7563626e+01
   8.6000000e+01   3.7538346e+01
   8.7000000e+01   3.7509965e+01
   8.8000000e+01   3.7477830e+01
   8.9000000e+01   3.7441102e+01
   9.0000000e+01   3.7398610e+01
   9.1000000e+01   3.7348760e+01
   9.2000000e+01   3.7289174e+01
   9.3000000e+01   3.7216332e+01
   9.4000000e+01   3.7124458e+01
   9.5000000e+01   3.7003747e+01
   9.6000000e+01   3.6835904e+01
   9.7000000e+01   3.6585354e+01
   9.8000000e+01   3.6218650e+01
   9.9000000e+01   3.5651905e+01
   1.0000000e+02   3.4388009e+01


==> Dat/NLIN_final_10_QPSK_1mw.dat <==
   1.0000000e+00   3.6159359e+01
   2.0000000e+00   3.7382452e+01
   3.0000000e+00   3.7910162e+01
   4.0000000e+00   3.8238070e+01
   5.0000000e+00   3.8449719e+01
   6.0000000e+00   3.8578827e+01
   7.0000000e+00   3.8660875e+01
   8.0000000e+00   3.8714129e+01
   9.0000000e+00   3.8748378e+01
   1.0000000e+01   3.8769389e+01
   1.1000000e+01   3.8780676e+01
   1.2000000e+01   3.8784612e+01
   1.3000000e+01   3.8782792e+01
   1.4000000e+01   3.8776383e+01
   1.5000000e+01   3.8766224e+01
   1.6000000e+01   3.8752966e+01
   1.7000000e+01   3.8737095e+01
   1.8000000e+01   3.8719006e+01
   1.9000000e+01   3.8699004e+01
   2.0000000e+01   3.8677343e+01
   2.1000000e+01   3.8654224e+01
   2.2000000e+01   3.8629821e+01
   2.3000000e+01   3.8604271e+01
   2.4000000e+01   3.8577696e+01
   2.5000000e+01   3.8550196e+01
   2.6000000e+01   3.8521857e+01
   2.7000000e+01   3.8492753e+01
   2.8000000e+01   3.8462949e+01
   2.9000000e+01   3.8432501e+01
   3.0000000e+01   3.8401457e+01
   3.1000000e+01   3.8369859e+01
   3.2000000e+01   3.8337745e+01
   3.3000000e+01   3.8305149e+01
   3.4000000e+01   3.8272099e+01
   3.5000000e+01   3.8238620e+01
   3.6000000e+01   3.8204735e+01
   3.7000000e+01   3.8170465e+01
   3.8000000e+01   3.8135828e+01
   3.9000000e+01   3.8100839e+01
   4.0000000e+01   3.8065511e+01
   4.1000000e+01   3.8029859e+01
   4.2000000e+01   3.7993891e+01
   4.3000000e+01   3.7957618e+01
   4.4000000e+01   3.7921048e+01
   4.5000000e+01   3.7884187e+01
   4.6000000e+01   3.7847042e+01
   4.7000000e+01   3.7809617e+01
   4.8000000e+01   3.7771916e+01
   4.9000000e+01   3.7733941e+01
   5.0000000e+01   3.7695695e+01
   5.1000000e+01   3.7657179e+01
   5.2000000e+01   3.7618392e+01
   5.3000000e+01   3.7579333e+01
   5.4000000e+01   3.7540001e+01
   5.5000000e+01   3.7500393e+01
   5.6000000e+01   3.7460505e+01
   5.7000000e+01   3.7420332e+01
   5.8000000e+01   3.7379869e+01
   5.9000000e+01   3.7339108e+01
   6.0000000e+01   3.7298043e+01
   6.1000000e+01   3.7256662e+01
   6.2000000e+01   3.7214956e+01
   6.3000000e+01   3.7172912e+01
   6.4000000e+01   3.7130517e+01
   6.5000000e+01   3.7087753e+01
   6.6000000e+01   3.7044605e+01
   6.7000000e+01   3.7001051e+01
   6.8000000e+01   3.6957068e+01
   6.9000000e+01   3.6912631e+01
   7.0000000e+01   3.6867712e+01
   7.1000000e+01   3.6822276e+01
   7.2000000e+01   3.6776287e+01
   7.3000000e+01   3.6729701e+01
   7.4000000e+01   3.6682471e+01
   7.5000000e+01   3.6634541e+01
   7.6000000e+01   3.6585847e+01
   7.7000000e+01   3.6536313e+01
   7.8000000e+01   3.6485854e+01
   7.9000000e+01   3.6434369e+01
   8.0000000e+01   3.6381738e+01
   8.1000000e+01   3.6327821e+01
   8.2000000e+01   3.6272445e+01
   8.3000000e+01   3.6215409e+01
   8.4000000e+01   3.6156459e+01
   8.5000000e+01   3.6095288e+01
   8.6000000e+01   3.6031503e+01
   8.7000000e+01   3.5964616e+01
   8.8000000e+01   3.5893976e+01
   8.9000000e+01   3.5818743e+01
   9.0000000e+01   3.5737746e+01
   9.1000000e+01   3.5649390e+01
   9.2000000e+01   3.5551299e+01
   9.3000000e+01   3.5439951e+01
   9.4000000e+01   3.5309571e+01
   9.5000000e+01   3.5150355e+01
   9.6000000e+01   3.4944007e+01
   9.7000000e+01   3.4654951e+01
   9.8000000e+01   3.4249742e+01
   9.9000000e+01   3.3644492e+01
   1.0000000e+02   3.2342090e+01


==> Dat/NLIN_final_10_QPSK_2mw.dat <==
   1.0000000e+00   3.7657838e+01
   2.0000000e+00   3.8842377e+01
   3.0000000e+00   3.9331532e+01
   4.0000000e+00   3.9620886e+01
   5.0000000e+00   3.9793981e+01
   6.0000000e+00   3.9884533e+01
   7.0000000e+00   3.9928027e+01
   8.0000000e+00   3.9942726e+01
   9.0000000e+00   3.9938421e+01
   1.0000000e+01   3.9920878e+01
   1.1000000e+01   3.9893611e+01
   1.2000000e+01   3.9858992e+01
   1.3000000e+01   3.9818617e+01
   1.4000000e+01   3.9773655e+01
   1.5000000e+01   3.9724941e+01
   1.6000000e+01   3.9673128e+01
   1.7000000e+01   3.9618703e+01
   1.8000000e+01   3.9562059e+01
   1.9000000e+01   3.9503503e+01
   2.0000000e+01   3.9443287e+01
   2.1000000e+01   3.9381614e+01
   2.2000000e+01   3.9318656e+01
   2.3000000e+01   3.9254552e+01
   2.4000000e+01   3.9189423e+01
   2.5000000e+01   3.9123368e+01
   2.6000000e+01   3.9056474e+01
   2.7000000e+01   3.8988816e+01
   2.8000000e+01   3.8920458e+01
   2.9000000e+01   3.8851455e+01
   3.0000000e+01   3.8781856e+01
   3.1000000e+01   3.8711704e+01
   3.2000000e+01   3.8641036e+01
   3.3000000e+01   3.8569885e+01
   3.4000000e+01   3.8498280e+01
   3.5000000e+01   3.8426247e+01
   3.6000000e+01   3.8353808e+01
   3.7000000e+01   3.8280984e+01
   3.8000000e+01   3.8207792e+01
   3.9000000e+01   3.8134248e+01
   4.0000000e+01   3.8060366e+01
   4.1000000e+01   3.7986159e+01
   4.2000000e+01   3.7911637e+01
   4.3000000e+01   3.7836809e+01
   4.4000000e+01   3.7761685e+01
   4.5000000e+01   3.7686269e+01
   4.6000000e+01   3.7610570e+01
   4.7000000e+01   3.7534590e+01
   4.8000000e+01   3.7458335e+01
   4.9000000e+01   3.7381806e+01
   5.0000000e+01   3.7305006e+01
   5.1000000e+01   3.7227935e+01
   5.2000000e+01   3.7150593e+01
   5.3000000e+01   3.7072980e+01
   5.4000000e+01   3.6995093e+01
   5.5000000e+01   3.6916931e+01
   5.6000000e+01   3.6838488e+01
   5.7000000e+01   3.6759761e+01
   5.8000000e+01   3.6680743e+01
   5.9000000e+01   3.6601428e+01
   6.0000000e+01   3.6521808e+01
   6.1000000e+01   3.6441873e+01
   6.2000000e+01   3.6361612e+01
   6.3000000e+01   3.6281014e+01
   6.4000000e+01   3.6200064e+01
   6.5000000e+01   3.6118746e+01
   6.6000000e+01   3.6037043e+01
   6.7000000e+01   3.5954935e+01
   6.8000000e+01   3.5872398e+01
   6.9000000e+01   3.5789407e+01
   7.0000000e+01   3.5705932e+01
   7.1000000e+01   3.5621942e+01
   7.2000000e+01   3.5537398e+01
   7.3000000e+01   3.5452259e+01
   7.4000000e+01   3.5366474e+01
   7.5000000e+01   3.5279990e+01
   7.6000000e+01   3.5192740e+01
   7.7000000e+01   3.5104652e+01
   7.8000000e+01   3.5015639e+01
   7.9000000e+01   3.4925600e+01
   8.0000000e+01   3.4834414e+01
   8.1000000e+01   3.4741942e+01
   8.2000000e+01   3.4648012e+01
   8.3000000e+01   3.4552421e+01
   8.4000000e+01   3.4454917e+01
   8.5000000e+01   3.4355191e+01
   8.6000000e+01   3.4252852e+01
   8.7000000e+01   3.4147411e+01
   8.8000000e+01   3.4038216e+01
   8.9000000e+01   3.3924428e+01
   9.0000000e+01   3.3804877e+01
   9.1000000e+01   3.3677967e+01
   9.2000000e+01   3.3541321e+01
   9.3000000e+01   3.3391418e+01
   9.4000000e+01   3.3222484e+01
   9.5000000e+01   3.3024714e+01
   9.6000000e+01   3.2779811e+01
   9.7000000e+01   3.2452201e+01
   9.8000000e+01   3.2008438e+01
   9.9000000e+01   3.1364633e+01
   1.0000000e+02   3.0023677e+01


==> Dat/NLIN_final_10_QPSK_3mw.dat <==
   1.0000000e+00   3.8917035e+01
   2.0000000e+00   4.0062924e+01
   3.0000000e+00   4.0513430e+01
   4.0000000e+00   4.0764135e+01
   5.0000000e+00   4.0898579e+01
   6.0000000e+00   4.0950483e+01
   7.0000000e+00   4.0955327e+01
   8.0000000e+00   4.0931377e+01
   9.0000000e+00   4.0888422e+01
   1.0000000e+01   4.0832230e+01
   1.1000000e+01   4.0766313e+01
   1.2000000e+01   4.0693045e+01
   1.3000000e+01   4.0614021e+01
   1.4000000e+01   4.0530408e+01
   1.5000000e+01   4.0443045e+01
   1.6000000e+01   4.0352582e+01
   1.7000000e+01   4.0259508e+01
   1.8000000e+01   4.0164215e+01
   1.9000000e+01   4.0067009e+01
   2.0000000e+01   3.9968144e+01
   2.1000000e+01   3.9867821e+01
   2.2000000e+01   3.9766214e+01
   2.3000000e+01   3.9663460e+01
   2.4000000e+01   3.9559682e+01
   2.5000000e+01   3.9454977e+01
   2.6000000e+01   3.9349434e+01
   2.7000000e+01   3.9243126e+01
   2.8000000e+01   3.9136119e+01
   2.9000000e+01   3.9028466e+01
   3.0000000e+01   3.8920218e+01
   3.1000000e+01   3.8811417e+01
   3.2000000e+01   3.8702099e+01
   3.3000000e+01   3.8592298e+01
   3.4000000e+01   3.8482044e+01
   3.5000000e+01   3.8371362e+01
   3.6000000e+01   3.8260273e+01
   3.7000000e+01   3.8148799e+01
   3.8000000e+01   3.8036958e+01
   3.9000000e+01   3.7924765e+01
   4.0000000e+01   3.7812234e+01
   4.1000000e+01   3.7699377e+01
   4.2000000e+01   3.7586205e+01
   4.3000000e+01   3.7472728e+01
   4.4000000e+01   3.7358954e+01
   4.5000000e+01   3.7244889e+01
   4.6000000e+01   3.7130540e+01
   4.7000000e+01   3.7015911e+01
   4.8000000e+01   3.6901006e+01
   4.9000000e+01   3.6785828e+01
   5.0000000e+01   3.6670378e+01
   5.1000000e+01   3.6554658e+01
   5.2000000e+01   3.6438667e+01
   5.3000000e+01   3.6322404e+01
   5.4000000e+01   3.6205868e+01
   5.5000000e+01   3.6089056e+01
   5.6000000e+01   3.5971964e+01
   5.7000000e+01   3.5854587e+01
   5.8000000e+01   3.5736920e+01
   5.9000000e+01   3.5618956e+01
   6.0000000e+01   3.5500686e+01
   6.1000000e+01   3.5382101e+01
   6.2000000e+01   3.5263191e+01
   6.3000000e+01   3.5143943e+01
   6.4000000e+01   3.5024344e+01
   6.5000000e+01   3.4904377e+01
   6.6000000e+01   3.4784024e+01
   6.7000000e+01   3.4663266e+01
   6.8000000e+01   3.4542080e+01
   6.9000000e+01   3.4420439e+01
   7.0000000e+01   3.4298315e+01
   7.1000000e+01   3.4175676e+01
   7.2000000e+01   3.4052482e+01
   7.3000000e+01   3.3928693e+01
   7.4000000e+01   3.3804259e+01
   7.5000000e+01   3.3679125e+01
   7.6000000e+01   3.3553227e+01
   7.7000000e+01   3.3426489e+01
   7.8000000e+01   3.3298826e+01
   7.9000000e+01   3.3170138e+01
   8.0000000e+01   3.3040302e+01
   8.1000000e+01   3.2909181e+01
   8.2000000e+01   3.2776601e+01
   8.3000000e+01   3.2642361e+01
   8.4000000e+01   3.2506207e+01
   8.5000000e+01   3.2367832e+01
   8.6000000e+01   3.2226844e+01
   8.7000000e+01   3.2082753e+01
   8.8000000e+01   3.1934908e+01
   8.9000000e+01   3.1782471e+01
   9.0000000e+01   3.1624270e+01
   9.1000000e+01   3.1458711e+01
   9.2000000e+01   3.1283416e+01
   9.3000000e+01   3.1094863e+01
   9.4000000e+01   3.0887280e+01
   9.5000000e+01   3.0650861e+01
   9.6000000e+01   3.0367308e+01
   9.7000000e+01   3.0001048e+01
   9.8000000e+01   2.9518635e+01
   9.9000000e+01   2.8836181e+01
   1.0000000e+02   2.7456576e+01


==> Dat/NLIN_final_10_QPSK_4mw.dat <==
   1.0000000e+00   3.9973997e+01
   2.0000000e+00   4.1081101e+01
   3.0000000e+00   4.1492822e+01
   4.0000000e+00   4.1704741e+01
   5.0000000e+00   4.1800401e+01
   6.0000000e+00   4.1813519e+01
   7.0000000e+00   4.1779578e+01
   8.0000000e+00   4.1716843e+01
   9.0000000e+00   4.1635103e+01
   1.0000000e+01   4.1540126e+01
   1.1000000e+01   4.1435423e+01
   1.2000000e+01   4.1323371e+01
   1.3000000e+01   4.1205561e+01
   1.4000000e+01   4.1083164e+01
   1.5000000e+01   4.0957015e+01
   1.6000000e+01   4.0827768e+01
   1.7000000e+01   4.0695908e+01
   1.8000000e+01   4.0561830e+01
   1.9000000e+01   4.0425839e+01
   2.0000000e+01   4.0288188e+01
   2.1000000e+01   4.0149081e+01
   2.2000000e+01   4.0008688e+01
   2.3000000e+01   3.9867150e+01
   2.4000000e+01   3.9724586e+01
   2.5000000e+01   3.9581096e+01
   2.6000000e+01   3.9436768e+01
   2.7000000e+01   3.9291675e+01
   2.8000000e+01   3.9145883e+01
   2.9000000e+01   3.8999445e+01
   3.0000000e+01   3.8852412e+01
   3.1000000e+01   3.8704825e+01
   3.2000000e+01   3.8556722e+01
   3.3000000e+01   3.8408137e+01
   3.4000000e+01   3.8259097e+01
   3.5000000e+01   3.8109630e+01
   3.6000000e+01   3.7959756e+01
   3.7000000e+01   3.7809497e+01
   3.8000000e+01   3.7658871e+01
   3.9000000e+01   3.7507892e+01
   4.0000000e+01   3.7356576e+01
   4.1000000e+01   3.7204934e+01
   4.2000000e+01   3.7052977e+01
   4.3000000e+01   3.6900715e+01
   4.4000000e+01   3.6748156e+01
   4.5000000e+01   3.6595306e+01
   4.6000000e+01   3.6442172e+01
   4.7000000e+01   3.6288758e+01
   4.8000000e+01   3.6135068e+01
   4.9000000e+01   3.5981104e+01
   5.0000000e+01   3.5826869e+01
   5.1000000e+01   3.5672364e+01
   5.2000000e+01   3.5517588e+01
   5.3000000e+01   3.5362540e+01
   5.4000000e+01   3.5207219e+01
   5.5000000e+01   3.5051621e+01
   5.6000000e+01   3.4895744e+01
   5.7000000e+01   3.4739582e+01
   5.8000000e+01   3.4583130e+01
   5.9000000e+01   3.4426381e+01
   6.0000000e+01   3.4269326e+01
   6.1000000e+01   3.4111956e+01
   6.2000000e+01   3.3954261e+01
   6.3000000e+01   3.3796228e+01
   6.4000000e+01   3.3637844e+01
   6.5000000e+01   3.3479091e+01
   6.6000000e+01   3.3319954e+01
   6.7000000e+01   3.3160410e+01
   6.8000000e+01   3.3000439e+01
   6.9000000e+01   3.2840013e+01
   7.0000000e+01   3.2679104e+01
   7.1000000e+01   3.2517680e+01
   7.2000000e+01   3.2355701e+01
   7.3000000e+01   3.2193127e+01
   7.4000000e+01   3.2029908e+01
   7.5000000e+01   3.1865989e+01
   7.6000000e+01   3.1701305e+01
   7.7000000e+01   3.1535782e+01
   7.8000000e+01   3.1369334e+01
   7.9000000e+01   3.1201860e+01
   8.0000000e+01   3.1033240e+01
   8.1000000e+01   3.0863333e+01
   8.2000000e+01   3.0691969e+01
   8.3000000e+01   3.0518944e+01
   8.4000000e+01   3.0344004e+01
   8.5000000e+01   3.0166845e+01
   8.6000000e+01   2.9987071e+01
   8.7000000e+01   2.9804195e+01
   8.8000000e+01   2.9617565e+01
   8.9000000e+01   2.9426343e+01
   9.0000000e+01   2.9229357e+01
   9.1000000e+01   2.9025013e+01
   9.2000000e+01   2.8810932e+01
   9.3000000e+01   2.8583595e+01
   9.4000000e+01   2.8337226e+01
   9.5000000e+01   2.8062022e+01
   9.6000000e+01   2.7739684e+01
   9.7000000e+01   2.7334639e+01
   9.8000000e+01   2.6813441e+01
   9.9000000e+01   2.6092201e+01
   1.0000000e+02   2.4673811e+01


==> Dat/NLIN_final_200_16QAM.dat <==
   1.0000000e+00   2.4031705e+01
   2.0000000e+00   2.4666971e+01
   3.0000000e+00   2.4991575e+01
   4.0000000e+00   2.5175978e+01
   5.0000000e+00   2.5280573e+01
   6.0000000e+00   2.5357413e+01
   7.0000000e+00   2.5418557e+01
   8.0000000e+00   2.5469312e+01
   9.0000000e+00   2.5512621e+01
   1.0000000e+01   2.5550322e+01
   1.1000000e+01   2.5583646e+01
   1.2000000e+01   2.5613455e+01
   1.3000000e+01   2.5640379e+01
   1.4000000e+01   2.5664897e+01
   1.5000000e+01   2.5687371e+01
   1.6000000e+01   2.5708091e+01
   1.7000000e+01   2.5727289e+01
   1.8000000e+01   2.5745153e+01
   1.9000000e+01   2.5761840e+01
   2.0000000e+01   2.5777477e+01
   2.1000000e+01   2.5792176e+01
   2.2000000e+01   2.5806028e+01
   2.3000000e+01   2.5819113e+01
   2.4000000e+01   2.5831502e+01
   2.5000000e+01   2.5843253e+01
   2.6000000e+01   2.5854419e+01
   2.7000000e+01   2.5865046e+01
   2.8000000e+01   2.5875174e+01
   2.9000000e+01   2.5884840e+01
   3.0000000e+01   2.5894076e+01
   3.1000000e+01   2.5902911e+01
   3.2000000e+01   2.5911372e+01
   3.3000000e+01   2.5919482e+01
   3.4000000e+01   2.5927263e+01
   3.5000000e+01   2.5934734e+01
   3.6000000e+01   2.5941913e+01
   3.7000000e+01   2.5948815e+01
   3.8000000e+01   2.5955456e+01
   3.9000000e+01   2.5961848e+01
   4.0000000e+01   2.5968006e+01
   4.1000000e+01   2.5973939e+01
   4.2000000e+01   2.5979660e+01
   4.3000000e+01   2.5985176e+01
   4.4000000e+01   2.5990499e+01
   4.5000000e+01   2.5995635e+01
   4.6000000e+01   2.6000593e+01
   4.7000000e+01   2.6005381e+01
   4.8000000e+01   2.6010005e+01
   4.9000000e+01   2.6014472e+01
   5.0000000e+01   2.6018787e+01
   5.1000000e+01   2.6022957e+01
   5.2000000e+01   2.6026986e+01
   5.3000000e+01   2.6030880e+01
   5.4000000e+01   2.6034643e+01
   5.5000000e+01   2.6038279e+01
   5.6000000e+01   2.6041792e+01
   5.7000000e+01   2.6045187e+01
   5.8000000e+01   2.6048466e+01
   5.9000000e+01   2.6051634e+01
   6.0000000e+01   2.6054693e+01
   6.1000000e+01   2.6057647e+01
   6.2000000e+01   2.6060498e+01
   6.3000000e+01   2.6063249e+01
   6.4000000e+01   2.6065902e+01
   6.5000000e+01   2.6068461e+01
   6.6000000e+01   2.6070926e+01
   6.7000000e+01   2.6073301e+01
   6.8000000e+01   2.6075588e+01
   6.9000000e+01   2.6077787e+01
   7.0000000e+01   2.6079902e+01
   7.1000000e+01   2.6081933e+01
   7.2000000e+01   2.6083883e+01
   7.3000000e+01   2.6085753e+01
   7.4000000e+01   2.6087545e+01
   7.5000000e+01   2.6089259e+01
   7.6000000e+01   2.6090898e+01
   7.7000000e+01   2.6092462e+01
   7.8000000e+01   2.6093953e+01
   7.9000000e+01   2.6095372e+01
   8.0000000e+01   2.6096719e+01
   8.1000000e+01   2.6097996e+01
   8.2000000e+01   2.6099204e+01
   8.3000000e+01   2.6100344e+01
   8.4000000e+01   2.6101415e+01
   8.5000000e+01   2.6102420e+01
   8.6000000e+01   2.6103359e+01
   8.7000000e+01   2.6104232e+01
   8.8000000e+01   2.6105040e+01
   8.9000000e+01   2.6105783e+01
   9.0000000e+01   2.6106463e+01
   9.1000000e+01   2.6107079e+01
   9.2000000e+01   2.6107633e+01
   9.3000000e+01   2.6108123e+01
   9.4000000e+01   2.6108551e+01
   9.5000000e+01   2.6108917e+01
   9.6000000e+01   2.6109222e+01
   9.7000000e+01   2.6109464e+01
   9.8000000e+01   2.6109646e+01
   9.9000000e+01   2.6109766e+01
   1.0000000e+02   2.6109825e+01
   1.0100000e+02   2.6109822e+01
   1.0200000e+02   2.6109759e+01
   1.0300000e+02   2.6109634e+01
   1.0400000e+02   2.6109448e+01
   1.0500000e+02   2.6109201e+01
   1.0600000e+02   2.6108892e+01
   1.0700000e+02   2.6108521e+01
   1.0800000e+02   2.6108089e+01
   1.0900000e+02   2.6107594e+01
   1.1000000e+02   2.6107036e+01
   1.1100000e+02   2.6106415e+01
   1.1200000e+02   2.6105731e+01
   1.1300000e+02   2.6104982e+01
   1.1400000e+02   2.6104170e+01
   1.1500000e+02   2.6103292e+01
   1.1600000e+02   2.6102348e+01
   1.1700000e+02   2.6101339e+01
   1.1800000e+02   2.6100262e+01
   1.1900000e+02   2.6099118e+01
   1.2000000e+02   2.6097905e+01
   1.2100000e+02   2.6096623e+01
   1.2200000e+02   2.6095271e+01
   1.2300000e+02   2.6093847e+01
   1.2400000e+02   2.6092352e+01
   1.2500000e+02   2.6090782e+01
   1.2600000e+02   2.6089139e+01
   1.2700000e+02   2.6087419e+01
   1.2800000e+02   2.6085622e+01
   1.2900000e+02   2.6083746e+01
   1.3000000e+02   2.6081791e+01
   1.3100000e+02   2.6079754e+01
   1.3200000e+02   2.6077633e+01
   1.3300000e+02   2.6075428e+01
   1.3400000e+02   2.6073136e+01
   1.3500000e+02   2.6070755e+01
   1.3600000e+02   2.6068283e+01
   1.3700000e+02   2.6065718e+01
   1.3800000e+02   2.6063059e+01
   1.3900000e+02   2.6060301e+01
   1.4000000e+02   2.6057443e+01
   1.4100000e+02   2.6054483e+01
   1.4200000e+02   2.6051417e+01
   1.4300000e+02   2.6048242e+01
   1.4400000e+02   2.6044955e+01
   1.4500000e+02   2.6041552e+01
   1.4600000e+02   2.6038031e+01
   1.4700000e+02   2.6034387e+01
   1.4800000e+02   2.6030616e+01
   1.4900000e+02   2.6026715e+01
   1.5000000e+02   2.6022677e+01
   1.5100000e+02   2.6018499e+01
   1.5200000e+02   2.6014174e+01
   1.5300000e+02   2.6009699e+01
   1.5400000e+02   2.6005066e+01
   1.5500000e+02   2.6000269e+01
   1.5600000e+02   2.5995300e+01
   1.5700000e+02   2.5990154e+01
   1.5800000e+02   2.5984821e+01
   1.5900000e+02   2.5979294e+01
   1.6000000e+02   2.5973562e+01
   1.6100000e+02   2.5967617e+01
   1.6200000e+02   2.5961448e+01
   1.6300000e+02   2.5955043e+01
   1.6400000e+02   2.5948389e+01
   1.6500000e+02   2.5941473e+01
   1.6600000e+02   2.5934280e+01
   1.6700000e+02   2.5926794e+01
   1.6800000e+02   2.5918998e+01
   1.6900000e+02   2.5910871e+01
   1.7000000e+02   2.5902393e+01
   1.7100000e+02   2.5893539e+01
   1.7200000e+02   2.5884284e+01
   1.7300000e+02   2.5874598e+01
   1.7400000e+02   2.5864449e+01
   1.7500000e+02   2.5853801e+01
   1.7600000e+02   2.5842612e+01
   1.7700000e+02   2.5830836e+01
   1.7800000e+02   2.5818421e+01
   1.7900000e+02   2.5805306e+01
   1.8000000e+02   2.5791423e+01
   1.8100000e+02   2.5776692e+01
   1.8200000e+02   2.5761019e+01
   1.8300000e+02   2.5744293e+01
   1.8400000e+02   2.5726386e+01
   1.8500000e+02   2.5707142e+01
   1.8600000e+02   2.5686372e+01
   1.8700000e+02   2.5663844e+01
   1.8800000e+02   2.5639268e+01
   1.8900000e+02   2.5612275e+01
   1.9000000e+02   2.5582392e+01
   1.9100000e+02   2.5548985e+01
   1.9200000e+02   2.5511188e+01
   1.9300000e+02   2.5467765e+01
   1.9400000e+02   2.5416870e+01
   1.9500000e+02   2.5355541e+01
   1.9600000e+02   2.5278442e+01
   1.9700000e+02   2.5173399e+01
   1.9800000e+02   2.4988693e+01
   1.9900000e+02   2.4663226e+01
   2.0000000e+02   2.4030143e+01


==> Dat/NLIN_final_200_16QAM_05mw.dat <==
   1.0000000e+00   2.5267064e+01
   2.0000000e+00   2.5889259e+01
   3.0000000e+00   2.6200791e+01
   4.0000000e+00   2.6372124e+01
   5.0000000e+00   2.6463647e+01
   6.0000000e+00   2.6527416e+01
   7.0000000e+00   2.6575489e+01
   8.0000000e+00   2.6613173e+01
   9.0000000e+00   2.6643411e+01
   1.0000000e+01   2.6668041e+01
   1.1000000e+01   2.6688294e+01
   1.2000000e+01   2.6705031e+01
   1.3000000e+01   2.6718885e+01
   1.4000000e+01   2.6730331e+01
   1.5000000e+01   2.6739735e+01
   1.6000000e+01   2.6747384e+01
   1.7000000e+01   2.6753510e+01
   1.8000000e+01   2.6758303e+01
   1.9000000e+01   2.6761919e+01
   2.0000000e+01   2.6764485e+01
   2.1000000e+01   2.6766112e+01
   2.2000000e+01   2.6766893e+01
   2.3000000e+01   2.6766908e+01
   2.4000000e+01   2.6766225e+01
   2.5000000e+01   2.6764905e+01
   2.6000000e+01   2.6763000e+01
   2.7000000e+01   2.6760556e+01
   2.8000000e+01   2.6757613e+01
   2.9000000e+01   2.6754208e+01
   3.0000000e+01   2.6750372e+01
   3.1000000e+01   2.6746137e+01
   3.2000000e+01   2.6741526e+01
   3.3000000e+01   2.6736565e+01
   3.4000000e+01   2.6731275e+01
   3.5000000e+01   2.6725675e+01
   3.6000000e+01   2.6719783e+01
   3.7000000e+01   2.6713614e+01
   3.8000000e+01   2.6707184e+01
   3.9000000e+01   2.6700505e+01
   4.0000000e+01   2.6693592e+01
   4.1000000e+01   2.6686454e+01
   4.2000000e+01   2.6679103e+01
   4.3000000e+01   2.6671549e+01
   4.4000000e+01   2.6663800e+01
   4.5000000e+01   2.6655865e+01
   4.6000000e+01   2.6647753e+01
   4.7000000e+01   2.6639469e+01
   4.8000000e+01   2.6631022e+01
   4.9000000e+01   2.6622418e+01
   5.0000000e+01   2.6613662e+01
   5.1000000e+01   2.6604761e+01
   5.2000000e+01   2.6595719e+01
   5.3000000e+01   2.6586542e+01
   5.4000000e+01   2.6577233e+01
   5.5000000e+01   2.6567798e+01
   5.6000000e+01   2.6558240e+01
   5.7000000e+01   2.6548564e+01
   5.8000000e+01   2.6538772e+01
   5.9000000e+01   2.6528869e+01
   6.0000000e+01   2.6518857e+01
   6.1000000e+01   2.6508740e+01
   6.2000000e+01   2.6498520e+01
   6.3000000e+01   2.6488200e+01
   6.4000000e+01   2.6477782e+01
   6.5000000e+01   2.6467269e+01
   6.6000000e+01   2.6456664e+01
   6.7000000e+01   2.6445967e+01
   6.8000000e+01   2.6435183e+01
   6.9000000e+01   2.6424311e+01
   7.0000000e+01   2.6413355e+01
   7.1000000e+01   2.6402315e+01
   7.2000000e+01   2.6391194e+01
   7.3000000e+01   2.6379993e+01
   7.4000000e+01   2.6368714e+01
   7.5000000e+01   2.6357357e+01
   7.6000000e+01   2.6345925e+01
   7.7000000e+01   2.6334418e+01
   7.8000000e+01   2.6322837e+01
   7.9000000e+01   2.6311185e+01
   8.0000000e+01   2.6299461e+01
   8.1000000e+01   2.6287667e+01
   8.2000000e+01   2.6275804e+01
   8.3000000e+01   2.6263872e+01
   8.4000000e+01   2.6251873e+01
   8.5000000e+01   2.6239807e+01
   8.6000000e+01   2.6227674e+01
   8.7000000e+01   2.6215476e+01
   8.8000000e+01   2.6203213e+01
   8.9000000e+01   2.6190886e+01
   9.0000000e+01   2.6178494e+01
   9.1000000e+01   2.6166039e+01
   9.2000000e+01   2.6153521e+01
   9.3000000e+01   2.6140941e+01
   9.4000000e+01   2.6128298e+01
   9.5000000e+01   2.6115593e+01
   9.6000000e+01   2.6102826e+01
   9.7000000e+01   2.6089998e+01
   9.8000000e+01   2.6077108e+01
   9.9000000e+01   2.6064157e+01
   1.0000000e+02   2.6051145e+01
   1.0100000e+02   2.6038071e+01
   1.0200000e+02   2.6024937e+01
   1.0300000e+02   2.6011741e+01
   1.0400000e+02   2.5998484e+01
   1.0500000e+02   2.5985166e+01
   1.0600000e+02   2.5971786e+01
   1.0700000e+02   2.5958344e+01
   1.0800000e+02   2.5944840e+01
   1.0900000e+02   2.5931274e+01
   1.1000000e+02   2.5917645e+01
   1.1100000e+02   2.5903953e+01
   1.1200000e+02   2.5890198e+01
   1.1300000e+02   2.5876378e+01
   1.1400000e+02   2.5862494e+01
   1.1500000e+02   2.5848545e+01
   1.1600000e+02   2.5834531e+01
   1.1700000e+02   2.5820450e+01
   1.1800000e+02   2.5806303e+01
   1.1900000e+02   2.5792087e+01
   1.2000000e+02   2.5777804e+01
   1.2100000e+02   2.5763450e+01
   1.2200000e+02   2.5749027e+01
   1.2300000e+02   2.5734532e+01
   1.2400000e+02   2.5719965e+01
   1.2500000e+02   2.5705325e+01
   1.2600000e+02   2.5690610e+01
   1.2700000e+02   2.5675819e+01
   1.2800000e+02   2.5660951e+01
   1.2900000e+02   2.5646005e+01
   1.3000000e+02   2.5630978e+01
   1.3100000e+02   2.5615870e+01
   1.3200000e+02   2.5600678e+01
   1.3300000e+02   2.5585402e+01
   1.3400000e+02   2.5570038e+01
   1.3500000e+02   2.5554586e+01
   1.3600000e+02   2.5539044e+01
   1.3700000e+02   2.5523408e+01
   1.3800000e+02   2.5507677e+01
   1.3900000e+02   2.5491848e+01
   1.4000000e+02   2.5475920e+01
   1.4100000e+02   2.5459888e+01
   1.4200000e+02   2.5443751e+01
   1.4300000e+02   2.5427505e+01
   1.4400000e+02   2.5411146e+01
   1.4500000e+02   2.5394673e+01
   1.4600000e+02   2.5378081e+01
   1.4700000e+02   2.5361366e+01
   1.4800000e+02   2.5344524e+01
   1.4900000e+02   2.5327551e+01
   1.5000000e+02   2.5310442e+01
   1.5100000e+02   2.5293193e+01
   1.5200000e+02   2.5275797e+01
   1.5300000e+02   2.5258251e+01
   1.5400000e+02   2.5240547e+01
   1.5500000e+02   2.5222678e+01
   1.5600000e+02   2.5204639e+01
   1.5700000e+02   2.5186422e+01
   1.5800000e+02   2.5168018e+01
   1.5900000e+02   2.5149419e+01
   1.6000000e+02   2.5130617e+01
   1.6100000e+02   2.5111601e+01
   1.6200000e+02   2.5092360e+01
   1.6300000e+02   2.5072884e+01
   1.6400000e+02   2.5053159e+01
   1.6500000e+02   2.5033172e+01
   1.6600000e+02   2.5012908e+01
   1.6700000e+02   2.4992351e+01
   1.6800000e+02   2.4971483e+01
   1.6900000e+02   2.4950285e+01
   1.7000000e+02   2.4928736e+01
   1.7100000e+02   2.4906811e+01
   1.7200000e+02   2.4884485e+01
   1.7300000e+02   2.4861728e+01
   1.7400000e+02   2.4838508e+01
   1.7500000e+02   2.4814789e+01
   1.7600000e+02   2.4790529e+01
   1.7700000e+02   2.4765682e+01
   1.7800000e+02   2.4740195e+01
   1.7900000e+02   2.4714010e+01
   1.8000000e+02   2.4687056e+01
   1.8100000e+02   2.4659253e+01
   1.8200000e+02   2.4630509e+01
   1.8300000e+02   2.4600712e+01
   1.8400000e+02   2.4569734e+01
   1.8500000e+02   2.4537419e+01
   1.8600000e+02   2.4503578e+01
   1.8700000e+02   2.4467979e+01
   1.8800000e+02   2.4430331e+01
   1.8900000e+02   2.4390267e+01
   1.9000000e+02   2.4347313e+01
   1.9100000e+02   2.4300835e+01
   1.9200000e+02   2.4249968e+01
   1.9300000e+02   2.4193473e+01
   1.9400000e+02   2.4129507e+01
   1.9500000e+02   2.4055107e+01
   1.9600000e+02   2.3964937e+01
   1.9700000e+02   2.3846822e+01
   1.9800000e+02   2.3649046e+01
   1.9900000e+02   2.3310507e+01
   2.0000000e+02   2.2664354e+01


==> Dat/NLIN_final_200_16QAM_15mw.dat <==
   1.0000000e+00   2.7360452e+01
   2.0000000e+00   2.7956497e+01
   3.0000000e+00   2.8241881e+01
   4.0000000e+00   2.8387064e+01
   5.0000000e+00   2.8452438e+01
   6.0000000e+00   2.8490057e+01
   7.0000000e+00   2.8511981e+01
   8.0000000e+00   2.8523515e+01
   9.0000000e+00   2.8527604e+01
   1.0000000e+01   2.8526085e+01
   1.1000000e+01   2.8520188e+01
   1.2000000e+01   2.8510776e+01
   1.3000000e+01   2.8498480e+01
   1.4000000e+01   2.8483777e+01
   1.5000000e+01   2.8467031e+01
   1.6000000e+01   2.8448530e+01
   1.7000000e+01   2.8428507e+01
   1.8000000e+01   2.8407151e+01
   1.9000000e+01   2.8384617e+01
   2.0000000e+01   2.8361034e+01
   2.1000000e+01   2.8336512e+01
   2.2000000e+01   2.8311144e+01
   2.3000000e+01   2.8285009e+01
   2.4000000e+01   2.8258177e+01
   2.5000000e+01   2.8230707e+01
   2.6000000e+01   2.8202652e+01
   2.7000000e+01   2.8174059e+01
   2.8000000e+01   2.8144967e+01
   2.9000000e+01   2.8115412e+01
   3.0000000e+01   2.8085427e+01
   3.1000000e+01   2.8055042e+01
   3.2000000e+01   2.8024282e+01
   3.3000000e+01   2.7993172e+01
   3.4000000e+01   2.7961732e+01
   3.5000000e+01   2.7929983e+01
   3.6000000e+01   2.7897941e+01
   3.7000000e+01   2.7865623e+01
   3.8000000e+01   2.7833043e+01
   3.9000000e+01   2.7800215e+01
   4.0000000e+01   2.7767152e+01
   4.1000000e+01   2.7733865e+01
   4.2000000e+01   2.7700365e+01
   4.3000000e+01   2.7666661e+01
   4.4000000e+01   2.7632763e+01
   4.5000000e+01   2.7598679e+01
   4.6000000e+01   2.7564417e+01
   4.7000000e+01   2.7529984e+01
   4.8000000e+01   2.7495387e+01
   4.9000000e+01   2.7460633e+01
   5.0000000e+01   2.7425728e+01
   5.1000000e+01   2.7390678e+01
   5.2000000e+01   2.7355486e+01
   5.3000000e+01   2.7320160e+01
   5.4000000e+01   2.7284702e+01
   5.5000000e+01   2.7249117e+01
   5.6000000e+01   2.7213410e+01
   5.7000000e+01   2.7177584e+01
   5.8000000e+01   2.7141643e+01
   5.9000000e+01   2.7105591e+01
   6.0000000e+01   2.7069429e+01
   6.1000000e+01   2.7033162e+01
   6.2000000e+01   2.6996793e+01
   6.3000000e+01   2.6960323e+01
   6.4000000e+01   2.6923756e+01
   6.5000000e+01   2.6887094e+01
   6.6000000e+01   2.6850339e+01
   6.7000000e+01   2.6813493e+01
   6.8000000e+01   2.6776559e+01
   6.9000000e+01   2.6739538e+01
   7.0000000e+01   2.6702432e+01
   7.1000000e+01   2.6665243e+01
   7.2000000e+01   2.6627973e+01
   7.3000000e+01   2.6590623e+01
   7.4000000e+01   2.6553194e+01
   7.5000000e+01   2.6515688e+01
   7.6000000e+01   2.6478106e+01
   7.7000000e+01   2.6440449e+01
   7.8000000e+01   2.6402720e+01
   7.9000000e+01   2.6364918e+01
   8.0000000e+01   2.6327045e+01
   8.1000000e+01   2.6289101e+01
   8.2000000e+01   2.6251089e+01
   8.3000000e+01   2.6213008e+01
   8.4000000e+01   2.6174859e+01
   8.5000000e+01   2.6136643e+01
   8.6000000e+01   2.6098361e+01
   8.7000000e+01   2.6060014e+01
   8.8000000e+01   2.6021601e+01
   8.9000000e+01   2.5983124e+01
   9.0000000e+01   2.5944583e+01
   9.1000000e+01   2.5905979e+01
   9.2000000e+01   2.5867312e+01
   9.3000000e+01   2.5828582e+01
   9.4000000e+01   2.5789789e+01
   9.5000000e+01   2.5750935e+01
   9.6000000e+01   2.5712019e+01
   9.7000000e+01   2.5673041e+01
   9.8000000e+01   2.5634002e+01
   9.9000000e+01   2.5594901e+01
   1.0000000e+02   2.5555740e+01
   1.0100000e+02   2.5516517e+01
   1.0200000e+02   2.5477233e+01
   1.0300000e+02   2.5437888e+01
   1.0400000e+02   2.5398481e+01
   1.0500000e+02   2.5359013e+01
   1.0600000e+02   2.5319484e+01
   1.0700000e+02   2.5279893e+01
   1.0800000e+02   2.5240239e+01
   1.0900000e+02   2.5200524e+01
   1.1000000e+02   2.5160745e+01
   1.1100000e+02   2.5120904e+01
   1.1200000e+02   2.5080999e+01
   1.1300000e+02   2.5041030e+01
   1.1400000e+02   2.5000997e+01
   1.1500000e+02   2.4960899e+01
   1.1600000e+02   2.4920735e+01
   1.1700000e+02   2.4880505e+01
   1.1800000e+02   2.4840208e+01
   1.1900000e+02   2.4799843e+01
   1.2000000e+02   2.4759410e+01
   1.2100000e+02   2.4718907e+01
   1.2200000e+02   2.4678334e+01
   1.2300000e+02   2.4637690e+01
   1.2400000e+02   2.4596974e+01
   1.2500000e+02   2.4556184e+01
   1.2600000e+02   2.4515320e+01
   1.2700000e+02   2.4474379e+01
   1.2800000e+02   2.4433362e+01
   1.2900000e+02   2.4392266e+01
   1.3000000e+02   2.4351090e+01
   1.3100000e+02   2.4309832e+01
   1.3200000e+02   2.4268491e+01
   1.3300000e+02   2.4227065e+01
   1.3400000e+02   2.4185553e+01
   1.3500000e+02   2.4143951e+01
   1.3600000e+02   2.4102259e+01
   1.3700000e+02   2.4060474e+01
   1.3800000e+02   2.4018594e+01
   1.3900000e+02   2.3976616e+01
   1.4000000e+02   2.3934537e+01
   1.4100000e+02   2.3892356e+01
   1.4200000e+02   2.3850069e+01
   1.4300000e+02   2.3807674e+01
   1.4400000e+02   2.3765166e+01
   1.4500000e+02   2.3722544e+01
   1.4600000e+02   2.3679802e+01
   1.4700000e+02   2.3636937e+01
   1.4800000e+02   2.3593946e+01
   1.4900000e+02   2.3550824e+01
   1.5000000e+02   2.3507565e+01
   1.5100000e+02   2.3464167e+01
   1.5200000e+02   2.3420622e+01
   1.5300000e+02   2.3376926e+01
   1.5400000e+02   2.3333072e+01
   1.5500000e+02   2.3289054e+01
   1.5600000e+02   2.3244866e+01
   1.5700000e+02   2.3200499e+01
   1.5800000e+02   2.3155946e+01
   1.5900000e+02   2.3111198e+01
   1.6000000e+02   2.3066246e+01
   1.6100000e+02   2.3021080e+01
   1.6200000e+02   2.2975690e+01
   1.6300000e+02   2.2930064e+01
   1.6400000e+02   2.2884190e+01
   1.6500000e+02   2.2838054e+01
   1.6600000e+02   2.2791640e+01
   1.6700000e+02   2.2744934e+01
   1.6800000e+02   2.2697917e+01
   1.6900000e+02   2.2650570e+01
   1.7000000e+02   2.2602871e+01
   1.7100000e+02   2.2554797e+01
   1.7200000e+02   2.2506321e+01
   1.7300000e+02   2.2457415e+01
   1.7400000e+02   2.2408045e+01
   1.7500000e+02   2.2358176e+01
   1.7600000e+02   2.2307767e+01
   1.7700000e+02   2.2256770e+01
   1.7800000e+02   2.2205135e+01
   1.7900000e+02   2.2152800e+01
   1.8000000e+02   2.2099696e+01
   1.8100000e+02   2.2045744e+01
   1.8200000e+02   2.1990850e+01
   1.8300000e+02   2.1934904e+01
   1.8400000e+02   2.1877777e+01
   1.8500000e+02   2.1819312e+01
   1.8600000e+02   2.1759322e+01
   1.8700000e+02   2.1697573e+01
   1.8800000e+02   2.1633776e+01
   1.8900000e+02   2.1567563e+01
   1.9000000e+02   2.1498459e+01
   1.9100000e+02   2.1425832e+01
   1.9200000e+02   2.1348815e+01
   1.9300000e+02   2.1266171e+01
   1.9400000e+02   2.1176056e+01
   1.9500000e+02   2.1075506e+01
   1.9600000e+02   2.0959186e+01
   1.9700000e+02   2.0814923e+01
   1.9800000e+02   2.0590996e+01
   1.9900000e+02   2.0226309e+01
   2.0000000e+02   1.9554005e+01


==> Dat/NLIN_final_200_16QAM_1mw.dat <==
   1.0000000e+00   2.6374441e+01
   2.0000000e+00   2.6983563e+01
   3.0000000e+00   2.7282023e+01
   4.0000000e+00   2.7440282e+01
   5.0000000e+00   2.7518733e+01
   6.0000000e+00   2.7569429e+01
   7.0000000e+00   2.7604429e+01
   8.0000000e+00   2.7629040e+01
   9.0000000e+00   2.7646205e+01
   1.0000000e+01   2.7657762e+01
   1.1000000e+01   2.7664942e+01
   1.2000000e+01   2.7668607e+01
   1.3000000e+01   2.7669387e+01
   1.4000000e+01   2.7667761e+01
   1.5000000e+01   2.7664091e+01
   1.6000000e+01   2.7658667e+01
   1.7000000e+01   2.7651721e+01
   1.8000000e+01   2.7643441e+01
   1.9000000e+01   2.7633984e+01
   2.0000000e+01   2.7623477e+01
   2.1000000e+01   2.7612031e+01
   2.2000000e+01   2.7599739e+01
   2.3000000e+01   2.7586681e+01
   2.4000000e+01   2.7572925e+01
   2.5000000e+01   2.7558532e+01
   2.6000000e+01   2.7543554e+01
   2.7000000e+01   2.7528037e+01
   2.8000000e+01   2.7512022e+01
   2.9000000e+01   2.7495543e+01
   3.0000000e+01   2.7478635e+01
   3.1000000e+01   2.7461326e+01
   3.2000000e+01   2.7443643e+01
   3.3000000e+01   2.7425609e+01
   3.4000000e+01   2.7407246e+01
   3.5000000e+01   2.7388574e+01
   3.6000000e+01   2.7369608e+01
   3.7000000e+01   2.7350367e+01
   3.8000000e+01   2.7330863e+01
   3.9000000e+01   2.7311112e+01
   4.0000000e+01   2.7291125e+01
   4.1000000e+01   2.7270915e+01
   4.2000000e+01   2.7250491e+01
   4.3000000e+01   2.7229864e+01
   4.4000000e+01   2.7209042e+01
   4.5000000e+01   2.7188034e+01
   4.6000000e+01   2.7166849e+01
   4.7000000e+01   2.7145492e+01
   4.8000000e+01   2.7123972e+01
   4.9000000e+01   2.7102295e+01
   5.0000000e+01   2.7080466e+01
   5.1000000e+01   2.7058492e+01
   5.2000000e+01   2.7036377e+01
   5.3000000e+01   2.7014127e+01
   5.4000000e+01   2.6991746e+01
   5.5000000e+01   2.6969238e+01
   5.6000000e+01   2.6946607e+01
   5.7000000e+01   2.6923858e+01
   5.8000000e+01   2.6900993e+01
   5.9000000e+01   2.6878017e+01
   6.0000000e+01   2.6854932e+01
   6.1000000e+01   2.6831742e+01
   6.2000000e+01   2.6808449e+01
   6.3000000e+01   2.6785056e+01
   6.4000000e+01   2.6761565e+01
   6.5000000e+01   2.6737980e+01
   6.6000000e+01   2.6714301e+01
   6.7000000e+01   2.6690532e+01
   6.8000000e+01   2.6666674e+01
   6.9000000e+01   2.6642730e+01
   7.0000000e+01   2.6618701e+01
   7.1000000e+01   2.6594588e+01
   7.2000000e+01   2.6570394e+01
   7.3000000e+01   2.6546120e+01
   7.4000000e+01   2.6521768e+01
   7.5000000e+01   2.6497338e+01
   7.6000000e+01   2.6472833e+01
   7.7000000e+01   2.6448253e+01
   7.8000000e+01   2.6423600e+01
   7.9000000e+01   2.6398875e+01
   8.0000000e+01   2.6374078e+01
   8.1000000e+01   2.6349211e+01
   8.2000000e+01   2.6324275e+01
   8.3000000e+01   2.6299270e+01
   8.4000000e+01   2.6274198e+01
   8.5000000e+01   2.6249059e+01
   8.6000000e+01   2.6223853e+01
   8.7000000e+01   2.6198582e+01
   8.8000000e+01   2.6173246e+01
   8.9000000e+01   2.6147846e+01
   9.0000000e+01   2.6122382e+01
   9.1000000e+01   2.6096854e+01
   9.2000000e+01   2.6071263e+01
   9.3000000e+01   2.6045610e+01
   9.4000000e+01   2.6019894e+01
   9.5000000e+01   2.5994116e+01
   9.6000000e+01   2.5968276e+01
   9.7000000e+01   2.5942375e+01
   9.8000000e+01   2.5916412e+01
   9.9000000e+01   2.5890388e+01
   1.0000000e+02   2.5864303e+01
   1.0100000e+02   2.5838157e+01
   1.0200000e+02   2.5811949e+01
   1.0300000e+02   2.5785681e+01
   1.0400000e+02   2.5759351e+01
   1.0500000e+02   2.5732959e+01
   1.0600000e+02   2.5706506e+01
   1.0700000e+02   2.5679992e+01
   1.0800000e+02   2.5653415e+01
   1.0900000e+02   2.5626776e+01
   1.1000000e+02   2.5600074e+01
   1.1100000e+02   2.5573309e+01
   1.1200000e+02   2.5546481e+01
   1.1300000e+02   2.5519588e+01
   1.1400000e+02   2.5492632e+01
   1.1500000e+02   2.5465610e+01
   1.1600000e+02   2.5438522e+01
   1.1700000e+02   2.5411369e+01
   1.1800000e+02   2.5384148e+01
   1.1900000e+02   2.5356860e+01
   1.2000000e+02   2.5329503e+01
   1.2100000e+02   2.5302077e+01
   1.2200000e+02   2.5274581e+01
   1.2300000e+02   2.5247013e+01
   1.2400000e+02   2.5219374e+01
   1.2500000e+02   2.5191660e+01
   1.2600000e+02   2.5163872e+01
   1.2700000e+02   2.5136009e+01
   1.2800000e+02   2.5108068e+01
   1.2900000e+02   2.5080048e+01
   1.3000000e+02   2.5051949e+01
   1.3100000e+02   2.5023767e+01
   1.3200000e+02   2.4995503e+01
   1.3300000e+02   2.4967154e+01
   1.3400000e+02   2.4938717e+01
   1.3500000e+02   2.4910192e+01
   1.3600000e+02   2.4881577e+01
   1.3700000e+02   2.4852868e+01
   1.3800000e+02   2.4824064e+01
   1.3900000e+02   2.4795163e+01
   1.4000000e+02   2.4766161e+01
   1.4100000e+02   2.4737057e+01
   1.4200000e+02   2.4707846e+01
   1.4300000e+02   2.4678527e+01
   1.4400000e+02   2.4649096e+01
   1.4500000e+02   2.4619550e+01
   1.4600000e+02   2.4589885e+01
   1.4700000e+02   2.4560097e+01
   1.4800000e+02   2.4530182e+01
   1.4900000e+02   2.4500136e+01
   1.5000000e+02   2.4469954e+01
   1.5100000e+02   2.4439632e+01
   1.5200000e+02   2.4409164e+01
   1.5300000e+02   2.4378544e+01
   1.5400000e+02   2.4347767e+01
   1.5500000e+02   2.4316826e+01
   1.5600000e+02   2.4285714e+01
   1.5700000e+02   2.4254423e+01
   1.5800000e+02   2.4222947e+01
   1.5900000e+02   2.4191275e+01
   1.6000000e+02   2.4159400e+01
   1.6100000e+02   2.4127311e+01
   1.6200000e+02   2.4094997e+01
   1.6300000e+02   2.4062448e+01
   1.6400000e+02   2.4029650e+01
   1.6500000e+02   2.3996590e+01
   1.6600000e+02   2.3963253e+01
   1.6700000e+02   2.3929623e+01
   1.6800000e+02   2.3895683e+01
   1.6900000e+02   2.3861412e+01
   1.7000000e+02   2.3826790e+01
   1.7100000e+02   2.3791792e+01
   1.7200000e+02   2.3756393e+01
   1.7300000e+02   2.3720563e+01
   1.7400000e+02   2.3684271e+01
   1.7500000e+02   2.3647478e+01
   1.7600000e+02   2.3610145e+01
   1.7700000e+02   2.3572225e+01
   1.7800000e+02   2.3533666e+01
   1.7900000e+02   2.3494407e+01
   1.8000000e+02   2.3454380e+01
   1.8100000e+02   2.3413505e+01
   1.8200000e+02   2.3371687e+01
   1.8300000e+02   2.3328818e+01
   1.8400000e+02   2.3284767e+01
   1.8500000e+02   2.3239379e+01
   1.8600000e+02   2.3192465e+01
   1.8700000e+02   2.3143793e+01
   1.8800000e+02   2.3093072e+01
   1.8900000e+02   2.3039936e+01
   1.9000000e+02   2.2983908e+01
   1.9100000e+02   2.2924358e+01
   1.9200000e+02   2.2860417e+01
   1.9300000e+02   2.2790850e+01
   1.9400000e+02   2.2713811e+01
   1.9500000e+02   2.2626337e+01
   1.9600000e+02   2.2523094e+01
   1.9700000e+02   2.2391907e+01
   1.9800000e+02   2.2181058e+01
   1.9900000e+02   2.1829446e+01
   2.0000000e+02   2.1170220e+01


==> Dat/NLIN_final_200_Gaussian.dat <==
   1.0000000e+00   2.7211967e+01
   2.0000000e+00   2.7785066e+01
   3.0000000e+00   2.8063047e+01
   4.0000000e+00   2.8232764e+01
   5.0000000e+00   2.8339544e+01
   6.0000000e+00   2.8420688e+01
   7.0000000e+00   2.8486253e+01
   8.0000000e+00   2.8541163e+01
   9.0000000e+00   2.8588294e+01
   1.0000000e+01   2.8629493e+01
   1.1000000e+01   2.8666022e+01
   1.2000000e+01   2.8698778e+01
   1.3000000e+01   2.8728421e+01
   1.4000000e+01   2.8755455e+01
   1.5000000e+01   2.8780267e+01
   1.6000000e+01   2.8803167e+01
   1.7000000e+01   2.8824402e+01
   1.8000000e+01   2.8844178e+01
   1.9000000e+01   2.8862661e+01
   2.0000000e+01   2.8879992e+01
   2.1000000e+01   2.8896289e+01
   2.2000000e+01   2.8911654e+01
   2.3000000e+01   2.8926174e+01
   2.4000000e+01   2.8939924e+01
   2.5000000e+01   2.8952971e+01
   2.6000000e+01   2.8965370e+01
   2.7000000e+01   2.8977174e+01
   2.8000000e+01   2.8988425e+01
   2.9000000e+01   2.8999165e+01
   3.0000000e+01   2.9009429e+01
   3.1000000e+01   2.9019249e+01
   3.2000000e+01   2.9028654e+01
   3.3000000e+01   2.9037670e+01
   3.4000000e+01   2.9046320e+01
   3.5000000e+01   2.9054627e+01
   3.6000000e+01   2.9062610e+01
   3.7000000e+01   2.9070285e+01
   3.8000000e+01   2.9077670e+01
   3.9000000e+01   2.9084779e+01
   4.0000000e+01   2.9091627e+01
   4.1000000e+01   2.9098227e+01
   4.2000000e+01   2.9104589e+01
   4.3000000e+01   2.9110725e+01
   4.4000000e+01   2.9116646e+01
   4.5000000e+01   2.9122359e+01
   4.6000000e+01   2.9127875e+01
   4.7000000e+01   2.9133201e+01
   4.8000000e+01   2.9138345e+01
   4.9000000e+01   2.9143314e+01
   5.0000000e+01   2.9148115e+01
   5.1000000e+01   2.9152754e+01
   5.2000000e+01   2.9157237e+01
   5.3000000e+01   2.9161569e+01
   5.4000000e+01   2.9165755e+01
   5.5000000e+01   2.9169800e+01
   5.6000000e+01   2.9173710e+01
   5.7000000e+01   2.9177487e+01
   5.8000000e+01   2.9181135e+01
   5.9000000e+01   2.9184660e+01
   6.0000000e+01   2.9188064e+01
   6.1000000e+01   2.9191351e+01
   6.2000000e+01   2.9194523e+01
   6.3000000e+01   2.9197584e+01
   6.4000000e+01   2.9200537e+01
   6.5000000e+01   2.9203384e+01
   6.6000000e+01   2.9206127e+01
   6.7000000e+01   2.9208770e+01
   6.8000000e+01   2.9211314e+01
   6.9000000e+01   2.9213762e+01
   7.0000000e+01   2.9216115e+01
   7.1000000e+01   2.9218376e+01
   7.2000000e+01   2.9220546e+01
   7.3000000e+01   2.9222627e+01
   7.4000000e+01   2.9224621e+01
   7.5000000e+01   2.9226529e+01
   7.6000000e+01   2.9228353e+01
   7.7000000e+01   2.9230094e+01
   7.8000000e+01   2.9231753e+01
   7.9000000e+01   2.9233332e+01
   8.0000000e+01   2.9234832e+01
   8.1000000e+01   2.9236253e+01
   8.2000000e+01   2.9237598e+01
   8.3000000e+01   2.9238867e+01
   8.4000000e+01   2.9240060e+01
   8.5000000e+01   2.9241179e+01
   8.6000000e+01   2.9242224e+01
   8.7000000e+01   2.9243196e+01
   8.8000000e+01   2.9244096e+01
   8.9000000e+01   2.9244925e+01
   9.0000000e+01   2.9245682e+01
   9.1000000e+01   2.9246369e+01
   9.2000000e+01   2.9246985e+01
   9.3000000e+01   2.9247532e+01
   9.4000000e+01   2.9248010e+01
   9.5000000e+01   2.9248419e+01
   9.6000000e+01   2.9248758e+01
   9.7000000e+01   2.9249030e+01
   9.8000000e+01   2.9249233e+01
   9.9000000e+01   2.9249368e+01
   1.0000000e+02   2.9249435e+01
   1.0100000e+02   2.9249434e+01
   1.0200000e+02   2.9249365e+01
   1.0300000e+02   2.9249228e+01
   1.0400000e+02   2.9249023e+01
   1.0500000e+02   2.9248750e+01
   1.0600000e+02   2.9248408e+01
   1.0700000e+02   2.9247997e+01
   1.0800000e+02   2.9247518e+01
   1.0900000e+02   2.9246969e+01
   1.1000000e+02   2.9246350e+01
   1.1100000e+02   2.9245662e+01
   1.1200000e+02   2.9244902e+01
   1.1300000e+02   2.9244072e+01
   1.1400000e+02   2.9243170e+01
   1.1500000e+02   2.9242195e+01
   1.1600000e+02   2.9241148e+01
   1.1700000e+02   2.9240027e+01
   1.1800000e+02   2.9238832e+01
   1.1900000e+02   2.9237561e+01
   1.2000000e+02   2.9236215e+01
   1.2100000e+02   2.9234791e+01
   1.2200000e+02   2.9233289e+01
   1.2300000e+02   2.9231707e+01
   1.2400000e+02   2.9230046e+01
   1.2500000e+02   2.9228303e+01
   1.2600000e+02   2.9226477e+01
   1.2700000e+02   2.9224566e+01
   1.2800000e+02   2.9222570e+01
   1.2900000e+02   2.9220486e+01
   1.3000000e+02   2.9218314e+01
   1.3100000e+02   2.9216050e+01
   1.3200000e+02   2.9213695e+01
   1.3300000e+02   2.9211244e+01
   1.3400000e+02   2.9208697e+01
   1.3500000e+02   2.9206052e+01
   1.3600000e+02   2.9203305e+01
   1.3700000e+02   2.9200456e+01
   1.3800000e+02   2.9197500e+01
   1.3900000e+02   2.9194436e+01
   1.4000000e+02   2.9191260e+01
   1.4100000e+02   2.9187970e+01
   1.4200000e+02   2.9184563e+01
   1.4300000e+02   2.9181035e+01
   1.4400000e+02   2.9177382e+01
   1.4500000e+02   2.9173601e+01
   1.4600000e+02   2.9169688e+01
   1.4700000e+02   2.9165638e+01
   1.4800000e+02   2.9161448e+01
   1.4900000e+02   2.9157112e+01
   1.5000000e+02   2.9152625e+01
   1.5100000e+02   2.9147981e+01
   1.5200000e+02   2.9143176e+01
   1.5300000e+02   2.9138202e+01
   1.5400000e+02   2.9133053e+01
   1.5500000e+02   2.9127722e+01
   1.5600000e+02   2.9122201e+01
   1.5700000e+02   2.9116483e+01
   1.5800000e+02   2.9110557e+01
   1.5900000e+02   2.9104415e+01
   1.6000000e+02   2.9098046e+01
   1.6100000e+02   2.9091441e+01
   1.6200000e+02   2.9084586e+01
   1.6300000e+02   2.9077470e+01
   1.6400000e+02   2.9070078e+01
   1.6500000e+02   2.9062395e+01
   1.6600000e+02   2.9054405e+01
   1.6700000e+02   2.9046091e+01
   1.6800000e+02   2.9037432e+01
   1.6900000e+02   2.9028407e+01
   1.7000000e+02   2.9018993e+01
   1.7100000e+02   2.9009163e+01
   1.7200000e+02   2.8998889e+01
   1.7300000e+02   2.8988138e+01
   1.7400000e+02   2.8976875e+01
   1.7500000e+02   2.8965059e+01
   1.7600000e+02   2.8952647e+01
   1.7700000e+02   2.8939587e+01
   1.7800000e+02   2.8925822e+01
   1.7900000e+02   2.8911286e+01
   1.8000000e+02   2.8895905e+01
   1.8100000e+02   2.8879590e+01
   1.8200000e+02   2.8862240e+01
   1.8300000e+02   2.8843735e+01
   1.8400000e+02   2.8823936e+01
   1.8500000e+02   2.8802675e+01
   1.8600000e+02   2.8779748e+01
   1.8700000e+02   2.8754905e+01
   1.8800000e+02   2.8727838e+01
   1.8900000e+02   2.8698156e+01
   1.9000000e+02   2.8665357e+01
   1.9100000e+02   2.8628779e+01
   1.9200000e+02   2.8587524e+01
   1.9300000e+02   2.8540326e+01
   1.9400000e+02   2.8485333e+01
   1.9500000e+02   2.8419661e+01
   1.9600000e+02   2.8338369e+01
   1.9700000e+02   2.8231350e+01
   1.9800000e+02   2.8061513e+01
   1.9900000e+02   2.7783252e+01
   2.0000000e+02   2.7211598e+01


==> Dat/NLIN_final_200_Gaussian_05mw.dat <==
   1.0000000e+00   2.8447326e+01
   2.0000000e+00   2.9007353e+01
   3.0000000e+00   2.9272264e+01
   4.0000000e+00   2.9428909e+01
   5.0000000e+00   2.9522618e+01
   6.0000000e+00   2.9590691e+01
   7.0000000e+00   2.9643185e+01
   8.0000000e+00   2.9685024e+01
   9.0000000e+00   2.9719084e+01
   1.0000000e+01   2.9747211e+01
   1.1000000e+01   2.9770670e+01
   1.2000000e+01   2.9790354e+01
   1.3000000e+01   2.9806927e+01
   1.4000000e+01   2.9820889e+01
   1.5000000e+01   2.9832630e+01
   1.6000000e+01   2.9842459e+01
   1.7000000e+01   2.9850623e+01
   1.8000000e+01   2.9857328e+01
   1.9000000e+01   2.9862740e+01
   2.0000000e+01   2.9867000e+01
   2.1000000e+01   2.9870226e+01
   2.2000000e+01   2.9872520e+01
   2.3000000e+01   2.9873968e+01
   2.4000000e+01   2.9874648e+01
   2.5000000e+01   2.9874623e+01
   2.6000000e+01   2.9873952e+01
   2.7000000e+01   2.9872684e+01
   2.8000000e+01   2.9870865e+01
   2.9000000e+01   2.9868533e+01
   3.0000000e+01   2.9865726e+01
   3.1000000e+01   2.9862475e+01
   3.2000000e+01   2.9858808e+01
   3.3000000e+01   2.9854753e+01
   3.4000000e+01   2.9850333e+01
   3.5000000e+01   2.9845569e+01
   3.6000000e+01   2.9840480e+01
   3.7000000e+01   2.9835084e+01
   3.8000000e+01   2.9829398e+01
   3.9000000e+01   2.9823436e+01
   4.0000000e+01   2.9817213e+01
   4.1000000e+01   2.9810741e+01
   4.2000000e+01   2.9804033e+01
   4.3000000e+01   2.9797098e+01
   4.4000000e+01   2.9789947e+01
   4.5000000e+01   2.9782590e+01
   4.6000000e+01   2.9775034e+01
   4.7000000e+01   2.9767289e+01
   4.8000000e+01   2.9759362e+01
   4.9000000e+01   2.9751260e+01
   5.0000000e+01   2.9742990e+01
   5.1000000e+01   2.9734557e+01
   5.2000000e+01   2.9725969e+01
   5.3000000e+01   2.9717230e+01
   5.4000000e+01   2.9708345e+01
   5.5000000e+01   2.9699320e+01
   5.6000000e+01   2.9690158e+01
   5.7000000e+01   2.9680864e+01
   5.8000000e+01   2.9671442e+01
   5.9000000e+01   2.9661895e+01
   6.0000000e+01   2.9652228e+01
   6.1000000e+01   2.9642444e+01
   6.2000000e+01   2.9632545e+01
   6.3000000e+01   2.9622535e+01
   6.4000000e+01   2.9612416e+01
   6.5000000e+01   2.9602192e+01
   6.6000000e+01   2.9591865e+01
   6.7000000e+01   2.9581436e+01
   6.8000000e+01   2.9570909e+01
   6.9000000e+01   2.9560286e+01
   7.0000000e+01   2.9549568e+01
   7.1000000e+01   2.9538758e+01
   7.2000000e+01   2.9527857e+01
   7.3000000e+01   2.9516867e+01
   7.4000000e+01   2.9505789e+01
   7.5000000e+01   2.9494626e+01
   7.6000000e+01   2.9483379e+01
   7.7000000e+01   2.9472049e+01
   7.8000000e+01   2.9460637e+01
   7.9000000e+01   2.9449145e+01
   8.0000000e+01   2.9437574e+01
   8.1000000e+01   2.9425924e+01
   8.2000000e+01   2.9414198e+01
   8.3000000e+01   2.9402395e+01
   8.4000000e+01   2.9390518e+01
   8.5000000e+01   2.9378565e+01
   8.6000000e+01   2.9366539e+01
   8.7000000e+01   2.9354441e+01
   8.8000000e+01   2.9342270e+01
   8.9000000e+01   2.9330027e+01
   9.0000000e+01   2.9317713e+01
   9.1000000e+01   2.9305329e+01
   9.2000000e+01   2.9292874e+01
   9.3000000e+01   2.9280350e+01
   9.4000000e+01   2.9267757e+01
   9.5000000e+01   2.9255094e+01
   9.6000000e+01   2.9242363e+01
   9.7000000e+01   2.9229563e+01
   9.8000000e+01   2.9216695e+01
   9.9000000e+01   2.9203759e+01
   1.0000000e+02   2.9190755e+01
   1.0100000e+02   2.9177683e+01
   1.0200000e+02   2.9164543e+01
   1.0300000e+02   2.9151335e+01
   1.0400000e+02   2.9138059e+01
   1.0500000e+02   2.9124714e+01
   1.0600000e+02   2.9111301e+01
   1.0700000e+02   2.9097820e+01
   1.0800000e+02   2.9084269e+01
   1.0900000e+02   2.9070649e+01
   1.1000000e+02   2.9056959e+01
   1.1100000e+02   2.9043200e+01
   1.1200000e+02   2.9029369e+01
   1.1300000e+02   2.9015468e+01
   1.1400000e+02   2.9001495e+01
   1.1500000e+02   2.8987449e+01
   1.1600000e+02   2.8973331e+01
   1.1700000e+02   2.8959139e+01
   1.1800000e+02   2.8944872e+01
   1.1900000e+02   2.8930531e+01
   1.2000000e+02   2.8916113e+01
   1.2100000e+02   2.8901618e+01
   1.2200000e+02   2.8887045e+01
   1.2300000e+02   2.8872392e+01
   1.2400000e+02   2.8857660e+01
   1.2500000e+02   2.8842845e+01
   1.2600000e+02   2.8827948e+01
   1.2700000e+02   2.8812967e+01
   1.2800000e+02   2.8797899e+01
   1.2900000e+02   2.8782745e+01
   1.3000000e+02   2.8767501e+01
   1.3100000e+02   2.8752166e+01
   1.3200000e+02   2.8736740e+01
   1.3300000e+02   2.8721218e+01
   1.3400000e+02   2.8705600e+01
   1.3500000e+02   2.8689884e+01
   1.3600000e+02   2.8674066e+01
   1.3700000e+02   2.8658145e+01
   1.3800000e+02   2.8642118e+01
   1.3900000e+02   2.8625983e+01
   1.4000000e+02   2.8609737e+01
   1.4100000e+02   2.8593376e+01
   1.4200000e+02   2.8576897e+01
   1.4300000e+02   2.8560298e+01
   1.4400000e+02   2.8543574e+01
   1.4500000e+02   2.8526722e+01
   1.4600000e+02   2.8509738e+01
   1.4700000e+02   2.8492617e+01
   1.4800000e+02   2.8475355e+01
   1.4900000e+02   2.8457948e+01
   1.5000000e+02   2.8440390e+01
   1.5100000e+02   2.8422675e+01
   1.5200000e+02   2.8404799e+01
   1.5300000e+02   2.8386754e+01
   1.5400000e+02   2.8368534e+01
   1.5500000e+02   2.8350132e+01
   1.5600000e+02   2.8331540e+01
   1.5700000e+02   2.8312750e+01
   1.5800000e+02   2.8293753e+01
   1.5900000e+02   2.8274540e+01
   1.6000000e+02   2.8255101e+01
   1.6100000e+02   2.8235424e+01
   1.6200000e+02   2.8215498e+01
   1.6300000e+02   2.8195311e+01
   1.6400000e+02   2.8174848e+01
   1.6500000e+02   2.8154094e+01
   1.6600000e+02   2.8133033e+01
   1.6700000e+02   2.8111647e+01
   1.6800000e+02   2.8089917e+01
   1.6900000e+02   2.8067821e+01
   1.7000000e+02   2.8045336e+01
   1.7100000e+02   2.8022435e+01
   1.7200000e+02   2.7999090e+01
   1.7300000e+02   2.7975268e+01
   1.7400000e+02   2.7950934e+01
   1.7500000e+02   2.7926047e+01
   1.7600000e+02   2.7900564e+01
   1.7700000e+02   2.7874433e+01
   1.7800000e+02   2.7847597e+01
   1.7900000e+02   2.7819990e+01
   1.8000000e+02   2.7791537e+01
   1.8100000e+02   2.7762151e+01
   1.8200000e+02   2.7731730e+01
   1.8300000e+02   2.7700154e+01
   1.8400000e+02   2.7667284e+01
   1.8500000e+02   2.7632952e+01
   1.8600000e+02   2.7596953e+01
   1.8700000e+02   2.7559040e+01
   1.8800000e+02   2.7518902e+01
   1.8900000e+02   2.7476148e+01
   1.9000000e+02   2.7430279e+01
   1.9100000e+02   2.7380630e+01
   1.9200000e+02   2.7326303e+01
   1.9300000e+02   2.7266034e+01
   1.9400000e+02   2.7197970e+01
   1.9500000e+02   2.7119227e+01
   1.9600000e+02   2.7024864e+01
   1.9700000e+02   2.6904774e+01
   1.9800000e+02   2.6721865e+01
   1.9900000e+02   2.6430533e+01
   2.0000000e+02   2.5845809e+01


==> Dat/NLIN_final_200_Gaussian_15mw.dat <==
   1.0000000e+00   3.0540714e+01
   2.0000000e+00   3.1074592e+01
   3.0000000e+00   3.1313353e+01
   4.0000000e+00   3.1443849e+01
   5.0000000e+00   3.1511409e+01
   6.0000000e+00   3.1553332e+01
   7.0000000e+00   3.1579677e+01
   8.0000000e+00   3.1595366e+01
   9.0000000e+00   3.1603277e+01
   1.0000000e+01   3.1605255e+01
   1.1000000e+01   3.1602564e+01
   1.2000000e+01   3.1596099e+01
   1.3000000e+01   3.1586522e+01
   1.4000000e+01   3.1574335e+01
   1.5000000e+01   3.1559927e+01
   1.6000000e+01   3.1543606e+01
   1.7000000e+01   3.1525621e+01
   1.8000000e+01   3.1506176e+01
   1.9000000e+01   3.1485439e+01
   2.0000000e+01   3.1463549e+01
   2.1000000e+01   3.1440625e+01
   2.2000000e+01   3.1416770e+01
   2.3000000e+01   3.1392069e+01
   2.4000000e+01   3.1366599e+01
   2.5000000e+01   3.1340425e+01
   2.6000000e+01   3.1313604e+01
   2.7000000e+01   3.1286187e+01
   2.8000000e+01   3.1258218e+01
   2.9000000e+01   3.1229738e+01
   3.0000000e+01   3.1200781e+01
   3.1000000e+01   3.1171380e+01
   3.2000000e+01   3.1141564e+01
   3.3000000e+01   3.1111360e+01
   3.4000000e+01   3.1080790e+01
   3.5000000e+01   3.1049876e+01
   3.6000000e+01   3.1018638e+01
   3.7000000e+01   3.0987093e+01
   3.8000000e+01   3.0955257e+01
   3.9000000e+01   3.0923146e+01
   4.0000000e+01   3.0890774e+01
   4.1000000e+01   3.0858153e+01
   4.2000000e+01   3.0825294e+01
   4.3000000e+01   3.0792210e+01
   4.4000000e+01   3.0758910e+01
   4.5000000e+01   3.0725403e+01
   4.6000000e+01   3.0691698e+01
   4.7000000e+01   3.0657804e+01
   4.8000000e+01   3.0623727e+01
   4.9000000e+01   3.0589475e+01
   5.0000000e+01   3.0555056e+01
   5.1000000e+01   3.0520474e+01
   5.2000000e+01   3.0485737e+01
   5.3000000e+01   3.0450848e+01
   5.4000000e+01   3.0415814e+01
   5.5000000e+01   3.0380639e+01
   5.6000000e+01   3.0345328e+01
   5.7000000e+01   3.0309884e+01
   5.8000000e+01   3.0274313e+01
   5.9000000e+01   3.0238617e+01
   6.0000000e+01   3.0202800e+01
   6.1000000e+01   3.0166866e+01
   6.2000000e+01   3.0130818e+01
   6.3000000e+01   3.0094659e+01
   6.4000000e+01   3.0058391e+01
   6.5000000e+01   3.0022017e+01
   6.6000000e+01   2.9985540e+01
   6.7000000e+01   2.9948962e+01
   6.8000000e+01   2.9912286e+01
   6.9000000e+01   2.9875513e+01
   7.0000000e+01   2.9838646e+01
   7.1000000e+01   2.9801686e+01
   7.2000000e+01   2.9764635e+01
   7.3000000e+01   2.9727496e+01
   7.4000000e+01   2.9690269e+01
   7.5000000e+01   2.9652957e+01
   7.6000000e+01   2.9615560e+01
   7.7000000e+01   2.9578081e+01
   7.8000000e+01   2.9540519e+01
   7.9000000e+01   2.9502878e+01
   8.0000000e+01   2.9465157e+01
   8.1000000e+01   2.9427358e+01
   8.2000000e+01   2.9389482e+01
   8.3000000e+01   2.9351530e+01
   8.4000000e+01   2.9313503e+01
   8.5000000e+01   2.9275402e+01
   8.6000000e+01   2.9237226e+01
   8.7000000e+01   2.9198978e+01
   8.8000000e+01   2.9160657e+01
   8.9000000e+01   2.9122265e+01
   9.0000000e+01   2.9083802e+01
   9.1000000e+01   2.9045268e+01
   9.2000000e+01   2.9006664e+01
   9.3000000e+01   2.8967991e+01
   9.4000000e+01   2.8929248e+01
   9.5000000e+01   2.8890436e+01
   9.6000000e+01   2.8851555e+01
   9.7000000e+01   2.8812606e+01
   9.8000000e+01   2.8773589e+01
   9.9000000e+01   2.8734504e+01
   1.0000000e+02   2.8695350e+01
   1.0100000e+02   2.8656129e+01
   1.0200000e+02   2.8616839e+01
   1.0300000e+02   2.8577482e+01
   1.0400000e+02   2.8538056e+01
   1.0500000e+02   2.8498562e+01
   1.0600000e+02   2.8459000e+01
   1.0700000e+02   2.8419369e+01
   1.0800000e+02   2.8379668e+01
   1.0900000e+02   2.8339899e+01
   1.1000000e+02   2.8300060e+01
   1.1100000e+02   2.8260151e+01
   1.1200000e+02   2.8220171e+01
   1.1300000e+02   2.8180120e+01
   1.1400000e+02   2.8139997e+01
   1.1500000e+02   2.8099803e+01
   1.1600000e+02   2.8059535e+01
   1.1700000e+02   2.8019193e+01
   1.1800000e+02   2.7978777e+01
   1.1900000e+02   2.7938286e+01
   1.2000000e+02   2.7897719e+01
   1.2100000e+02   2.7857075e+01
   1.2200000e+02   2.7816352e+01
   1.2300000e+02   2.7775550e+01
   1.2400000e+02   2.7734668e+01
   1.2500000e+02   2.7693705e+01
   1.2600000e+02   2.7652658e+01
   1.2700000e+02   2.7611527e+01
   1.2800000e+02   2.7570310e+01
   1.2900000e+02   2.7529006e+01
   1.3000000e+02   2.7487613e+01
   1.3100000e+02   2.7446129e+01
   1.3200000e+02   2.7404553e+01
   1.3300000e+02   2.7362882e+01
   1.3400000e+02   2.7321114e+01
   1.3500000e+02   2.7279248e+01
   1.3600000e+02   2.7237281e+01
   1.3700000e+02   2.7195211e+01
   1.3800000e+02   2.7153035e+01
   1.3900000e+02   2.7110750e+01
   1.4000000e+02   2.7068354e+01
   1.4100000e+02   2.7025844e+01
   1.4200000e+02   2.6983216e+01
   1.4300000e+02   2.6940467e+01
   1.4400000e+02   2.6897594e+01
   1.4500000e+02   2.6854592e+01
   1.4600000e+02   2.6811459e+01
   1.4700000e+02   2.6768189e+01
   1.4800000e+02   2.6724778e+01
   1.4900000e+02   2.6681221e+01
   1.5000000e+02   2.6637513e+01
   1.5100000e+02   2.6593649e+01
   1.5200000e+02   2.6549623e+01
   1.5300000e+02   2.6505429e+01
   1.5400000e+02   2.6461060e+01
   1.5500000e+02   2.6416508e+01
   1.5600000e+02   2.6371767e+01
   1.5700000e+02   2.6326827e+01
   1.5800000e+02   2.6281681e+01
   1.5900000e+02   2.6236319e+01
   1.6000000e+02   2.6190730e+01
   1.6100000e+02   2.6144904e+01
   1.6200000e+02   2.6098828e+01
   1.6300000e+02   2.6052492e+01
   1.6400000e+02   2.6005879e+01
   1.6500000e+02   2.5958976e+01
   1.6600000e+02   2.5911766e+01
   1.6700000e+02   2.5864230e+01
   1.6800000e+02   2.5816351e+01
   1.6900000e+02   2.5768105e+01
   1.7000000e+02   2.5719471e+01
   1.7100000e+02   2.5670420e+01
   1.7200000e+02   2.5620926e+01
   1.7300000e+02   2.5570954e+01
   1.7400000e+02   2.5520471e+01
   1.7500000e+02   2.5469435e+01
   1.7600000e+02   2.5417802e+01
   1.7700000e+02   2.5365522e+01
   1.7800000e+02   2.5312536e+01
   1.7900000e+02   2.5258780e+01
   1.8000000e+02   2.5204177e+01
   1.8100000e+02   2.5148642e+01
   1.8200000e+02   2.5092071e+01
   1.8300000e+02   2.5034346e+01
   1.8400000e+02   2.4975327e+01
   1.8500000e+02   2.4914845e+01
   1.8600000e+02   2.4852697e+01
   1.8700000e+02   2.4788634e+01
   1.8800000e+02   2.4722347e+01
   1.8900000e+02   2.4653444e+01
   1.9000000e+02   2.4581425e+01
   1.9100000e+02   2.4505626e+01
   1.9200000e+02   2.4425150e+01
   1.9300000e+02   2.4338732e+01
   1.9400000e+02   2.4244518e+01
   1.9500000e+02   2.4139626e+01
   1.9600000e+02   2.4019114e+01
   1.9700000e+02   2.3872874e+01
   1.9800000e+02   2.3663816e+01
   1.9900000e+02   2.3346335e+01
   2.0000000e+02   2.2735461e+01


==> Dat/NLIN_final_200_Gaussian_1mw.dat <==
   1.0000000e+00   2.9554703e+01
   2.0000000e+00   3.0101658e+01
   3.0000000e+00   3.0353496e+01
   4.0000000e+00   3.0497068e+01
   5.0000000e+00   3.0577704e+01
   6.0000000e+00   3.0632704e+01
   7.0000000e+00   3.0672125e+01
   8.0000000e+00   3.0700891e+01
   9.0000000e+00   3.0721878e+01
   1.0000000e+01   3.0736933e+01
   1.1000000e+01   3.0747318e+01
   1.2000000e+01   3.0753929e+01
   1.3000000e+01   3.0757429e+01
   1.4000000e+01   3.0758319e+01
   1.5000000e+01   3.0756987e+01
   1.6000000e+01   3.0753742e+01
   1.7000000e+01   3.0748834e+01
   1.8000000e+01   3.0742466e+01
   1.9000000e+01   3.0734805e+01
   2.0000000e+01   3.0725992e+01
   2.1000000e+01   3.0716145e+01
   2.2000000e+01   3.0705366e+01
   2.3000000e+01   3.0693742e+01
   2.4000000e+01   3.0681348e+01
   2.5000000e+01   3.0668250e+01
   2.6000000e+01   3.0654506e+01
   2.7000000e+01   3.0640165e+01
   2.8000000e+01   3.0625273e+01
   2.9000000e+01   3.0609869e+01
   3.0000000e+01   3.0593989e+01
   3.1000000e+01   3.0577665e+01
   3.2000000e+01   3.0560925e+01
   3.3000000e+01   3.0543797e+01
   3.4000000e+01   3.0526304e+01
   3.5000000e+01   3.0508467e+01
   3.6000000e+01   3.0490305e+01
   3.7000000e+01   3.0471837e+01
   3.8000000e+01   3.0453077e+01
   3.9000000e+01   3.0434043e+01
   4.0000000e+01   3.0414747e+01
   4.1000000e+01   3.0395202e+01
   4.2000000e+01   3.0375420e+01
   4.3000000e+01   3.0355413e+01
   4.4000000e+01   3.0335189e+01
   4.5000000e+01   3.0314758e+01
   4.6000000e+01   3.0294130e+01
   4.7000000e+01   3.0273312e+01
   4.8000000e+01   3.0252312e+01
   4.9000000e+01   3.0231137e+01
   5.0000000e+01   3.0209794e+01
   5.1000000e+01   3.0188289e+01
   5.2000000e+01   3.0166628e+01
   5.3000000e+01   3.0144816e+01
   5.4000000e+01   3.0122858e+01
   5.5000000e+01   3.0100760e+01
   5.6000000e+01   3.0078525e+01
   5.7000000e+01   3.0056158e+01
   5.8000000e+01   3.0033663e+01
   5.9000000e+01   3.0011043e+01
   6.0000000e+01   2.9988303e+01
   6.1000000e+01   2.9965446e+01
   6.2000000e+01   2.9942474e+01
   6.3000000e+01   2.9919391e+01
   6.4000000e+01   2.9896200e+01
   6.5000000e+01   2.9872903e+01
   6.6000000e+01   2.9849502e+01
   6.7000000e+01   2.9826001e+01
   6.8000000e+01   2.9802401e+01
   6.9000000e+01   2.9778705e+01
   7.0000000e+01   2.9754914e+01
   7.1000000e+01   2.9731031e+01
   7.2000000e+01   2.9707057e+01
   7.3000000e+01   2.9682994e+01
   7.4000000e+01   2.9658844e+01
   7.5000000e+01   2.9634608e+01
   7.6000000e+01   2.9610288e+01
   7.7000000e+01   2.9585884e+01
   7.8000000e+01   2.9561400e+01
   7.9000000e+01   2.9536835e+01
   8.0000000e+01   2.9512190e+01
   8.1000000e+01   2.9487468e+01
   8.2000000e+01   2.9462669e+01
   8.3000000e+01   2.9437793e+01
   8.4000000e+01   2.9412843e+01
   8.5000000e+01   2.9387817e+01
   8.6000000e+01   2.9362719e+01
   8.7000000e+01   2.9337547e+01
   8.8000000e+01   2.9312303e+01
   8.9000000e+01   2.9286987e+01
   9.0000000e+01   2.9261601e+01
   9.1000000e+01   2.9236143e+01
   9.2000000e+01   2.9210616e+01
   9.3000000e+01   2.9185019e+01
   9.4000000e+01   2.9159352e+01
   9.5000000e+01   2.9133617e+01
   9.6000000e+01   2.9107813e+01
   9.7000000e+01   2.9081940e+01
   9.8000000e+01   2.9055999e+01
   9.9000000e+01   2.9029990e+01
   1.0000000e+02   2.9003913e+01
   1.0100000e+02   2.8977769e+01
   1.0200000e+02   2.8951556e+01
   1.0300000e+02   2.8925275e+01
   1.0400000e+02   2.8898925e+01
   1.0500000e+02   2.8872508e+01
   1.0600000e+02   2.8846022e+01
   1.0700000e+02   2.8819468e+01
   1.0800000e+02   2.8792844e+01
   1.0900000e+02   2.8766151e+01
   1.1000000e+02   2.8739389e+01
   1.1100000e+02   2.8712556e+01
   1.1200000e+02   2.8685652e+01
   1.1300000e+02   2.8658678e+01
   1.1400000e+02   2.8631632e+01
   1.1500000e+02   2.8604514e+01
   1.1600000e+02   2.8577322e+01
   1.1700000e+02   2.8550057e+01
   1.1800000e+02   2.8522718e+01
   1.1900000e+02   2.8495303e+01
   1.2000000e+02   2.8467813e+01
   1.2100000e+02   2.8440245e+01
   1.2200000e+02   2.8412599e+01
   1.2300000e+02   2.8384873e+01
   1.2400000e+02   2.8357068e+01
   1.2500000e+02   2.8329181e+01
   1.2600000e+02   2.8301211e+01
   1.2700000e+02   2.8273156e+01
   1.2800000e+02   2.8245016e+01
   1.2900000e+02   2.8216788e+01
   1.3000000e+02   2.8188471e+01
   1.3100000e+02   2.8160064e+01
   1.3200000e+02   2.8131564e+01
   1.3300000e+02   2.8102970e+01
   1.3400000e+02   2.8074279e+01
   1.3500000e+02   2.8045490e+01
   1.3600000e+02   2.8016599e+01
   1.3700000e+02   2.7987605e+01
   1.3800000e+02   2.7958506e+01
   1.3900000e+02   2.7929297e+01
   1.4000000e+02   2.7899978e+01
   1.4100000e+02   2.7870544e+01
   1.4200000e+02   2.7840993e+01
   1.4300000e+02   2.7811320e+01
   1.4400000e+02   2.7781524e+01
   1.4500000e+02   2.7751599e+01
   1.4600000e+02   2.7721541e+01
   1.4700000e+02   2.7691348e+01
   1.4800000e+02   2.7661013e+01
   1.4900000e+02   2.7630533e+01
   1.5000000e+02   2.7599902e+01
   1.5100000e+02   2.7569115e+01
   1.5200000e+02   2.7538165e+01
   1.5300000e+02   2.7507048e+01
   1.5400000e+02   2.7475755e+01
   1.5500000e+02   2.7444280e+01
   1.5600000e+02   2.7412615e+01
   1.5700000e+02   2.7380752e+01
   1.5800000e+02   2.7348682e+01
   1.5900000e+02   2.7316396e+01
   1.6000000e+02   2.7283884e+01
   1.6100000e+02   2.7251134e+01
   1.6200000e+02   2.7218135e+01
   1.6300000e+02   2.7184875e+01
   1.6400000e+02   2.7151339e+01
   1.6500000e+02   2.7117512e+01
   1.6600000e+02   2.7083379e+01
   1.6700000e+02   2.7048920e+01
   1.6800000e+02   2.7014117e+01
   1.6900000e+02   2.6978948e+01
   1.7000000e+02   2.6943390e+01
   1.7100000e+02   2.6907416e+01
   1.7200000e+02   2.6870998e+01
   1.7300000e+02   2.6834103e+01
   1.7400000e+02   2.6796696e+01
   1.7500000e+02   2.6758736e+01
   1.7600000e+02   2.6720180e+01
   1.7700000e+02   2.6680976e+01
   1.7800000e+02   2.6641067e+01
   1.7900000e+02   2.6600387e+01
   1.8000000e+02   2.6558861e+01
   1.8100000e+02   2.6516403e+01
   1.8200000e+02   2.6472908e+01
   1.8300000e+02   2.6428260e+01
   1.8400000e+02   2.6382317e+01
   1.8500000e+02   2.6334912e+01
   1.8600000e+02   2.6285840e+01
   1.8700000e+02   2.6234854e+01
   1.8800000e+02   2.6181643e+01
   1.8900000e+02   2.6125817e+01
   1.9000000e+02   2.6066874e+01
   1.9100000e+02   2.6004152e+01
   1.9200000e+02   2.5936753e+01
   1.9300000e+02   2.5863410e+01
   1.9400000e+02   2.5782273e+01
   1.9500000e+02   2.5690458e+01
   1.9600000e+02   2.5583022e+01
   1.9700000e+02   2.5449859e+01
   1.9800000e+02   2.5253877e+01
   1.9900000e+02   2.4949472e+01
   2.0000000e+02   2.4351675e+01


==> Dat/NLIN_final_200_QPSK.dat <==
   1.0000000e+00   2.1339528e+01
   2.0000000e+00   2.2035972e+01
   3.0000000e+00   2.2419321e+01
   4.0000000e+00   2.2616930e+01
   5.0000000e+00   2.2711158e+01
   6.0000000e+00   2.2775809e+01
   7.0000000e+00   2.2825562e+01
   8.0000000e+00   2.2866026e+01
   9.0000000e+00   2.2900079e+01
   1.0000000e+01   2.2929422e+01
   1.1000000e+01   2.2955157e+01
   1.2000000e+01   2.2978037e+01
   1.3000000e+01   2.2998600e+01
   1.4000000e+01   2.3017251e+01
   1.5000000e+01   2.3034290e+01
   1.6000000e+01   2.3049955e+01
   1.7000000e+01   2.3064433e+01
   1.8000000e+01   2.3077879e+01
   1.9000000e+01   2.3090415e+01
   2.0000000e+01   2.3102146e+01
   2.1000000e+01   2.3113157e+01
   2.2000000e+01   2.3123522e+01
   2.3000000e+01   2.3133304e+01
   2.4000000e+01   2.3142556e+01
   2.5000000e+01   2.3151324e+01
   2.6000000e+01   2.3159650e+01
   2.7000000e+01   2.3167570e+01
   2.8000000e+01   2.3175113e+01
   2.9000000e+01   2.3182308e+01
   3.0000000e+01   2.3189179e+01
   3.1000000e+01   2.3195749e+01
   3.2000000e+01   2.3202038e+01
   3.3000000e+01   2.3208064e+01
   3.4000000e+01   2.3213844e+01
   3.5000000e+01   2.3219393e+01
   3.6000000e+01   2.3224722e+01
   3.7000000e+01   2.3229846e+01
   3.8000000e+01   2.3234774e+01
   3.9000000e+01   2.3239516e+01
   4.0000000e+01   2.3244084e+01
   4.1000000e+01   2.3248485e+01
   4.2000000e+01   2.3252726e+01
   4.3000000e+01   2.3256817e+01
   4.4000000e+01   2.3260762e+01
   4.5000000e+01   2.3264569e+01
   4.6000000e+01   2.3268244e+01
   4.7000000e+01   2.3271792e+01
   4.8000000e+01   2.3275218e+01
   4.9000000e+01   2.3278527e+01
   5.0000000e+01   2.3281724e+01
   5.1000000e+01   2.3284812e+01
   5.2000000e+01   2.3287797e+01
   5.3000000e+01   2.3290680e+01
   5.4000000e+01   2.3293466e+01
   5.5000000e+01   2.3296159e+01
   5.6000000e+01   2.3298760e+01
   5.7000000e+01   2.3301273e+01
   5.8000000e+01   2.3303701e+01
   5.9000000e+01   2.3306045e+01
   6.0000000e+01   2.3308310e+01
   6.1000000e+01   2.3310496e+01
   6.2000000e+01   2.3312605e+01
   6.3000000e+01   2.3314641e+01
   6.4000000e+01   2.3316605e+01
   6.5000000e+01   2.3318498e+01
   6.6000000e+01   2.3320322e+01
   6.7000000e+01   2.3322079e+01
   6.8000000e+01   2.3323770e+01
   6.9000000e+01   2.3325397e+01
   7.0000000e+01   2.3326962e+01
   7.1000000e+01   2.3328464e+01
   7.2000000e+01   2.3329907e+01
   7.3000000e+01   2.3331290e+01
   7.4000000e+01   2.3332614e+01
   7.5000000e+01   2.3333882e+01
   7.6000000e+01   2.3335094e+01
   7.7000000e+01   2.3336250e+01
   7.8000000e+01   2.3337352e+01
   7.9000000e+01   2.3338401e+01
   8.0000000e+01   2.3339396e+01
   8.1000000e+01   2.3340340e+01
   8.2000000e+01   2.3341232e+01
   8.3000000e+01   2.3342074e+01
   8.4000000e+01   2.3342865e+01
   8.5000000e+01   2.3343607e+01
   8.6000000e+01   2.3344300e+01
   8.7000000e+01   2.3344944e+01
   8.8000000e+01   2.3345540e+01
   8.9000000e+01   2.3346088e+01
   9.0000000e+01   2.3346589e+01
   9.1000000e+01   2.3347043e+01
   9.2000000e+01   2.3347450e+01
   9.3000000e+01   2.3347811e+01
   9.4000000e+01   2.3348125e+01
   9.5000000e+01   2.3348394e+01
   9.6000000e+01   2.3348616e+01
   9.7000000e+01   2.3348794e+01
   9.8000000e+01   2.3348925e+01
   9.9000000e+01   2.3349011e+01
   1.0000000e+02   2.3349052e+01
   1.0100000e+02   2.3349047e+01
   1.0200000e+02   2.3348997e+01
   1.0300000e+02   2.3348902e+01
   1.0400000e+02   2.3348761e+01
   1.0500000e+02   2.3348575e+01
   1.0600000e+02   2.3348343e+01
   1.0700000e+02   2.3348065e+01
   1.0800000e+02   2.3347742e+01
   1.0900000e+02   2.3347372e+01
   1.1000000e+02   2.3346956e+01
   1.1100000e+02   2.3346493e+01
   1.1200000e+02   2.3345982e+01
   1.1300000e+02   2.3345425e+01
   1.1400000e+02   2.3344819e+01
   1.1500000e+02   2.3344166e+01
   1.1600000e+02   2.3343464e+01
   1.1700000e+02   2.3342712e+01
   1.1800000e+02   2.3341912e+01
   1.1900000e+02   2.3341061e+01
   1.2000000e+02   2.3340159e+01
   1.2100000e+02   2.3339205e+01
   1.2200000e+02   2.3338200e+01
   1.2300000e+02   2.3337142e+01
   1.2400000e+02   2.3336030e+01
   1.2500000e+02   2.3334864e+01
   1.2600000e+02   2.3333642e+01
   1.2700000e+02   2.3332364e+01
   1.2800000e+02   2.3331029e+01
   1.2900000e+02   2.3329635e+01
   1.3000000e+02   2.3328182e+01
   1.3100000e+02   2.3326669e+01
   1.3200000e+02   2.3325094e+01
   1.3300000e+02   2.3323455e+01
   1.3400000e+02   2.3321753e+01
   1.3500000e+02   2.3319984e+01
   1.3600000e+02   2.3318148e+01
   1.3700000e+02   2.3316243e+01
   1.3800000e+02   2.3314268e+01
   1.3900000e+02   2.3312220e+01
   1.4000000e+02   2.3310097e+01
   1.4100000e+02   2.3307898e+01
   1.4200000e+02   2.3305621e+01
   1.4300000e+02   2.3303263e+01
   1.4400000e+02   2.3300821e+01
   1.4500000e+02   2.3298294e+01
   1.4600000e+02   2.3295679e+01
   1.4700000e+02   2.3292972e+01
   1.4800000e+02   2.3290171e+01
   1.4900000e+02   2.3287273e+01
   1.5000000e+02   2.3284273e+01
   1.5100000e+02   2.3281169e+01
   1.5200000e+02   2.3277957e+01
   1.5300000e+02   2.3274632e+01
   1.5400000e+02   2.3271189e+01
   1.5500000e+02   2.3267624e+01
   1.5600000e+02   2.3263932e+01
   1.5700000e+02   2.3260107e+01
   1.5800000e+02   2.3256143e+01
   1.5900000e+02   2.3252034e+01
   1.6000000e+02   2.3247773e+01
   1.6100000e+02   2.3243352e+01
   1.6200000e+02   2.3238763e+01
   1.6300000e+02   2.3233998e+01
   1.6400000e+02   2.3229047e+01
   1.6500000e+02   2.3223900e+01
   1.6600000e+02   2.3218546e+01
   1.6700000e+02   2.3212971e+01
   1.6800000e+02   2.3207164e+01
   1.6900000e+02   2.3201108e+01
   1.7000000e+02   2.3194789e+01
   1.7100000e+02   2.3188187e+01
   1.7200000e+02   2.3181283e+01
   1.7300000e+02   2.3174053e+01
   1.7400000e+02   2.3166475e+01
   1.7500000e+02   2.3158518e+01
   1.7600000e+02   2.3150152e+01
   1.7700000e+02   2.3141340e+01
   1.7800000e+02   2.3132042e+01
   1.7900000e+02   2.3122210e+01
   1.8000000e+02   2.3111792e+01
   1.8100000e+02   2.3100723e+01
   1.8200000e+02   2.3088930e+01
   1.8300000e+02   2.3076326e+01
   1.8400000e+02   2.3062808e+01
   1.8500000e+02   2.3048250e+01
   1.8600000e+02   2.3032501e+01
   1.8700000e+02   2.3015372e+01
   1.8800000e+02   2.2996622e+01
   1.8900000e+02   2.2975946e+01
   1.9000000e+02   2.2952943e+01
   1.9100000e+02   2.2927073e+01
   1.9200000e+02   2.2897576e+01
   1.9300000e+02   2.2863340e+01
   1.9400000e+02   2.2822649e+01
   1.9500000e+02   2.2772593e+01
   1.9600000e+02   2.2707514e+01
   1.9700000e+02   2.2612515e+01
   1.9800000e+02   2.2414306e+01
   1.9900000e+02   2.2029084e+01
   2.0000000e+02   2.1335929e+01


==> Dat/NLIN_final_200_QPSK_05mw.dat <==
   1.0000000e+00   2.2574887e+01
   2.0000000e+00   2.3258260e+01
   3.0000000e+00   2.3628537e+01
   4.0000000e+00   2.3813075e+01
   5.0000000e+00   2.3894232e+01
   6.0000000e+00   2.3945812e+01
   7.0000000e+00   2.3982494e+01
   8.0000000e+00   2.4009887e+01
   9.0000000e+00   2.4030869e+01
   1.0000000e+01   2.4047141e+01
   1.1000000e+01   2.4059805e+01
   1.2000000e+01   2.4069613e+01
   1.3000000e+01   2.4077105e+01
   1.4000000e+01   2.4082685e+01
   1.5000000e+01   2.4086654e+01
   1.6000000e+01   2.4089247e+01
   1.7000000e+01   2.4090654e+01
   1.8000000e+01   2.4091029e+01
   1.9000000e+01   2.4090494e+01
   2.0000000e+01   2.4089154e+01
   2.1000000e+01   2.4087094e+01
   2.2000000e+01   2.4084388e+01
   2.3000000e+01   2.4081098e+01
   2.4000000e+01   2.4077279e+01
   2.5000000e+01   2.4072977e+01
   2.6000000e+01   2.4068232e+01
   2.7000000e+01   2.4063080e+01
   2.8000000e+01   2.4057552e+01
   2.9000000e+01   2.4051675e+01
   3.0000000e+01   2.4045476e+01
   3.1000000e+01   2.4038975e+01
   3.2000000e+01   2.4032193e+01
   3.3000000e+01   2.4025148e+01
   3.4000000e+01   2.4017857e+01
   3.5000000e+01   2.4010334e+01
   3.6000000e+01   2.4002593e+01
   3.7000000e+01   2.3994645e+01
   3.8000000e+01   2.3986502e+01
   3.9000000e+01   2.3978173e+01
   4.0000000e+01   2.3969670e+01
   4.1000000e+01   2.3960999e+01
   4.2000000e+01   2.3952170e+01
   4.3000000e+01   2.3943189e+01
   4.4000000e+01   2.3934064e+01
   4.5000000e+01   2.3924800e+01
   4.6000000e+01   2.3915403e+01
   4.7000000e+01   2.3905880e+01
   4.8000000e+01   2.3896235e+01
   4.9000000e+01   2.3886473e+01
   5.0000000e+01   2.3876599e+01
   5.1000000e+01   2.3866616e+01
   5.2000000e+01   2.3856529e+01
   5.3000000e+01   2.3846342e+01
   5.4000000e+01   2.3836057e+01
   5.5000000e+01   2.3825678e+01
   5.6000000e+01   2.3815208e+01
   5.7000000e+01   2.3804650e+01
   5.8000000e+01   2.3794007e+01
   5.9000000e+01   2.3783281e+01
   6.0000000e+01   2.3772474e+01
   6.1000000e+01   2.3761588e+01
   6.2000000e+01   2.3750627e+01
   6.3000000e+01   2.3739592e+01
   6.4000000e+01   2.3728484e+01
   6.5000000e+01   2.3717306e+01
   6.6000000e+01   2.3706059e+01
   6.7000000e+01   2.3694745e+01
   6.8000000e+01   2.3683366e+01
   6.9000000e+01   2.3671922e+01
   7.0000000e+01   2.3660415e+01
   7.1000000e+01   2.3648846e+01
   7.2000000e+01   2.3637217e+01
   7.3000000e+01   2.3625529e+01
   7.4000000e+01   2.3613783e+01
   7.5000000e+01   2.3601980e+01
   7.6000000e+01   2.3590120e+01
   7.7000000e+01   2.3578205e+01
   7.8000000e+01   2.3566236e+01
   7.9000000e+01   2.3554214e+01
   8.0000000e+01   2.3542138e+01
   8.1000000e+01   2.3530011e+01
   8.2000000e+01   2.3517832e+01
   8.3000000e+01   2.3505603e+01
   8.4000000e+01   2.3493323e+01
   8.5000000e+01   2.3480994e+01
   8.6000000e+01   2.3468615e+01
   8.7000000e+01   2.3456188e+01
   8.8000000e+01   2.3443713e+01
   8.9000000e+01   2.3431190e+01
   9.0000000e+01   2.3418620e+01
   9.1000000e+01   2.3406003e+01
   9.2000000e+01   2.3393339e+01
   9.3000000e+01   2.3380629e+01
   9.4000000e+01   2.3367872e+01
   9.5000000e+01   2.3355069e+01
   9.6000000e+01   2.3342221e+01
   9.7000000e+01   2.3329327e+01
   9.8000000e+01   2.3316387e+01
   9.9000000e+01   2.3303402e+01
   1.0000000e+02   2.3290372e+01
   1.0100000e+02   2.3277296e+01
   1.0200000e+02   2.3264175e+01
   1.0300000e+02   2.3251009e+01
   1.0400000e+02   2.3237797e+01
   1.0500000e+02   2.3224540e+01
   1.0600000e+02   2.3211237e+01
   1.0700000e+02   2.3197888e+01
   1.0800000e+02   2.3184493e+01
   1.0900000e+02   2.3171052e+01
   1.1000000e+02   2.3157565e+01
   1.1100000e+02   2.3144031e+01
   1.1200000e+02   2.3130449e+01
   1.1300000e+02   2.3116821e+01
   1.1400000e+02   2.3103144e+01
   1.1500000e+02   2.3089419e+01
   1.1600000e+02   2.3075646e+01
   1.1700000e+02   2.3061824e+01
   1.1800000e+02   2.3047952e+01
   1.1900000e+02   2.3034030e+01
   1.2000000e+02   2.3020057e+01
   1.2100000e+02   2.3006033e+01
   1.2200000e+02   2.2991956e+01
   1.2300000e+02   2.2977827e+01
   1.2400000e+02   2.2963644e+01
   1.2500000e+02   2.2949406e+01
   1.2600000e+02   2.2935114e+01
   1.2700000e+02   2.2920765e+01
   1.2800000e+02   2.2906358e+01
   1.2900000e+02   2.2891893e+01
   1.3000000e+02   2.2877369e+01
   1.3100000e+02   2.2862785e+01
   1.3200000e+02   2.2848139e+01
   1.3300000e+02   2.2833429e+01
   1.3400000e+02   2.2818655e+01
   1.3500000e+02   2.2803816e+01
   1.3600000e+02   2.2788909e+01
   1.3700000e+02   2.2773933e+01
   1.3800000e+02   2.2758886e+01
   1.3900000e+02   2.2743767e+01
   1.4000000e+02   2.2728573e+01
   1.4100000e+02   2.2713303e+01
   1.4200000e+02   2.2697955e+01
   1.4300000e+02   2.2682526e+01
   1.4400000e+02   2.2667013e+01
   1.4500000e+02   2.2651415e+01
   1.4600000e+02   2.2635728e+01
   1.4700000e+02   2.2619951e+01
   1.4800000e+02   2.2604078e+01
   1.4900000e+02   2.2588109e+01
   1.5000000e+02   2.2572039e+01
   1.5100000e+02   2.2555863e+01
   1.5200000e+02   2.2539580e+01
   1.5300000e+02   2.2523184e+01
   1.5400000e+02   2.2506670e+01
   1.5500000e+02   2.2490034e+01
   1.5600000e+02   2.2473271e+01
   1.5700000e+02   2.2456375e+01
   1.5800000e+02   2.2439340e+01
   1.5900000e+02   2.2422160e+01
   1.6000000e+02   2.2404827e+01
   1.6100000e+02   2.2387335e+01
   1.6200000e+02   2.2369676e+01
   1.6300000e+02   2.2351839e+01
   1.6400000e+02   2.2333817e+01
   1.6500000e+02   2.2315599e+01
   1.6600000e+02   2.2297173e+01
   1.6700000e+02   2.2278528e+01
   1.6800000e+02   2.2259649e+01
   1.6900000e+02   2.2240523e+01
   1.7000000e+02   2.2221132e+01
   1.7100000e+02   2.2201459e+01
   1.7200000e+02   2.2181484e+01
   1.7300000e+02   2.2161183e+01
   1.7400000e+02   2.2140534e+01
   1.7500000e+02   2.2119506e+01
   1.7600000e+02   2.2098068e+01
   1.7700000e+02   2.2076185e+01
   1.7800000e+02   2.2053816e+01
   1.7900000e+02   2.2030914e+01
   1.8000000e+02   2.2007424e+01
   1.8100000e+02   2.1983284e+01
   1.8200000e+02   2.1958421e+01
   1.8300000e+02   2.1932745e+01
   1.8400000e+02   2.1906156e+01
   1.8500000e+02   2.1878527e+01
   1.8600000e+02   2.1849707e+01
   1.8700000e+02   2.1819507e+01
   1.8800000e+02   2.1787686e+01
   1.8900000e+02   2.1753938e+01
   1.9000000e+02   2.1717864e+01
   1.9100000e+02   2.1678923e+01
   1.9200000e+02   2.1636355e+01
   1.9300000e+02   2.1589049e+01
   1.9400000e+02   2.1535286e+01
   1.9500000e+02   2.1472159e+01
   1.9600000e+02   2.1394009e+01
   1.9700000e+02   2.1285939e+01
   1.9800000e+02   2.1074658e+01
   1.9900000e+02   2.0676366e+01
   2.0000000e+02   1.9970140e+01


==> Dat/NLIN_final_200_QPSK_15mw.dat <==
   1.0000000e+00   2.4668276e+01
   2.0000000e+00   2.5325499e+01
   3.0000000e+00   2.5669627e+01
   4.0000000e+00   2.5828016e+01
   5.0000000e+00   2.5883023e+01
   6.0000000e+00   2.5908453e+01
   7.0000000e+00   2.5918986e+01
   8.0000000e+00   2.5920230e+01
   9.0000000e+00   2.5915062e+01
   1.0000000e+01   2.5905184e+01
   1.1000000e+01   2.5891699e+01
   1.2000000e+01   2.5875358e+01
   1.3000000e+01   2.5856700e+01
   1.4000000e+01   2.5836131e+01
   1.5000000e+01   2.5813950e+01
   1.6000000e+01   2.5790394e+01
   1.7000000e+01   2.5765652e+01
   1.8000000e+01   2.5739877e+01
   1.9000000e+01   2.5713193e+01
   2.0000000e+01   2.5685703e+01
   2.1000000e+01   2.5657494e+01
   2.2000000e+01   2.5628638e+01
   2.3000000e+01   2.5599199e+01
   2.4000000e+01   2.5569230e+01
   2.5000000e+01   2.5538779e+01
   2.6000000e+01   2.5507884e+01
   2.7000000e+01   2.5476583e+01
   2.8000000e+01   2.5444906e+01
   2.9000000e+01   2.5412880e+01
   3.0000000e+01   2.5380530e+01
   3.1000000e+01   2.5347880e+01
   3.2000000e+01   2.5314949e+01
   3.3000000e+01   2.5281755e+01
   3.4000000e+01   2.5248314e+01
   3.5000000e+01   2.5214642e+01
   3.6000000e+01   2.5180751e+01
   3.7000000e+01   2.5146654e+01
   3.8000000e+01   2.5112361e+01
   3.9000000e+01   2.5077883e+01
   4.0000000e+01   2.5043230e+01
   4.1000000e+01   2.5008410e+01
   4.2000000e+01   2.4973432e+01
   4.3000000e+01   2.4938302e+01
   4.4000000e+01   2.4903027e+01
   4.5000000e+01   2.4867613e+01
   4.6000000e+01   2.4832067e+01
   4.7000000e+01   2.4796394e+01
   4.8000000e+01   2.4760600e+01
   4.9000000e+01   2.4724689e+01
   5.0000000e+01   2.4688665e+01
   5.1000000e+01   2.4652533e+01
   5.2000000e+01   2.4616297e+01
   5.3000000e+01   2.4579960e+01
   5.4000000e+01   2.4543526e+01
   5.5000000e+01   2.4506997e+01
   5.6000000e+01   2.4470378e+01
   5.7000000e+01   2.4433670e+01
   5.8000000e+01   2.4396878e+01
   5.9000000e+01   2.4360002e+01
   6.0000000e+01   2.4323046e+01
   6.1000000e+01   2.4286011e+01
   6.2000000e+01   2.4248900e+01
   6.3000000e+01   2.4211716e+01
   6.4000000e+01   2.4174459e+01
   6.5000000e+01   2.4137131e+01
   6.6000000e+01   2.4099735e+01
   6.7000000e+01   2.4062271e+01
   6.8000000e+01   2.4024742e+01
   6.9000000e+01   2.3987149e+01
   7.0000000e+01   2.3949492e+01
   7.1000000e+01   2.3911775e+01
   7.2000000e+01   2.3873996e+01
   7.3000000e+01   2.3836159e+01
   7.4000000e+01   2.3798263e+01
   7.5000000e+01   2.3760310e+01
   7.6000000e+01   2.3722301e+01
   7.7000000e+01   2.3684237e+01
   7.8000000e+01   2.3646119e+01
   7.9000000e+01   2.3607947e+01
   8.0000000e+01   2.3569722e+01
   8.1000000e+01   2.3531445e+01
   8.2000000e+01   2.3493117e+01
   8.3000000e+01   2.3454738e+01
   8.4000000e+01   2.3416309e+01
   8.5000000e+01   2.3377830e+01
   8.6000000e+01   2.3339302e+01
   8.7000000e+01   2.3300726e+01
   8.8000000e+01   2.3262101e+01
   8.9000000e+01   2.3223429e+01
   9.0000000e+01   2.3184709e+01
   9.1000000e+01   2.3145943e+01
   9.2000000e+01   2.3107129e+01
   9.3000000e+01   2.3068269e+01
   9.4000000e+01   2.3029363e+01
   9.5000000e+01   2.2990411e+01
   9.6000000e+01   2.2951414e+01
   9.7000000e+01   2.2912370e+01
   9.8000000e+01   2.2873281e+01
   9.9000000e+01   2.2834147e+01
   1.0000000e+02   2.2794967e+01
   1.0100000e+02   2.2755742e+01
   1.0200000e+02   2.2716471e+01
   1.0300000e+02   2.2677155e+01
   1.0400000e+02   2.2637794e+01
   1.0500000e+02   2.2598387e+01
   1.0600000e+02   2.2558935e+01
   1.0700000e+02   2.2519437e+01
   1.0800000e+02   2.2479893e+01
   1.0900000e+02   2.2440302e+01
   1.1000000e+02   2.2400665e+01
   1.1100000e+02   2.2360982e+01
   1.1200000e+02   2.2321251e+01
   1.1300000e+02   2.2281473e+01
   1.1400000e+02   2.2241647e+01
   1.1500000e+02   2.2201773e+01
   1.1600000e+02   2.2161850e+01
   1.1700000e+02   2.2121878e+01
   1.1800000e+02   2.2081857e+01
   1.1900000e+02   2.2041785e+01
   1.2000000e+02   2.2001663e+01
   1.2100000e+02   2.1961489e+01
   1.2200000e+02   2.1921263e+01
   1.2300000e+02   2.1880985e+01
   1.2400000e+02   2.1840652e+01
   1.2500000e+02   2.1800265e+01
   1.2600000e+02   2.1759823e+01
   1.2700000e+02   2.1719325e+01
   1.2800000e+02   2.1678769e+01
   1.2900000e+02   2.1638155e+01
   1.3000000e+02   2.1597481e+01
   1.3100000e+02   2.1556747e+01
   1.3200000e+02   2.1515952e+01
   1.3300000e+02   2.1475093e+01
   1.3400000e+02   2.1434170e+01
   1.3500000e+02   2.1393181e+01
   1.3600000e+02   2.1352124e+01
   1.3700000e+02   2.1310999e+01
   1.3800000e+02   2.1269803e+01
   1.3900000e+02   2.1228534e+01
   1.4000000e+02   2.1187191e+01
   1.4100000e+02   2.1145772e+01
   1.4200000e+02   2.1104274e+01
   1.4300000e+02   2.1062695e+01
   1.4400000e+02   2.1021033e+01
   1.4500000e+02   2.0979285e+01
   1.4600000e+02   2.0937449e+01
   1.4700000e+02   2.0895522e+01
   1.4800000e+02   2.0853501e+01
   1.4900000e+02   2.0811382e+01
   1.5000000e+02   2.0769162e+01
   1.5100000e+02   2.0726837e+01
   1.5200000e+02   2.0684404e+01
   1.5300000e+02   2.0641859e+01
   1.5400000e+02   2.0599196e+01
   1.5500000e+02   2.0556410e+01
   1.5600000e+02   2.0513498e+01
   1.5700000e+02   2.0470452e+01
   1.5800000e+02   2.0427268e+01
   1.5900000e+02   2.0383938e+01
   1.6000000e+02   2.0340456e+01
   1.6100000e+02   2.0296815e+01
   1.6200000e+02   2.0253006e+01
   1.6300000e+02   2.0209020e+01
   1.6400000e+02   2.0164848e+01
   1.6500000e+02   2.0120481e+01
   1.6600000e+02   2.0075906e+01
   1.6700000e+02   2.0031111e+01
   1.6800000e+02   1.9986083e+01
   1.6900000e+02   1.9940807e+01
   1.7000000e+02   1.9895267e+01
   1.7100000e+02   1.9849445e+01
   1.7200000e+02   1.9803320e+01
   1.7300000e+02   1.9756870e+01
   1.7400000e+02   1.9710071e+01
   1.7500000e+02   1.9662893e+01
   1.7600000e+02   1.9615307e+01
   1.7700000e+02   1.9567274e+01
   1.7800000e+02   1.9518755e+01
   1.7900000e+02   1.9469704e+01
   1.8000000e+02   1.9420065e+01
   1.8100000e+02   1.9369775e+01
   1.8200000e+02   1.9318762e+01
   1.8300000e+02   1.9266938e+01
   1.8400000e+02   1.9214198e+01
   1.8500000e+02   1.9160420e+01
   1.8600000e+02   1.9105451e+01
   1.8700000e+02   1.9049101e+01
   1.8800000e+02   1.8991131e+01
   1.8900000e+02   1.8931234e+01
   1.9000000e+02   1.8869011e+01
   1.9100000e+02   1.8803920e+01
   1.9200000e+02   1.8735202e+01
   1.9300000e+02   1.8661746e+01
   1.9400000e+02   1.8581834e+01
   1.9500000e+02   1.8492558e+01
   1.9600000e+02   1.8388259e+01
   1.9700000e+02   1.8254039e+01
   1.9800000e+02   1.8016609e+01
   1.9900000e+02   1.7592167e+01
   2.0000000e+02   1.6859792e+01


==> Dat/NLIN_final_200_QPSK_1mw.dat <==
   1.0000000e+00   2.3682265e+01
   2.0000000e+00   2.4352564e+01
   3.0000000e+00   2.4709769e+01
   4.0000000e+00   2.4881234e+01
   5.0000000e+00   2.4949318e+01
   6.0000000e+00   2.4987825e+01
   7.0000000e+00   2.5011434e+01
   8.0000000e+00   2.5025754e+01
   9.0000000e+00   2.5033663e+01
   1.0000000e+01   2.5036862e+01
   1.1000000e+01   2.5036453e+01
   1.2000000e+01   2.5033188e+01
   1.3000000e+01   2.5027608e+01
   1.4000000e+01   2.5020115e+01
   1.5000000e+01   2.5011010e+01
   1.6000000e+01   2.5000531e+01
   1.7000000e+01   2.4988865e+01
   1.8000000e+01   2.4976166e+01
   1.9000000e+01   2.4962559e+01
   2.0000000e+01   2.4948146e+01
   2.1000000e+01   2.4933013e+01
   2.2000000e+01   2.4917234e+01
   2.3000000e+01   2.4900872e+01
   2.4000000e+01   2.4883979e+01
   2.5000000e+01   2.4866604e+01
   2.6000000e+01   2.4848786e+01
   2.7000000e+01   2.4830561e+01
   2.8000000e+01   2.4811961e+01
   2.9000000e+01   2.4793011e+01
   3.0000000e+01   2.4773738e+01
   3.1000000e+01   2.4754165e+01
   3.2000000e+01   2.4734310e+01
   3.3000000e+01   2.4714192e+01
   3.4000000e+01   2.4693828e+01
   3.5000000e+01   2.4673232e+01
   3.6000000e+01   2.4652418e+01
   3.7000000e+01   2.4631397e+01
   3.8000000e+01   2.4610181e+01
   3.9000000e+01   2.4588780e+01
   4.0000000e+01   2.4567203e+01
   4.1000000e+01   2.4545460e+01
   4.2000000e+01   2.4523558e+01
   4.3000000e+01   2.4501504e+01
   4.4000000e+01   2.4479305e+01
   4.5000000e+01   2.4456969e+01
   4.6000000e+01   2.4434499e+01
   4.7000000e+01   2.4411903e+01
   4.8000000e+01   2.4389185e+01
   4.9000000e+01   2.4366350e+01
   5.0000000e+01   2.4343403e+01
   5.1000000e+01   2.4320348e+01
   5.2000000e+01   2.4297188e+01
   5.3000000e+01   2.4273927e+01
   5.4000000e+01   2.4250570e+01
   5.5000000e+01   2.4227118e+01
   5.6000000e+01   2.4203575e+01
   5.7000000e+01   2.4179944e+01
   5.8000000e+01   2.4156228e+01
   5.9000000e+01   2.4132429e+01
   6.0000000e+01   2.4108549e+01
   6.1000000e+01   2.4084591e+01
   6.2000000e+01   2.4060556e+01
   6.3000000e+01   2.4036448e+01
   6.4000000e+01   2.4012268e+01
   6.5000000e+01   2.3988017e+01
   6.6000000e+01   2.3963697e+01
   6.7000000e+01   2.3939310e+01
   6.8000000e+01   2.3914857e+01
   6.9000000e+01   2.3890340e+01
   7.0000000e+01   2.3865761e+01
   7.1000000e+01   2.3841119e+01
   7.2000000e+01   2.3816418e+01
   7.3000000e+01   2.3791657e+01
   7.4000000e+01   2.3766837e+01
   7.5000000e+01   2.3741961e+01
   7.6000000e+01   2.3717029e+01
   7.7000000e+01   2.3692041e+01
   7.8000000e+01   2.3666999e+01
   7.9000000e+01   2.3641903e+01
   8.0000000e+01   2.3616755e+01
   8.1000000e+01   2.3591555e+01
   8.2000000e+01   2.3566303e+01
   8.3000000e+01   2.3541001e+01
   8.4000000e+01   2.3515648e+01
   8.5000000e+01   2.3490246e+01
   8.6000000e+01   2.3464795e+01
   8.7000000e+01   2.3439295e+01
   8.8000000e+01   2.3413747e+01
   8.9000000e+01   2.3388151e+01
   9.0000000e+01   2.3362508e+01
   9.1000000e+01   2.3336818e+01
   9.2000000e+01   2.3311081e+01
   9.3000000e+01   2.3285297e+01
   9.4000000e+01   2.3259468e+01
   9.5000000e+01   2.3233592e+01
   9.6000000e+01   2.3207671e+01
   9.7000000e+01   2.3181704e+01
   9.8000000e+01   2.3155691e+01
   9.9000000e+01   2.3129634e+01
   1.0000000e+02   2.3103530e+01
   1.0100000e+02   2.3077382e+01
   1.0200000e+02   2.3051188e+01
   1.0300000e+02   2.3024948e+01
   1.0400000e+02   2.2998664e+01
   1.0500000e+02   2.2972333e+01
   1.0600000e+02   2.2945957e+01
   1.0700000e+02   2.2919536e+01
   1.0800000e+02   2.2893068e+01
   1.0900000e+02   2.2866554e+01
   1.1000000e+02   2.2839994e+01
   1.1100000e+02   2.2813387e+01
   1.1200000e+02   2.2786733e+01
   1.1300000e+02   2.2760031e+01
   1.1400000e+02   2.2733282e+01
   1.1500000e+02   2.2706484e+01
   1.1600000e+02   2.2679638e+01
   1.1700000e+02   2.2652742e+01
   1.1800000e+02   2.2625798e+01
   1.1900000e+02   2.2598803e+01
   1.2000000e+02   2.2571757e+01
   1.2100000e+02   2.2544659e+01
   1.2200000e+02   2.2517510e+01
   1.2300000e+02   2.2490308e+01
   1.2400000e+02   2.2463052e+01
   1.2500000e+02   2.2435742e+01
   1.2600000e+02   2.2408376e+01
   1.2700000e+02   2.2380954e+01
   1.2800000e+02   2.2353475e+01
   1.2900000e+02   2.2325937e+01
   1.3000000e+02   2.2298340e+01
   1.3100000e+02   2.2270683e+01
   1.3200000e+02   2.2242963e+01
   1.3300000e+02   2.2215181e+01
   1.3400000e+02   2.2187334e+01
   1.3500000e+02   2.2159422e+01
   1.3600000e+02   2.2131442e+01
   1.3700000e+02   2.2103393e+01
   1.3800000e+02   2.2075273e+01
   1.3900000e+02   2.2047081e+01
   1.4000000e+02   2.2018815e+01
   1.4100000e+02   2.1990472e+01
   1.4200000e+02   2.1962051e+01
   1.4300000e+02   2.1933548e+01
   1.4400000e+02   2.1904963e+01
   1.4500000e+02   2.1876292e+01
   1.4600000e+02   2.1847532e+01
   1.4700000e+02   2.1818682e+01
   1.4800000e+02   2.1789737e+01
   1.4900000e+02   2.1760694e+01
   1.5000000e+02   2.1731551e+01
   1.5100000e+02   2.1702303e+01
   1.5200000e+02   2.1672946e+01
   1.5300000e+02   2.1643477e+01
   1.5400000e+02   2.1613890e+01
   1.5500000e+02   2.1584182e+01
   1.5600000e+02   2.1554345e+01
   1.5700000e+02   2.1524376e+01
   1.5800000e+02   2.1494269e+01
   1.5900000e+02   2.1464016e+01
   1.6000000e+02   2.1433610e+01
   1.6100000e+02   2.1403045e+01
   1.6200000e+02   2.1372313e+01
   1.6300000e+02   2.1341404e+01
   1.6400000e+02   2.1310308e+01
   1.6500000e+02   2.1279017e+01
   1.6600000e+02   2.1247519e+01
   1.6700000e+02   2.1215800e+01
   1.6800000e+02   2.1183849e+01
   1.6900000e+02   2.1151650e+01
   1.7000000e+02   2.1119186e+01
   1.7100000e+02   2.1086440e+01
   1.7200000e+02   2.1053392e+01
   1.7300000e+02   2.1020018e+01
   1.7400000e+02   2.0986296e+01
   1.7500000e+02   2.0952195e+01
   1.7600000e+02   2.0917685e+01
   1.7700000e+02   2.0882729e+01
   1.7800000e+02   2.0847287e+01
   1.7900000e+02   2.0811311e+01
   1.8000000e+02   2.0774749e+01
   1.8100000e+02   2.0737536e+01
   1.8200000e+02   2.0699599e+01
   1.8300000e+02   2.0660851e+01
   1.8400000e+02   2.0621188e+01
   1.8500000e+02   2.0580487e+01
   1.8600000e+02   2.0538594e+01
   1.8700000e+02   2.0495321e+01
   1.8800000e+02   2.0450427e+01
   1.8900000e+02   2.0403606e+01
   1.9000000e+02   2.0354460e+01
   1.9100000e+02   2.0302446e+01
   1.9200000e+02   2.0246804e+01
   1.9300000e+02   2.0186425e+01
   1.9400000e+02   2.0119589e+01
   1.9500000e+02   2.0043390e+01
   1.9600000e+02   1.9952167e+01
   1.9700000e+02   1.9831024e+01
   1.9800000e+02   1.9606670e+01
   1.9900000e+02   1.9195305e+01
   2.0000000e+02   1.8476006e+01


==> Dat/NLIN_final_200_QPSK_20mw.dat <==
   1.0000000e+00   2.5542722e+01
   2.0000000e+00   2.6186863e+01
   3.0000000e+00   2.6517909e+01
   4.0000000e+00   2.6663216e+01
   5.0000000e+00   2.6705142e+01
   6.0000000e+00   2.6717491e+01
   7.0000000e+00   2.6714941e+01
   8.0000000e+00   2.6703103e+01
   9.0000000e+00   2.6684854e+01
   1.0000000e+01   2.6661895e+01
   1.1000000e+01   2.6635328e+01
   1.2000000e+01   2.6605905e+01
   1.3000000e+01   2.6574166e+01
   1.4000000e+01   2.6540514e+01
   1.5000000e+01   2.6505252e+01
   1.6000000e+01   2.6468614e+01
   1.7000000e+01   2.6430790e+01
   1.8000000e+01   2.6391933e+01
   1.9000000e+01   2.6352168e+01
   2.0000000e+01   2.6311596e+01
   2.1000000e+01   2.6270305e+01
   2.2000000e+01   2.6228368e+01
   2.3000000e+01   2.6185847e+01
   2.4000000e+01   2.6142797e+01
   2.5000000e+01   2.6099263e+01
   2.6000000e+01   2.6055287e+01
   2.7000000e+01   2.6010904e+01
   2.8000000e+01   2.5966145e+01
   2.9000000e+01   2.5921037e+01
   3.0000000e+01   2.5875606e+01
   3.1000000e+01   2.5829874e+01
   3.2000000e+01   2.5783861e+01
   3.3000000e+01   2.5737585e+01
   3.4000000e+01   2.5691063e+01
   3.5000000e+01   2.5644309e+01
   3.6000000e+01   2.5597336e+01
   3.7000000e+01   2.5550157e+01
   3.8000000e+01   2.5502783e+01
   3.9000000e+01   2.5455223e+01
   4.0000000e+01   2.5407489e+01
   4.1000000e+01   2.5359587e+01
   4.2000000e+01   2.5311527e+01
   4.3000000e+01   2.5263315e+01
   4.4000000e+01   2.5214958e+01
   4.5000000e+01   2.5166463e+01
   4.6000000e+01   2.5117835e+01
   4.7000000e+01   2.5069080e+01
   4.8000000e+01   2.5020204e+01
   4.9000000e+01   2.4971211e+01
   5.0000000e+01   2.4922106e+01
   5.1000000e+01   2.4872892e+01
   5.2000000e+01   2.4823574e+01
   5.3000000e+01   2.4774155e+01
   5.4000000e+01   2.4724639e+01
   5.5000000e+01   2.4675029e+01
   5.6000000e+01   2.4625328e+01
   5.7000000e+01   2.4575539e+01
   5.8000000e+01   2.4525664e+01
   5.9000000e+01   2.4475707e+01
   6.0000000e+01   2.4425669e+01
   6.1000000e+01   2.4375553e+01
   6.2000000e+01   2.4325360e+01
   6.3000000e+01   2.4275094e+01
   6.4000000e+01   2.4224755e+01
   6.5000000e+01   2.4174346e+01
   6.6000000e+01   2.4123867e+01
   6.7000000e+01   2.4073322e+01
   6.8000000e+01   2.4022711e+01
   6.9000000e+01   2.3972036e+01
   7.0000000e+01   2.3921298e+01
   7.1000000e+01   2.3870499e+01
   7.2000000e+01   2.3819639e+01
   7.3000000e+01   2.3768719e+01
   7.4000000e+01   2.3717742e+01
   7.5000000e+01   2.3666707e+01
   7.6000000e+01   2.3615617e+01
   7.7000000e+01   2.3564471e+01
   7.8000000e+01   2.3513271e+01
   7.9000000e+01   2.3462017e+01
   8.0000000e+01   2.3410710e+01
   8.1000000e+01   2.3359352e+01
   8.2000000e+01   2.3307942e+01
   8.3000000e+01   2.3256481e+01
   8.4000000e+01   2.3204970e+01
   8.5000000e+01   2.3153410e+01
   8.6000000e+01   2.3101800e+01
   8.7000000e+01   2.3050142e+01
   8.8000000e+01   2.2998436e+01
   8.9000000e+01   2.2946682e+01
   9.0000000e+01   2.2894880e+01
   9.1000000e+01   2.2843032e+01
   9.2000000e+01   2.2791137e+01
   9.3000000e+01   2.2739195e+01
   9.4000000e+01   2.2687207e+01
   9.5000000e+01   2.2635174e+01
   9.6000000e+01   2.2583094e+01
   9.7000000e+01   2.2530969e+01
   9.8000000e+01   2.2478798e+01
   9.9000000e+01   2.2426582e+01
   1.0000000e+02   2.2374320e+01
   1.0100000e+02   2.2322014e+01
   1.0200000e+02   2.2269661e+01
   1.0300000e+02   2.2217264e+01
   1.0400000e+02   2.2164821e+01
   1.0500000e+02   2.2112332e+01
   1.0600000e+02   2.2059798e+01
   1.0700000e+02   2.2007218e+01
   1.0800000e+02   2.1954592e+01
   1.0900000e+02   2.1901920e+01
   1.1000000e+02   2.1849201e+01
   1.1100000e+02   2.1796436e+01
   1.1200000e+02   2.1743624e+01
   1.1300000e+02   2.1690764e+01
   1.1400000e+02   2.1637856e+01
   1.1500000e+02   2.1584900e+01
   1.1600000e+02   2.1531896e+01
   1.1700000e+02   2.1478842e+01
   1.1800000e+02   2.1425739e+01
   1.1900000e+02   2.1372586e+01
   1.2000000e+02   2.1319382e+01
   1.2100000e+02   2.1266126e+01
   1.2200000e+02   2.1212819e+01
   1.2300000e+02   2.1159458e+01
   1.2400000e+02   2.1106044e+01
   1.2500000e+02   2.1052576e+01
   1.2600000e+02   2.0999052e+01
   1.2700000e+02   2.0945471e+01
   1.2800000e+02   2.0891834e+01
   1.2900000e+02   2.0838138e+01
   1.3000000e+02   2.0784383e+01
   1.3100000e+02   2.0730567e+01
   1.3200000e+02   2.0676689e+01
   1.3300000e+02   2.0622749e+01
   1.3400000e+02   2.0568744e+01
   1.3500000e+02   2.0514673e+01
   1.3600000e+02   2.0460535e+01
   1.3700000e+02   2.0406328e+01
   1.3800000e+02   2.0352050e+01
   1.3900000e+02   2.0297700e+01
   1.4000000e+02   2.0243275e+01
   1.4100000e+02   2.0188774e+01
   1.4200000e+02   2.0134194e+01
   1.4300000e+02   2.0079534e+01
   1.4400000e+02   2.0024790e+01
   1.4500000e+02   1.9969961e+01
   1.4600000e+02   1.9915043e+01
   1.4700000e+02   1.9860034e+01
   1.4800000e+02   1.9804931e+01
   1.4900000e+02   1.9749730e+01
   1.5000000e+02   1.9694428e+01
   1.5100000e+02   1.9639022e+01
   1.5200000e+02   1.9583507e+01
   1.5300000e+02   1.9527880e+01
   1.5400000e+02   1.9472135e+01
   1.5500000e+02   1.9416268e+01
   1.5600000e+02   1.9360274e+01
   1.5700000e+02   1.9304146e+01
   1.5800000e+02   1.9247880e+01
   1.5900000e+02   1.9191469e+01
   1.6000000e+02   1.9134905e+01
   1.6100000e+02   1.9078182e+01
   1.6200000e+02   1.9021291e+01
   1.6300000e+02   1.8964224e+01
   1.6400000e+02   1.8906970e+01
   1.6500000e+02   1.8849521e+01
   1.6600000e+02   1.8791864e+01
   1.6700000e+02   1.8733988e+01
   1.6800000e+02   1.8675878e+01
   1.6900000e+02   1.8617520e+01
   1.7000000e+02   1.8558899e+01
   1.7100000e+02   1.8499994e+01
   1.7200000e+02   1.8440788e+01
   1.7300000e+02   1.8381256e+01
   1.7400000e+02   1.8321375e+01
   1.7500000e+02   1.8261116e+01
   1.7600000e+02   1.8200448e+01
   1.7700000e+02   1.8139334e+01
   1.7800000e+02   1.8077733e+01
   1.7900000e+02   1.8015600e+01
   1.8000000e+02   1.7952879e+01
   1.8100000e+02   1.7889508e+01
   1.8200000e+02   1.7825413e+01
   1.8300000e+02   1.7760507e+01
   1.8400000e+02   1.7694685e+01
   1.8500000e+02   1.7627826e+01
   1.8600000e+02   1.7559774e+01
   1.8700000e+02   1.7490343e+01
   1.8800000e+02   1.7419291e+01
   1.8900000e+02   1.7346312e+01
   1.9000000e+02   1.7271007e+01
   1.9100000e+02   1.7192835e+01
   1.9200000e+02   1.7111035e+01
   1.9300000e+02   1.7024498e+01
   1.9400000e+02   1.6931504e+01
   1.9500000e+02   1.6829146e+01
   1.9600000e+02   1.6711765e+01
   1.9700000e+02   1.6564464e+01
   1.9800000e+02   1.6313952e+01
   1.9900000e+02   1.5876428e+01
   2.0000000e+02   1.5130971e+01


==> Dat/NLIN_var_16QAM_25dBm_5m.dat <==
   1.0000000e+00   3.7475731e+01
   2.0000000e+00   3.8588803e+01
   3.0000000e+00   3.9087860e+01
   4.0000000e+00   3.9337619e+01
   5.0000000e+00   3.9477011e+01
   6.0000000e+00   3.9554609e+01
   7.0000000e+00   3.9602892e+01
   8.0000000e+00   3.9634398e+01
   9.0000000e+00   3.9648575e+01
   1.0000000e+01   3.9649378e+01
   1.1000000e+01   3.9644012e+01
   1.2000000e+01   3.9630620e+01
   1.3000000e+01   3.9614764e+01
   1.4000000e+01   3.9590465e+01
   1.5000000e+01   3.9558400e+01
   1.6000000e+01   3.9528658e+01
   1.7000000e+01   3.9498041e+01
   1.8000000e+01   3.9465832e+01
   1.9000000e+01   3.9434248e+01
   2.0000000e+01   3.9398020e+01
   2.1000000e+01   3.9368162e+01
   2.2000000e+01   3.9334445e+01
   2.3000000e+01   3.9294157e+01
   2.4000000e+01   3.9258827e+01
   2.5000000e+01   3.9217497e+01
   2.6000000e+01   3.9182544e+01
   2.7000000e+01   3.9139416e+01
   2.8000000e+01   3.9100996e+01
   2.9000000e+01   3.9060335e+01
   3.0000000e+01   3.9016052e+01
   3.1000000e+01   3.8975608e+01
   3.2000000e+01   3.8929442e+01
   3.3000000e+01   3.8885910e+01
   3.4000000e+01   3.8848905e+01
   3.5000000e+01   3.8806668e+01
   3.6000000e+01   3.8764041e+01
   3.7000000e+01   3.8725819e+01
   3.8000000e+01   3.8683091e+01
   3.9000000e+01   3.8639545e+01
   4.0000000e+01   3.8592608e+01
   4.1000000e+01   3.8540980e+01
   4.2000000e+01   3.8501017e+01
   4.3000000e+01   3.8455965e+01
   4.4000000e+01   3.8406130e+01
   4.5000000e+01   3.8365107e+01
   4.6000000e+01   3.8319382e+01
   4.7000000e+01   3.8273206e+01
   4.8000000e+01   3.8231973e+01
   4.9000000e+01   3.8193828e+01
   5.0000000e+01   3.8154216e+01
   5.1000000e+01   3.8105493e+01
   5.2000000e+01   3.8062235e+01
   5.3000000e+01   3.8022503e+01
   5.4000000e+01   3.7977442e+01
   5.5000000e+01   3.7930741e+01
   5.6000000e+01   3.7888194e+01
   5.7000000e+01   3.7831837e+01
   5.8000000e+01   3.7785852e+01
   5.9000000e+01   3.7756000e+01
   6.0000000e+01   3.7711560e+01
   6.1000000e+01   3.7678100e+01
   6.2000000e+01   3.7632595e+01
   6.3000000e+01   3.7586854e+01
   6.4000000e+01   3.7523590e+01
   6.5000000e+01   3.7483199e+01
   6.6000000e+01   3.7440499e+01
   6.7000000e+01   3.7398175e+01
   6.8000000e+01   3.7345524e+01
   6.9000000e+01   3.7298150e+01
   7.0000000e+01   3.7250938e+01
   7.1000000e+01   3.7202986e+01
   7.2000000e+01   3.7162950e+01
   7.3000000e+01   3.7119197e+01
   7.4000000e+01   3.7066460e+01
   7.5000000e+01   3.7014635e+01
   7.6000000e+01   3.6958042e+01
   7.7000000e+01   3.6911998e+01
   7.8000000e+01   3.6837887e+01
   7.9000000e+01   3.6788874e+01
   8.0000000e+01   3.6737377e+01
   8.1000000e+01   3.6678119e+01
   8.2000000e+01   3.6623807e+01
   8.3000000e+01   3.6586958e+01
   8.4000000e+01   3.6521599e+01
   8.5000000e+01   3.6458925e+01
   8.6000000e+01   3.6401293e+01
   8.7000000e+01   3.6344628e+01
   8.8000000e+01   3.6284444e+01
   8.9000000e+01   3.6215858e+01
   9.0000000e+01   3.6146140e+01
   9.1000000e+01   3.6081902e+01
   9.2000000e+01   3.6008881e+01
   9.3000000e+01   3.5922745e+01
   9.4000000e+01   3.5821530e+01
   9.5000000e+01   3.5711695e+01
   9.6000000e+01   3.5574828e+01
   9.7000000e+01   3.5403394e+01
   9.8000000e+01   3.5181448e+01
   9.9000000e+01   3.4898106e+01
   1.0000000e+02   3.4428223e+01
   1.0100000e+02   3.3614875e+01


==> Dat/NLIN_var_16QAM_SRO.dat <==
   1.0000000e+00   5.6624114e+01
   2.0000000e+00   5.5683543e+01
   3.0000000e+00   5.5701390e+01
   4.0000000e+00   5.5663770e+01
   5.0000000e+00   5.5827480e+01
   6.0000000e+00   5.5909091e+01
   7.0000000e+00   5.6199518e+01
   8.0000000e+00   5.6209347e+01
   9.0000000e+00   5.6496195e+01
   1.0000000e+01   5.6517595e+01
   1.1000000e+01   5.6606271e+01
   1.2000000e+01   5.6706166e+01
   1.3000000e+01   5.6798068e+01
   1.4000000e+01   5.6876645e+01
   1.5000000e+01   5.6901253e+01
   1.6000000e+01   5.7015402e+01
   1.7000000e+01   5.7023636e+01
   1.8000000e+01   5.7140121e+01
   1.9000000e+01   5.7191324e+01
   2.0000000e+01   5.7112296e+01
   2.1000000e+01   5.7289169e+01
   2.2000000e+01   5.7214744e+01
   2.3000000e+01   5.7324307e+01
   2.4000000e+01   5.7333304e+01
   2.5000000e+01   5.7435728e+01
   2.6000000e+01   5.7404182e+01
   2.7000000e+01   5.7436571e+01
   2.8000000e+01   5.7487169e+01
   2.9000000e+01   5.7543354e+01
   3.0000000e+01   5.7455470e+01
   3.1000000e+01   5.7543791e+01
   3.2000000e+01   5.7593881e+01
   3.3000000e+01   5.7596042e+01
   3.4000000e+01   5.7643788e+01
   3.5000000e+01   5.7692238e+01
   3.6000000e+01   5.7656127e+01
   3.7000000e+01   5.7614221e+01
   3.8000000e+01   5.7718846e+01
   3.9000000e+01   5.7656659e+01
   4.0000000e+01   5.7680084e+01
   4.1000000e+01   5.7729445e+01
   4.2000000e+01   5.7749707e+01
   4.3000000e+01   5.7669349e+01
   4.4000000e+01   5.7715651e+01
   4.5000000e+01   5.7730909e+01
   4.6000000e+01   5.7802771e+01
   4.7000000e+01   5.7855209e+01
   4.8000000e+01   5.7783961e+01
   4.9000000e+01   5.7868654e+01
   5.0000000e+01   5.7836905e+01
   5.1000000e+01   5.7902134e+01


==> Dat/NLIN_var_16QAM_SRO_Dan.dat <==
   1.0000000e+00   5.8127562e+01
   2.0000000e+00   5.7121387e+01
   3.0000000e+00   5.6619219e+01
   4.0000000e+00   5.6121816e+01
   5.0000000e+00   5.5819661e+01
   6.0000000e+00   5.5574005e+01
   7.0000000e+00   5.5375164e+01
   8.0000000e+00   5.5189194e+01
   9.0000000e+00   5.5040766e+01
   1.0000000e+01   5.4817599e+01
   1.1000000e+01   5.4693975e+01
   1.2000000e+01   5.4555974e+01
   1.3000000e+01   5.4454342e+01
   1.4000000e+01   5.4293259e+01
   1.5000000e+01   5.4161819e+01
   1.6000000e+01   5.4077270e+01
   1.7000000e+01   5.3952400e+01
   1.8000000e+01   5.3832368e+01
   1.9000000e+01   5.3730801e+01
   2.0000000e+01   5.3630093e+01
   2.1000000e+01   5.3550024e+01
   2.2000000e+01   5.3430056e+01
   2.3000000e+01   5.3364538e+01
   2.4000000e+01   5.3278018e+01
   2.5000000e+01   5.3175997e+01
   2.6000000e+01   5.3108280e+01
   2.7000000e+01   5.3033997e+01
   2.8000000e+01   5.2950319e+01
   2.9000000e+01   5.2842130e+01
   3.0000000e+01   5.2793354e+01
   3.1000000e+01   5.2696257e+01
   3.2000000e+01   5.2634229e+01
   3.3000000e+01   5.2563231e+01
   3.4000000e+01   5.2502710e+01
   3.5000000e+01   5.2456220e+01
   3.6000000e+01   5.2373953e+01
   3.7000000e+01   5.2244130e+01
   3.8000000e+01   5.2210389e+01
   3.9000000e+01   5.2139647e+01
   4.0000000e+01   5.2083423e+01
   4.1000000e+01   5.2039354e+01
   4.2000000e+01   5.1966240e+01
   4.3000000e+01   5.1878012e+01
   4.4000000e+01   5.1836360e+01
   4.5000000e+01   5.1764142e+01
   4.6000000e+01   5.1721539e+01
   4.7000000e+01   5.1682734e+01
   4.8000000e+01   5.1623338e+01
   4.9000000e+01   5.1555312e+01
   5.0000000e+01   5.1512241e+01
   5.1000000e+01   5.1457519e+01


==> Dat/NLIN_var_Gaussian_SRO.dat <==
   1.0000000e+00   5.8127562e+01
   2.0000000e+00   5.8396430e+01
   3.0000000e+00   5.8524427e+01
   4.0000000e+00   5.8456209e+01
   5.0000000e+00   5.8485160e+01
   6.0000000e+00   5.8435777e+01
   7.0000000e+00   5.8525104e+01
   8.0000000e+00   5.8450305e+01
   9.0000000e+00   5.8562637e+01
   1.0000000e+01   5.8502807e+01
   1.1000000e+01   5.8491560e+01
   1.2000000e+01   5.8496170e+01
   1.3000000e+01   5.8522589e+01
   1.4000000e+01   5.8521143e+01
   1.5000000e+01   5.8483384e+01
   1.6000000e+01   5.8528260e+01
   1.7000000e+01   5.8482381e+01
   1.8000000e+01   5.8534839e+01
   1.9000000e+01   5.8536697e+01
   2.0000000e+01   5.8438609e+01
   2.1000000e+01   5.8544668e+01
   2.2000000e+01   5.8454656e+01
   2.3000000e+01   5.8509837e+01
   2.4000000e+01   5.8490861e+01
   2.5000000e+01   5.8545151e+01
   2.6000000e+01   5.8500746e+01
   2.7000000e+01   5.8502735e+01
   2.8000000e+01   5.8523995e+01
   2.9000000e+01   5.8539766e+01
   3.0000000e+01   5.8453292e+01
   3.1000000e+01   5.8503811e+01
   3.2000000e+01   5.8529578e+01
   3.3000000e+01   5.8509033e+01
   3.4000000e+01   5.8535965e+01
   3.5000000e+01   5.8559079e+01
   3.6000000e+01   5.8519209e+01
   3.7000000e+01   5.8455900e+01
   3.8000000e+01   5.8538390e+01
   3.9000000e+01   5.8470964e+01
   4.0000000e+01   5.8474435e+01
   4.1000000e+01   5.8507446e+01
   4.2000000e+01   5.8511842e+01
   4.3000000e+01   5.8429863e+01
   4.4000000e+01   5.8455710e+01
   4.5000000e+01   5.8459140e+01
   4.6000000e+01   5.8510137e+01
   4.7000000e+01   5.8549383e+01
   4.8000000e+01   5.8473176e+01
   4.9000000e+01   5.8540763e+01
   5.0000000e+01   5.8498855e+01
   5.1000000e+01   5.8550409e+01


==> Dat/NLIN_var_QPSK_SRO.dat <==
   1.0000000e+00   5.5753966e+01
   2.0000000e+00   5.3826148e+01
   3.0000000e+00   5.3780314e+01
   4.0000000e+00   5.3747289e+01
   5.0000000e+00   5.4009898e+01
   6.0000000e+00   5.4184095e+01
   7.0000000e+00   5.4645608e+01
   8.0000000e+00   5.4709753e+01
   9.0000000e+00   5.5146438e+01
   1.0000000e+01   5.5229181e+01
   1.1000000e+01   5.5398180e+01
   1.2000000e+01   5.5574483e+01
   1.3000000e+01   5.5716449e+01
   1.4000000e+01   5.5858008e+01
   1.5000000e+01   5.5930439e+01
   1.6000000e+01   5.6097318e+01
   1.7000000e+01   5.6146054e+01
   1.8000000e+01   5.6310255e+01
   1.9000000e+01   5.6397121e+01
   2.0000000e+01   5.6331084e+01
   2.1000000e+01   5.6558998e+01
   2.2000000e+01   5.6495018e+01
   2.3000000e+01   5.6642785e+01
   2.4000000e+01   5.6670840e+01
   2.5000000e+01   5.6806219e+01
   2.6000000e+01   5.6782979e+01
   2.7000000e+01   5.6835785e+01
   2.8000000e+01   5.6905780e+01
   2.9000000e+01   5.6988702e+01
   3.0000000e+01   5.6899555e+01
   3.1000000e+01   5.7012534e+01
   3.2000000e+01   5.7078235e+01
   3.3000000e+01   5.7094895e+01
   3.4000000e+01   5.7155784e+01
   3.5000000e+01   5.7220205e+01
   3.6000000e+01   5.7186310e+01
   3.7000000e+01   5.7157765e+01
   3.8000000e+01   5.7276105e+01
   3.9000000e+01   5.7217043e+01
   4.0000000e+01   5.7252745e+01
   4.1000000e+01   5.7312071e+01
   4.2000000e+01   5.7341963e+01
   4.3000000e+01   5.7262497e+01
   4.4000000e+01   5.7321168e+01
   4.5000000e+01   5.7343521e+01
   4.6000000e+01   5.7427861e+01
   4.7000000e+01   5.7488116e+01
   4.8000000e+01   5.7419770e+01
   4.9000000e+01   5.7514565e+01
   5.0000000e+01   5.7488776e+01
   5.1000000e+01   5.7562005e+01


==> Dat/NLIN_var_QPSK_SRO_Dan.dat <==
   1.0000000e+00   5.8127562e+01
   2.0000000e+00   5.6437844e+01
   3.0000000e+00   5.5505784e+01
   4.0000000e+00   5.4706751e+01
   5.0000000e+00   5.4199775e+01
   6.0000000e+00   5.3830768e+01
   7.0000000e+00   5.3547033e+01
   8.0000000e+00   5.3311602e+01
   9.0000000e+00   5.3124091e+01
   1.0000000e+01   5.2851287e+01
   1.1000000e+01   5.2739278e+01
   1.2000000e+01   5.2601234e+01
   1.3000000e+01   5.2484000e+01
   1.4000000e+01   5.2313270e+01
   1.5000000e+01   5.2196653e+01
   1.6000000e+01   5.2119383e+01
   1.7000000e+01   5.2016384e+01
   1.8000000e+01   5.1884741e+01
   1.9000000e+01   5.1793170e+01
   2.0000000e+01   5.1715227e+01
   2.1000000e+01   5.1639607e+01
   2.2000000e+01   5.1523939e+01
   2.3000000e+01   5.1480646e+01
   2.4000000e+01   5.1403420e+01
   2.5000000e+01   5.1301012e+01
   2.6000000e+01   5.1241034e+01
   2.7000000e+01   5.1180879e+01
   2.8000000e+01   5.1096178e+01
   2.9000000e+01   5.1001838e+01
   3.0000000e+01   5.0967508e+01
   3.1000000e+01   5.0869898e+01
   3.2000000e+01   5.0812055e+01
   3.3000000e+01   5.0763164e+01
   3.4000000e+01   5.0702804e+01
   3.5000000e+01   5.0676913e+01
   3.6000000e+01   5.0580033e+01
   3.7000000e+01   5.0465550e+01
   3.8000000e+01   5.0425115e+01
   3.9000000e+01   5.0363624e+01
   4.0000000e+01   5.0326222e+01
   4.1000000e+01   5.0284149e+01
   4.2000000e+01   5.0212205e+01
   4.3000000e+01   5.0124300e+01
   4.4000000e+01   5.0101684e+01
   4.5000000e+01   5.0023276e+01
   4.6000000e+01   4.9990904e+01
   4.7000000e+01   4.9950264e+01
   4.8000000e+01   4.9912630e+01
   4.9000000e+01   4.9827061e+01
   5.0000000e+01   4.9812550e+01
   5.1000000e+01   4.9746485e+01


==> Dat/NLIN_var_qpsk_101ch_25dbm.dat <==
   1.0000000e+00   3.5930900e+01
   2.0000000e+00   3.7180500e+01
   3.0000000e+00   3.7727200e+01
   4.0000000e+00   3.7989800e+01
   5.0000000e+00   3.8126500e+01
   6.0000000e+00   3.8204100e+01
   7.0000000e+00   3.8246500e+01
   8.0000000e+00   3.8268200e+01
   9.0000000e+00   3.8275900e+01
   1.0000000e+01   3.8274000e+01
   1.1000000e+01   3.8264700e+01
   1.2000000e+01   3.8250000e+01
   1.3000000e+01   3.8230800e+01
   1.4000000e+01   3.8208000e+01
   1.5000000e+01   3.8182700e+01
   1.6000000e+01   3.8155200e+01
   1.7000000e+01   3.8125900e+01
   1.8000000e+01   3.8094900e+01
   1.9000000e+01   3.8062500e+01
   2.0000000e+01   3.8029500e+01
   2.1000000e+01   3.7995900e+01
   2.2000000e+01   3.7961300e+01
   2.3000000e+01   3.7926100e+01
   2.4000000e+01   3.7890100e+01
   2.5000000e+01   3.7853900e+01
   2.6000000e+01   3.7817400e+01
   2.7000000e+01   3.7780500e+01
   2.8000000e+01   3.7743200e+01
   2.9000000e+01   3.7706000e+01
   3.0000000e+01   3.7668500e+01
   3.1000000e+01   3.7630700e+01
   3.2000000e+01   3.7592900e+01
   3.3000000e+01   3.7555000e+01
   3.4000000e+01   3.7517200e+01
   3.5000000e+01   3.7479400e+01
   3.6000000e+01   3.7441400e+01
   3.7000000e+01   3.7403200e+01
   3.8000000e+01   3.7365300e+01
   3.9000000e+01   3.7327300e+01
   4.0000000e+01   3.7289400e+01
   4.1000000e+01   3.7251400e+01
   4.2000000e+01   3.7213400e+01
   4.3000000e+01   3.7175000e+01
   4.4000000e+01   3.7136900e+01
   4.5000000e+01   3.7098900e+01
   4.6000000e+01   3.7060700e+01
   4.7000000e+01   3.7022200e+01
   4.8000000e+01   3.6983400e+01
   4.9000000e+01   3.6944800e+01
   5.0000000e+01   3.6906500e+01
   5.1000000e+01   3.6868600e+01
   5.2000000e+01   3.6830900e+01
   5.3000000e+01   3.6793800e+01
   5.4000000e+01   3.6756600e+01
   5.5000000e+01   3.6719900e+01
   5.6000000e+01   3.6682800e+01
   5.7000000e+01   3.6645200e+01
   5.8000000e+01   3.6607100e+01
   5.9000000e+01   3.6569100e+01
   6.0000000e+01   3.6531100e+01
   6.1000000e+01   3.6492700e+01
   6.2000000e+01   3.6454100e+01
   6.3000000e+01   3.6415400e+01
   6.4000000e+01   3.6376300e+01
   6.5000000e+01   3.6337100e+01
   6.6000000e+01   3.6297900e+01
   6.7000000e+01   3.6258300e+01
   6.8000000e+01   3.6218500e+01
   6.9000000e+01   3.6178600e+01
   7.0000000e+01   3.6138800e+01
   7.1000000e+01   3.6098700e+01
   7.2000000e+01   3.6057800e+01
   7.3000000e+01   3.6016400e+01
   7.4000000e+01   3.5974100e+01
   7.5000000e+01   3.5931800e+01
   7.6000000e+01   3.5888400e+01
   7.7000000e+01   3.5844500e+01
   7.8000000e+01   3.5799900e+01
   7.9000000e+01   3.5754100e+01
   8.0000000e+01   3.5707100e+01
   8.1000000e+01   3.5659000e+01
   8.2000000e+01   3.5609800e+01
   8.3000000e+01   3.5559600e+01
   8.4000000e+01   3.5508500e+01
   8.5000000e+01   3.5455500e+01
   8.6000000e+01   3.5400000e+01
   8.7000000e+01   3.5342400e+01
   8.8000000e+01   3.5282000e+01
   8.9000000e+01   3.5218500e+01
   9.0000000e+01   3.5150900e+01
   9.1000000e+01   3.5077600e+01
   9.2000000e+01   3.4998300e+01
   9.3000000e+01   3.4910400e+01
   9.4000000e+01   3.4812600e+01
   9.5000000e+01   3.4700800e+01
   9.6000000e+01   3.4568300e+01
   9.7000000e+01   3.4399600e+01
   9.8000000e+01   3.4176700e+01
   9.9000000e+01   3.3858400e+01
   1.0000000e+02   3.3385900e+01
   1.0100000e+02   3.2465300e+01


==> Dat/NLI_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   3.6137100e+01
   2.0000000e+00   3.7325800e+01
   3.0000000e+00   3.7855000e+01
   4.0000000e+00   3.8109800e+01
   5.0000000e+00   3.8241300e+01
   6.0000000e+00   3.8315400e+01
   7.0000000e+00   3.8356200e+01
   8.0000000e+00   3.8376400e+01
   9.0000000e+00   3.8382700e+01
   1.0000000e+01   3.8379100e+01
   1.1000000e+01   3.8368300e+01
   1.2000000e+01   3.8352200e+01
   1.3000000e+01   3.8332000e+01
   1.4000000e+01   3.8308200e+01
   1.5000000e+01   3.8281800e+01
   1.6000000e+01   3.8253000e+01
   1.7000000e+01   3.8222400e+01
   1.8000000e+01   3.8190400e+01
   1.9000000e+01   3.8157100e+01
   2.0000000e+01   3.8122800e+01
   2.1000000e+01   3.8087700e+01
   2.2000000e+01   3.8051700e+01
   2.3000000e+01   3.8014800e+01
   2.4000000e+01   3.7977400e+01
   2.5000000e+01   3.7939600e+01
   2.6000000e+01   3.7901200e+01
   2.7000000e+01   3.7862900e+01
   2.8000000e+01   3.7824500e+01
   2.9000000e+01   3.7785700e+01
   3.0000000e+01   3.7746700e+01
   3.1000000e+01   3.7707200e+01
   3.2000000e+01   3.7667400e+01
   3.3000000e+01   3.7627500e+01
   3.4000000e+01   3.7587300e+01
   3.5000000e+01   3.7547200e+01
   3.6000000e+01   3.7507200e+01
   3.7000000e+01   3.7466900e+01
   3.8000000e+01   3.7426400e+01
   3.9000000e+01   3.7386200e+01
   4.0000000e+01   3.7345900e+01
   4.1000000e+01   3.7305200e+01
   4.2000000e+01   3.7264600e+01
   4.3000000e+01   3.7224000e+01
   4.4000000e+01   3.7183700e+01
   4.5000000e+01   3.7143600e+01
   4.6000000e+01   3.7104000e+01
   4.7000000e+01   3.7065000e+01
   4.8000000e+01   3.7026100e+01
   4.9000000e+01   3.6986700e+01
   5.0000000e+01   3.6946900e+01
   5.1000000e+01   3.6907100e+01
   5.2000000e+01   3.6867100e+01
   5.3000000e+01   3.6827100e+01
   5.4000000e+01   3.6787000e+01
   5.5000000e+01   3.6746700e+01
   5.6000000e+01   3.6706100e+01
   5.7000000e+01   3.6665900e+01
   5.8000000e+01   3.6625900e+01
   5.9000000e+01   3.6585900e+01
   6.0000000e+01   3.6546600e+01
   6.1000000e+01   3.6507300e+01
   6.2000000e+01   3.6467900e+01
   6.3000000e+01   3.6427900e+01
   6.4000000e+01   3.6387700e+01
   6.5000000e+01   3.6347700e+01
   6.6000000e+01   3.6307200e+01
   6.7000000e+01   3.6265900e+01
   6.8000000e+01   3.6224700e+01
   6.9000000e+01   3.6184000e+01
   7.0000000e+01   3.6142900e+01
   7.1000000e+01   3.6101300e+01
   7.2000000e+01   3.6059400e+01
   7.3000000e+01   3.6016700e+01
   7.4000000e+01   3.5973200e+01
   7.5000000e+01   3.5929600e+01
   7.6000000e+01   3.5885800e+01
   7.7000000e+01   3.5842600e+01
   7.8000000e+01   3.5798600e+01
   7.9000000e+01   3.5753400e+01
   8.0000000e+01   3.5707900e+01
   8.1000000e+01   3.5661100e+01
   8.2000000e+01   3.5612800e+01
   8.3000000e+01   3.5563500e+01
   8.4000000e+01   3.5512700e+01
   8.5000000e+01   3.5460400e+01
   8.6000000e+01   3.5406500e+01
   8.7000000e+01   3.5350400e+01
   8.8000000e+01   3.5291700e+01
   8.9000000e+01   3.5230500e+01
   9.0000000e+01   3.5165100e+01
   9.1000000e+01   3.5095400e+01
   9.2000000e+01   3.5019400e+01
   9.3000000e+01   3.4935300e+01
   9.4000000e+01   3.4839700e+01
   9.5000000e+01   3.4729300e+01
   9.6000000e+01   3.4596800e+01
   9.7000000e+01   3.4431300e+01
   9.8000000e+01   3.4213500e+01
   9.9000000e+01   3.3899000e+01
   1.0000000e+02   3.3426600e+01
   1.0100000e+02   3.2516300e+01


==> Dat/NLI_16QAM_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   3.7831100e+01
   2.0000000e+00   3.8861200e+01
   3.0000000e+00   3.9327900e+01
   4.0000000e+00   3.9565900e+01
   5.0000000e+00   3.9699100e+01
   6.0000000e+00   3.9780100e+01
   7.0000000e+00   3.9829700e+01
   8.0000000e+00   3.9859000e+01
   9.0000000e+00   3.9874200e+01
   1.0000000e+01   3.9878900e+01
   1.1000000e+01   3.9875900e+01
   1.2000000e+01   3.9866900e+01
   1.3000000e+01   3.9853200e+01
   1.4000000e+01   3.9835400e+01
   1.5000000e+01   3.9814300e+01
   1.6000000e+01   3.9790400e+01
   1.7000000e+01   3.9764200e+01
   1.8000000e+01   3.9736100e+01
   1.9000000e+01   3.9706300e+01
   2.0000000e+01   3.9675100e+01
   2.1000000e+01   3.9642700e+01
   2.2000000e+01   3.9609200e+01
   2.3000000e+01   3.9574500e+01
   2.4000000e+01   3.9538900e+01
   2.5000000e+01   3.9502700e+01
   2.6000000e+01   3.9465700e+01
   2.7000000e+01   3.9428400e+01
   2.8000000e+01   3.9390700e+01
   2.9000000e+01   3.9352500e+01
   3.0000000e+01   3.9313800e+01
   3.1000000e+01   3.9274600e+01
   3.2000000e+01   3.9235000e+01
   3.3000000e+01   3.9195100e+01
   3.4000000e+01   3.9154800e+01
   3.5000000e+01   3.9114300e+01
   3.6000000e+01   3.9073900e+01
   3.7000000e+01   3.9033000e+01
   3.8000000e+01   3.8991900e+01
   3.9000000e+01   3.8950800e+01
   4.0000000e+01   3.8909600e+01
   4.1000000e+01   3.8867900e+01
   4.2000000e+01   3.8826200e+01
   4.3000000e+01   3.8784400e+01
   4.4000000e+01   3.8742700e+01
   4.5000000e+01   3.8701100e+01
   4.6000000e+01   3.8659700e+01
   4.7000000e+01   3.8618700e+01
   4.8000000e+01   3.8577700e+01
   4.9000000e+01   3.8536300e+01
   5.0000000e+01   3.8494500e+01
   5.1000000e+01   3.8452600e+01
   5.2000000e+01   3.8410600e+01
   5.3000000e+01   3.8368400e+01
   5.4000000e+01   3.8326100e+01
   5.5000000e+01   3.8283600e+01
   5.6000000e+01   3.8240800e+01
   5.7000000e+01   3.8198300e+01
   5.8000000e+01   3.8155800e+01
   5.9000000e+01   3.8113200e+01
   6.0000000e+01   3.8071100e+01
   6.1000000e+01   3.8028900e+01
   6.2000000e+01   3.7986500e+01
   6.3000000e+01   3.7943600e+01
   6.4000000e+01   3.7900600e+01
   6.5000000e+01   3.7857500e+01
   6.6000000e+01   3.7814000e+01
   6.7000000e+01   3.7769800e+01
   6.8000000e+01   3.7725700e+01
   6.9000000e+01   3.7681700e+01
   7.0000000e+01   3.7637300e+01
   7.1000000e+01   3.7592500e+01
   7.2000000e+01   3.7547300e+01
   7.3000000e+01   3.7501300e+01
   7.4000000e+01   3.7454700e+01
   7.5000000e+01   3.7407700e+01
   7.6000000e+01   3.7360400e+01
   7.7000000e+01   3.7313400e+01
   7.8000000e+01   3.7265500e+01
   7.9000000e+01   3.7216600e+01
   8.0000000e+01   3.7167200e+01
   8.1000000e+01   3.7116400e+01
   8.2000000e+01   3.7064400e+01
   8.3000000e+01   3.7011100e+01
   8.4000000e+01   3.6956400e+01
   8.5000000e+01   3.6900200e+01
   8.6000000e+01   3.6842300e+01
   8.7000000e+01   3.6782300e+01
   8.8000000e+01   3.6719700e+01
   8.9000000e+01   3.6654500e+01
   9.0000000e+01   3.6585400e+01
   9.1000000e+01   3.6512200e+01
   9.2000000e+01   3.6433300e+01
   9.3000000e+01   3.6347100e+01
   9.4000000e+01   3.6250800e+01
   9.5000000e+01   3.6141800e+01
   9.6000000e+01   3.6014100e+01
   9.7000000e+01   3.5859300e+01
   9.8000000e+01   3.5662000e+01
   9.9000000e+01   3.5389800e+01
   1.0000000e+02   3.4994600e+01
   1.0100000e+02   3.4247700e+01


==> Dat/NLI_16QAM_101CH_10GHZ_25DBM_DAN.dat <==
   1.0000000e+00   3.5961400e+01
   2.0000000e+00   3.6460600e+01
   3.0000000e+00   3.6738200e+01
   4.0000000e+00   3.6906800e+01
   5.0000000e+00   3.7015200e+01
   6.0000000e+00   3.7086600e+01
   7.0000000e+00   3.7133200e+01
   8.0000000e+00   3.7162300e+01
   9.0000000e+00   3.7178400e+01
   1.0000000e+01   3.7184600e+01
   1.1000000e+01   3.7183100e+01
   1.2000000e+01   3.7175300e+01
   1.3000000e+01   3.7162400e+01
   1.4000000e+01   3.7145200e+01
   1.5000000e+01   3.7124500e+01
   1.6000000e+01   3.7100800e+01
   1.7000000e+01   3.7074500e+01
   1.8000000e+01   3.7046000e+01
   1.9000000e+01   3.7015500e+01
   2.0000000e+01   3.6983400e+01
   2.1000000e+01   3.6949700e+01
   2.2000000e+01   3.6914800e+01
   2.3000000e+01   3.6878700e+01
   2.4000000e+01   3.6841600e+01
   2.5000000e+01   3.6803500e+01
   2.6000000e+01   3.6764700e+01
   2.7000000e+01   3.6725100e+01
   2.8000000e+01   3.6684800e+01
   2.9000000e+01   3.6644000e+01
   3.0000000e+01   3.6602600e+01
   3.1000000e+01   3.6560800e+01
   3.2000000e+01   3.6518500e+01
   3.3000000e+01   3.6475800e+01
   3.4000000e+01   3.6432800e+01
   3.5000000e+01   3.6389400e+01
   3.6000000e+01   3.6345800e+01
   3.7000000e+01   3.6301800e+01
   3.8000000e+01   3.6257700e+01
   3.9000000e+01   3.6213300e+01
   4.0000000e+01   3.6168700e+01
   4.1000000e+01   3.6123900e+01
   4.2000000e+01   3.6078900e+01
   4.3000000e+01   3.6033800e+01
   4.4000000e+01   3.5988500e+01
   4.5000000e+01   3.5943100e+01
   4.6000000e+01   3.5897500e+01
   4.7000000e+01   3.5851900e+01
   4.8000000e+01   3.5806000e+01
   4.9000000e+01   3.5760100e+01
   5.0000000e+01   3.5714000e+01
   5.1000000e+01   3.5667900e+01
   5.2000000e+01   3.5621600e+01
   5.3000000e+01   3.5575100e+01
   5.4000000e+01   3.5528600e+01
   5.5000000e+01   3.5482000e+01
   5.6000000e+01   3.5435200e+01
   5.7000000e+01   3.5388300e+01
   5.8000000e+01   3.5341200e+01
   5.9000000e+01   3.5294000e+01
   6.0000000e+01   3.5246700e+01
   6.1000000e+01   3.5199200e+01
   6.2000000e+01   3.5151600e+01
   6.3000000e+01   3.5103800e+01
   6.4000000e+01   3.5055800e+01
   6.5000000e+01   3.5007600e+01
   6.6000000e+01   3.4959100e+01
   6.7000000e+01   3.4910400e+01
   6.8000000e+01   3.4861500e+01
   6.9000000e+01   3.4812200e+01
   7.0000000e+01   3.4762700e+01
   7.1000000e+01   3.4712800e+01
   7.2000000e+01   3.4662500e+01
   7.3000000e+01   3.4611800e+01
   7.4000000e+01   3.4560700e+01
   7.5000000e+01   3.4509100e+01
   7.6000000e+01   3.4456900e+01
   7.7000000e+01   3.4404100e+01
   7.8000000e+01   3.4350700e+01
   7.9000000e+01   3.4296500e+01
   8.0000000e+01   3.4241500e+01
   8.1000000e+01   3.4185600e+01
   8.2000000e+01   3.4128600e+01
   8.3000000e+01   3.4070600e+01
   8.4000000e+01   3.4011200e+01
   8.5000000e+01   3.3950400e+01
   8.6000000e+01   3.3888000e+01
   8.7000000e+01   3.3823700e+01
   8.8000000e+01   3.3757200e+01
   8.9000000e+01   3.3688200e+01
   9.0000000e+01   3.3616200e+01
   9.1000000e+01   3.3540800e+01
   9.2000000e+01   3.3461300e+01
   9.3000000e+01   3.3376800e+01
   9.4000000e+01   3.3286100e+01
   9.5000000e+01   3.3187600e+01
   9.6000000e+01   3.3079100e+01
   9.7000000e+01   3.2957500e+01
   9.8000000e+01   3.2817500e+01
   9.9000000e+01   3.2651100e+01
   1.0000000e+02   3.2444000e+01
   1.0100000e+02   3.2172200e+01


==> Dat/NLI_64QAM_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   3.7831100e+01
   2.0000000e+00   3.8861200e+01
   3.0000000e+00   3.9327900e+01
   4.0000000e+00   3.9565900e+01
   5.0000000e+00   3.9699100e+01
   6.0000000e+00   3.9780100e+01
   7.0000000e+00   3.9829700e+01
   8.0000000e+00   3.9859000e+01
   9.0000000e+00   3.9874200e+01
   1.0000000e+01   3.9878900e+01
   1.1000000e+01   3.9875900e+01
   1.2000000e+01   3.9866900e+01
   1.3000000e+01   3.9853200e+01
   1.4000000e+01   3.9835400e+01
   1.5000000e+01   3.9814300e+01
   1.6000000e+01   3.9790400e+01
   1.7000000e+01   3.9764200e+01
   1.8000000e+01   3.9736100e+01
   1.9000000e+01   3.9706300e+01
   2.0000000e+01   3.9675100e+01
   2.1000000e+01   3.9642700e+01
   2.2000000e+01   3.9609200e+01
   2.3000000e+01   3.9574500e+01
   2.4000000e+01   3.9538900e+01
   2.5000000e+01   3.9502700e+01
   2.6000000e+01   3.9465700e+01
   2.7000000e+01   3.9428400e+01
   2.8000000e+01   3.9390700e+01
   2.9000000e+01   3.9352500e+01
   3.0000000e+01   3.9313800e+01
   3.1000000e+01   3.9274600e+01
   3.2000000e+01   3.9235000e+01
   3.3000000e+01   3.9195100e+01
   3.4000000e+01   3.9154800e+01
   3.5000000e+01   3.9114300e+01
   3.6000000e+01   3.9073900e+01
   3.7000000e+01   3.9033000e+01
   3.8000000e+01   3.8991900e+01
   3.9000000e+01   3.8950800e+01
   4.0000000e+01   3.8909600e+01
   4.1000000e+01   3.8867900e+01
   4.2000000e+01   3.8826200e+01
   4.3000000e+01   3.8784400e+01
   4.4000000e+01   3.8742700e+01
   4.5000000e+01   3.8701100e+01
   4.6000000e+01   3.8659700e+01
   4.7000000e+01   3.8618700e+01
   4.8000000e+01   3.8577700e+01
   4.9000000e+01   3.8536300e+01
   5.0000000e+01   3.8494500e+01
   5.1000000e+01   3.8452600e+01
   5.2000000e+01   3.8410600e+01
   5.3000000e+01   3.8368400e+01
   5.4000000e+01   3.8326100e+01
   5.5000000e+01   3.8283600e+01
   5.6000000e+01   3.8240800e+01
   5.7000000e+01   3.8198300e+01
   5.8000000e+01   3.8155800e+01
   5.9000000e+01   3.8113200e+01
   6.0000000e+01   3.8071100e+01
   6.1000000e+01   3.8028900e+01
   6.2000000e+01   3.7986500e+01
   6.3000000e+01   3.7943600e+01
   6.4000000e+01   3.7900600e+01
   6.5000000e+01   3.7857500e+01
   6.6000000e+01   3.7814000e+01
   6.7000000e+01   3.7769800e+01
   6.8000000e+01   3.7725700e+01
   6.9000000e+01   3.7681700e+01
   7.0000000e+01   3.7637300e+01
   7.1000000e+01   3.7592500e+01
   7.2000000e+01   3.7547300e+01
   7.3000000e+01   3.7501300e+01
   7.4000000e+01   3.7454700e+01
   7.5000000e+01   3.7407700e+01
   7.6000000e+01   3.7360400e+01
   7.7000000e+01   3.7313400e+01
   7.8000000e+01   3.7265500e+01
   7.9000000e+01   3.7216600e+01
   8.0000000e+01   3.7167200e+01
   8.1000000e+01   3.7116400e+01
   8.2000000e+01   3.7064400e+01
   8.3000000e+01   3.7011100e+01
   8.4000000e+01   3.6956400e+01
   8.5000000e+01   3.6900200e+01
   8.6000000e+01   3.6842300e+01
   8.7000000e+01   3.6782300e+01
   8.8000000e+01   3.6719700e+01
   8.9000000e+01   3.6654500e+01
   9.0000000e+01   3.6585400e+01
   9.1000000e+01   3.6512200e+01
   9.2000000e+01   3.6433300e+01
   9.3000000e+01   3.6347100e+01
   9.4000000e+01   3.6250800e+01
   9.5000000e+01   3.6141800e+01
   9.6000000e+01   3.6014100e+01
   9.7000000e+01   3.5859300e+01
   9.8000000e+01   3.5662000e+01
   9.9000000e+01   3.5389800e+01
   1.0000000e+02   3.4994600e+01
   1.0100000e+02   3.4247700e+01


==> Dat/NLI_GN_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   4.0229900e+01
   2.0000000e+00   4.1103600e+01
   3.0000000e+00   4.1500200e+01
   4.0000000e+00   4.1715400e+01
   5.0000000e+00   4.1845400e+01
   6.0000000e+00   4.1929500e+01
   7.0000000e+00   4.1984500e+01
   8.0000000e+00   4.2020000e+01
   9.0000000e+00   4.2041400e+01
   1.0000000e+01   4.2052100e+01
   1.1000000e+01   4.2054700e+01
   1.2000000e+01   4.2050800e+01
   1.3000000e+01   4.2041700e+01
   1.4000000e+01   4.2028100e+01
   1.5000000e+01   4.2010800e+01
   1.6000000e+01   4.1990300e+01
   1.7000000e+01   4.1967000e+01
   1.8000000e+01   4.1941600e+01
   1.9000000e+01   4.1914000e+01
   2.0000000e+01   4.1884800e+01
   2.1000000e+01   4.1854000e+01
   2.2000000e+01   4.1821900e+01
   2.3000000e+01   4.1788400e+01
   2.4000000e+01   4.1753800e+01
   2.5000000e+01   4.1718300e+01
   2.6000000e+01   4.1681800e+01
   2.7000000e+01   4.1644800e+01
   2.8000000e+01   4.1607100e+01
   2.9000000e+01   4.1568800e+01
   3.0000000e+01   4.1529900e+01
   3.1000000e+01   4.1490300e+01
   3.2000000e+01   4.1450300e+01
   3.3000000e+01   4.1409800e+01
   3.4000000e+01   4.1368800e+01
   3.5000000e+01   4.1327600e+01
   3.6000000e+01   4.1286100e+01
   3.7000000e+01   4.1244200e+01
   3.8000000e+01   4.1202000e+01
   3.9000000e+01   4.1159700e+01
   4.0000000e+01   4.1117100e+01
   4.1000000e+01   4.1074100e+01
   4.2000000e+01   4.1030900e+01
   4.3000000e+01   4.0987600e+01
   4.4000000e+01   4.0944300e+01
   4.5000000e+01   4.0900900e+01
   4.6000000e+01   4.0857500e+01
   4.7000000e+01   4.0814200e+01
   4.8000000e+01   4.0770900e+01
   4.9000000e+01   4.0727200e+01
   5.0000000e+01   4.0683200e+01
   5.1000000e+01   4.0639000e+01
   5.2000000e+01   4.0594700e+01
   5.3000000e+01   4.0550200e+01
   5.4000000e+01   4.0505600e+01
   5.5000000e+01   4.0460700e+01
   5.6000000e+01   4.0415600e+01
   5.7000000e+01   4.0370500e+01
   5.8000000e+01   4.0325400e+01
   5.9000000e+01   4.0280200e+01
   6.0000000e+01   4.0235100e+01
   6.1000000e+01   4.0189900e+01
   6.2000000e+01   4.0144500e+01
   6.3000000e+01   4.0098700e+01
   6.4000000e+01   4.0052600e+01
   6.5000000e+01   4.0006500e+01
   6.6000000e+01   3.9959900e+01
   6.7000000e+01   3.9912800e+01
   6.8000000e+01   3.9865600e+01
   6.9000000e+01   3.9818300e+01
   7.0000000e+01   3.9770700e+01
   7.1000000e+01   3.9722600e+01
   7.2000000e+01   3.9674000e+01
   7.3000000e+01   3.9624800e+01
   7.4000000e+01   3.9575000e+01
   7.5000000e+01   3.9524700e+01
   7.6000000e+01   3.9474000e+01
   7.7000000e+01   3.9423100e+01
   7.8000000e+01   3.9371400e+01
   7.9000000e+01   3.9318700e+01
   8.0000000e+01   3.9265400e+01
   8.1000000e+01   3.9210800e+01
   8.2000000e+01   3.9155000e+01
   8.3000000e+01   3.9098000e+01
   8.4000000e+01   3.9039500e+01
   8.5000000e+01   3.8979400e+01
   8.6000000e+01   3.8917600e+01
   8.7000000e+01   3.8853700e+01
   8.8000000e+01   3.8787300e+01
   8.9000000e+01   3.8718300e+01
   9.0000000e+01   3.8645800e+01
   9.1000000e+01   3.8569300e+01
   9.2000000e+01   3.8487600e+01
   9.3000000e+01   3.8399600e+01
   9.4000000e+01   3.8302900e+01
   9.5000000e+01   3.8195600e+01
   9.6000000e+01   3.8073000e+01
   9.7000000e+01   3.7929100e+01
   9.8000000e+01   3.7752500e+01
   9.9000000e+01   3.7521800e+01
   1.0000000e+02   3.7200000e+01
   1.0100000e+02   3.6597000e+01


==> Dat/NLI_HETRO_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   3.4812500e+01
   2.0000000e+00   3.5773100e+01
   3.0000000e+00   3.6244100e+01
   4.0000000e+00   3.6519700e+01
   5.0000000e+00   3.6692700e+01
   6.0000000e+00   3.6815100e+01
   7.0000000e+00   3.6908000e+01
   8.0000000e+00   3.6983700e+01
   9.0000000e+00   3.7047300e+01
   1.0000000e+01   3.7102600e+01
   1.1000000e+01   3.7151300e+01
   1.2000000e+01   3.7195400e+01
   1.3000000e+01   3.7236100e+01
   1.4000000e+01   3.7273700e+01
   1.5000000e+01   3.7309100e+01
   1.6000000e+01   3.7342400e+01
   1.7000000e+01   3.7374000e+01
   1.8000000e+01   3.7404400e+01
   1.9000000e+01   3.7433900e+01
   2.0000000e+01   3.7462700e+01
   2.1000000e+01   3.7491200e+01
   2.2000000e+01   3.7519800e+01
   2.3000000e+01   3.7548300e+01
   2.4000000e+01   3.7577500e+01
   2.5000000e+01   3.7607600e+01
   2.6000000e+01   3.7638600e+01
   2.7000000e+01   3.7671100e+01
   2.8000000e+01   3.7705400e+01
   2.9000000e+01   3.7742400e+01
   3.0000000e+01   3.7783200e+01
   3.1000000e+01   3.7829600e+01
   3.2000000e+01   3.7883900e+01
   3.3000000e+01   3.7950200e+01
   3.4000000e+01   3.8027100e+01
   3.5000000e+01   3.8054000e+01
   3.6000000e+01   3.8128100e+01
   3.7000000e+01   3.8188900e+01
   3.8000000e+01   3.8236600e+01
   3.9000000e+01   3.8275800e+01
   4.0000000e+01   3.8308600e+01
   4.1000000e+01   3.8336700e+01
   4.2000000e+01   3.8361000e+01
   4.3000000e+01   3.8382300e+01
   4.4000000e+01   3.8401300e+01
   4.5000000e+01   3.8418300e+01
   4.6000000e+01   3.8433600e+01
   4.7000000e+01   3.8447400e+01
   4.8000000e+01   3.8459900e+01
   4.9000000e+01   3.8471000e+01
   5.0000000e+01   3.8481700e+01
   5.1000000e+01   3.8491400e+01
   5.2000000e+01   3.8499900e+01
   5.3000000e+01   3.8507700e+01
   5.4000000e+01   3.8515300e+01
   5.5000000e+01   3.8522200e+01
   5.6000000e+01   3.8528400e+01
   5.7000000e+01   3.8534100e+01
   5.8000000e+01   3.8539200e+01
   5.9000000e+01   3.8543900e+01
   6.0000000e+01   3.8548300e+01
   6.1000000e+01   3.8552400e+01
   6.2000000e+01   3.8556100e+01
   6.3000000e+01   3.8559500e+01
   6.4000000e+01   3.8563000e+01
   6.5000000e+01   3.8567000e+01
   6.6000000e+01   3.8572000e+01
   6.7000000e+01   3.8578500e+01
   6.8000000e+01   3.8586200e+01
   6.9000000e+01   3.8588500e+01
   7.0000000e+01   3.8594500e+01
   7.1000000e+01   3.8597600e+01
   7.2000000e+01   3.8598200e+01
   7.3000000e+01   3.8596700e+01
   7.4000000e+01   3.8593400e+01
   7.5000000e+01   3.8588300e+01
   7.6000000e+01   3.8581600e+01
   7.7000000e+01   3.8573500e+01
   7.8000000e+01   3.8563800e+01
   7.9000000e+01   3.8552900e+01
   8.0000000e+01   3.8540600e+01
   8.1000000e+01   3.8526600e+01
   8.2000000e+01   3.8511200e+01
   8.3000000e+01   3.8493900e+01
   8.4000000e+01   3.8474700e+01
   8.5000000e+01   3.8453400e+01
   8.6000000e+01   3.8429500e+01
   8.7000000e+01   3.8402800e+01
   8.8000000e+01   3.8372900e+01
   8.9000000e+01   3.8339400e+01
   9.0000000e+01   3.8301700e+01
   9.1000000e+01   3.8259300e+01
   9.2000000e+01   3.8210700e+01
   9.3000000e+01   3.8154100e+01
   9.4000000e+01   3.8087800e+01
   9.5000000e+01   3.8007800e+01
   9.6000000e+01   3.7909400e+01
   9.7000000e+01   3.7781200e+01
   9.8000000e+01   3.7603900e+01
   9.9000000e+01   3.7333000e+01
   1.0000000e+02   3.6881800e+01
   1.0100000e+02   3.5960600e+01


==> Dat/NLI_HETRO_25DBM_101CH_10GHZ.dat <==
   1.0000000e+00   3.4812500e+01
   2.0000000e+00   3.5773100e+01
   3.0000000e+00   3.6244100e+01
   4.0000000e+00   3.6519700e+01
   5.0000000e+00   3.6692700e+01
   6.0000000e+00   3.6815100e+01
   7.0000000e+00   3.6908000e+01
   8.0000000e+00   3.6983700e+01
   9.0000000e+00   3.7047300e+01
   1.0000000e+01   3.7102600e+01
   1.1000000e+01   3.7151300e+01
   1.2000000e+01   3.7195400e+01
   1.3000000e+01   3.7236100e+01
   1.4000000e+01   3.7273700e+01
   1.5000000e+01   3.7309100e+01
   1.6000000e+01   3.7342400e+01
   1.7000000e+01   3.7374000e+01
   1.8000000e+01   3.7404400e+01
   1.9000000e+01   3.7433900e+01
   2.0000000e+01   3.7462700e+01
   2.1000000e+01   3.7491200e+01
   2.2000000e+01   3.7519800e+01
   2.3000000e+01   3.7548300e+01
   2.4000000e+01   3.7577500e+01
   2.5000000e+01   3.7607600e+01
   2.6000000e+01   3.7638600e+01
   2.7000000e+01   3.7671100e+01
   2.8000000e+01   3.7705400e+01
   2.9000000e+01   3.7742400e+01
   3.0000000e+01   3.7783200e+01
   3.1000000e+01   3.7829600e+01
   3.2000000e+01   3.7883900e+01
   3.3000000e+01   3.7950200e+01
   3.4000000e+01   3.8027100e+01
   3.5000000e+01   3.8054000e+01
   3.6000000e+01   3.8128100e+01
   3.7000000e+01   3.8188900e+01
   3.8000000e+01   3.8236600e+01
   3.9000000e+01   3.8275800e+01
   4.0000000e+01   3.8308600e+01
   4.1000000e+01   3.8336700e+01
   4.2000000e+01   3.8361000e+01
   4.3000000e+01   3.8382300e+01
   4.4000000e+01   3.8401300e+01
   4.5000000e+01   3.8418300e+01
   4.6000000e+01   3.8433600e+01
   4.7000000e+01   3.8447400e+01
   4.8000000e+01   3.8459900e+01
   4.9000000e+01   3.8471000e+01
   5.0000000e+01   3.8481700e+01
   5.1000000e+01   3.8491400e+01
   5.2000000e+01   3.8499900e+01
   5.3000000e+01   3.8507700e+01
   5.4000000e+01   3.8515300e+01
   5.5000000e+01   3.8522200e+01
   5.6000000e+01   3.8528400e+01
   5.7000000e+01   3.8534100e+01
   5.8000000e+01   3.8539200e+01
   5.9000000e+01   3.8543900e+01
   6.0000000e+01   3.8548300e+01
   6.1000000e+01   3.8552400e+01
   6.2000000e+01   3.8556100e+01
   6.3000000e+01   3.8559500e+01
   6.4000000e+01   3.8563000e+01
   6.5000000e+01   3.8567000e+01
   6.6000000e+01   3.8572000e+01
   6.7000000e+01   3.8578500e+01
   6.8000000e+01   3.8586200e+01
   6.9000000e+01   3.8588500e+01
   7.0000000e+01   3.8594500e+01
   7.1000000e+01   3.8597600e+01
   7.2000000e+01   3.8598200e+01
   7.3000000e+01   3.8596700e+01
   7.4000000e+01   3.8593400e+01
   7.5000000e+01   3.8588300e+01
   7.6000000e+01   3.8581600e+01
   7.7000000e+01   3.8573500e+01
   7.8000000e+01   3.8563800e+01
   7.9000000e+01   3.8552900e+01
   8.0000000e+01   3.8540600e+01
   8.1000000e+01   3.8526600e+01
   8.2000000e+01   3.8511200e+01
   8.3000000e+01   3.8493900e+01
   8.4000000e+01   3.8474700e+01
   8.5000000e+01   3.8453400e+01
   8.6000000e+01   3.8429500e+01
   8.7000000e+01   3.8402800e+01
   8.8000000e+01   3.8372900e+01
   8.9000000e+01   3.8339400e+01
   9.0000000e+01   3.8301700e+01
   9.1000000e+01   3.8259300e+01
   9.2000000e+01   3.8210700e+01
   9.3000000e+01   3.8154100e+01
   9.4000000e+01   3.8087800e+01
   9.5000000e+01   3.8007800e+01
   9.6000000e+01   3.7909400e+01
   9.7000000e+01   3.7781200e+01
   9.8000000e+01   3.7603900e+01
   9.9000000e+01   3.7333000e+01
   1.0000000e+02   3.6881800e+01
   1.0100000e+02   3.5960600e+01


==> Dat/NLI_HETRO_NOSRS_101CH_10GHZ_25DBM.dat <==
   1.0000000e+00   3.4812500e+01
   2.0000000e+00   3.5773100e+01
   3.0000000e+00   3.6244100e+01
   4.0000000e+00   3.6519700e+01
   5.0000000e+00   3.6692700e+01
   6.0000000e+00   3.6815100e+01
   7.0000000e+00   3.6908000e+01
   8.0000000e+00   3.6983700e+01
   9.0000000e+00   3.7047300e+01
   1.0000000e+01   3.7102600e+01
   1.1000000e+01   3.7151300e+01
   1.2000000e+01   3.7195400e+01
   1.3000000e+01   3.7236100e+01
   1.4000000e+01   3.7273700e+01
   1.5000000e+01   3.7309100e+01
   1.6000000e+01   3.7342400e+01
   1.7000000e+01   3.7374000e+01
   1.8000000e+01   3.7404400e+01
   1.9000000e+01   3.7433900e+01
   2.0000000e+01   3.7462700e+01
   2.1000000e+01   3.7491200e+01
   2.2000000e+01   3.7519800e+01
   2.3000000e+01   3.7548300e+01
   2.4000000e+01   3.7577500e+01
   2.5000000e+01   3.7607600e+01
   2.6000000e+01   3.7638600e+01
   2.7000000e+01   3.7671100e+01
   2.8000000e+01   3.7705400e+01
   2.9000000e+01   3.7742400e+01
   3.0000000e+01   3.7783200e+01
   3.1000000e+01   3.7829600e+01
   3.2000000e+01   3.7883900e+01
   3.3000000e+01   3.7950200e+01
   3.4000000e+01   3.8027100e+01
   3.5000000e+01   3.8054000e+01
   3.6000000e+01   3.8128100e+01
   3.7000000e+01   3.8188900e+01
   3.8000000e+01   3.8236600e+01
   3.9000000e+01   3.8275800e+01
   4.0000000e+01   3.8308600e+01
   4.1000000e+01   3.8336700e+01
   4.2000000e+01   3.8361000e+01
   4.3000000e+01   3.8382300e+01
   4.4000000e+01   3.8401300e+01
   4.5000000e+01   3.8418300e+01
   4.6000000e+01   3.8433600e+01
   4.7000000e+01   3.8447400e+01
   4.8000000e+01   3.8459900e+01
   4.9000000e+01   3.8471000e+01
   5.0000000e+01   3.8481700e+01
   5.1000000e+01   3.8491400e+01
   5.2000000e+01   3.8499900e+01
   5.3000000e+01   3.8507700e+01
   5.4000000e+01   3.8515300e+01
   5.5000000e+01   3.8522200e+01
   5.6000000e+01   3.8528400e+01
   5.7000000e+01   3.8534100e+01
   5.8000000e+01   3.8539200e+01
   5.9000000e+01   3.8543900e+01
   6.0000000e+01   3.8548300e+01
   6.1000000e+01   3.8552400e+01
   6.2000000e+01   3.8556100e+01
   6.3000000e+01   3.8559500e+01
   6.4000000e+01   3.8563000e+01
   6.5000000e+01   3.8567000e+01
   6.6000000e+01   3.8572000e+01
   6.7000000e+01   3.8578500e+01
   6.8000000e+01   3.8586200e+01
   6.9000000e+01   3.8588500e+01
   7.0000000e+01   3.8594500e+01
   7.1000000e+01   3.8597600e+01
   7.2000000e+01   3.8598200e+01
   7.3000000e+01   3.8596700e+01
   7.4000000e+01   3.8593400e+01
   7.5000000e+01   3.8588300e+01
   7.6000000e+01   3.8581600e+01
   7.7000000e+01   3.8573500e+01
   7.8000000e+01   3.8563800e+01
   7.9000000e+01   3.8552900e+01
   8.0000000e+01   3.8540600e+01
   8.1000000e+01   3.8526600e+01
   8.2000000e+01   3.8511200e+01
   8.3000000e+01   3.8493900e+01
   8.4000000e+01   3.8474700e+01
   8.5000000e+01   3.8453400e+01
   8.6000000e+01   3.8429500e+01
   8.7000000e+01   3.8402800e+01
   8.8000000e+01   3.8372900e+01
   8.9000000e+01   3.8339400e+01
   9.0000000e+01   3.8301700e+01
   9.1000000e+01   3.8259300e+01
   9.2000000e+01   3.8210700e+01
   9.3000000e+01   3.8154100e+01
   9.4000000e+01   3.8087800e+01
   9.5000000e+01   3.8007800e+01
   9.6000000e+01   3.7909400e+01
   9.7000000e+01   3.7781200e+01
   9.8000000e+01   3.7603900e+01
   9.9000000e+01   3.7333000e+01
   1.0000000e+02   3.6881800e+01
   1.0100000e+02   3.5960600e+01


==> Dat/NLI_HET_25DBM_1THZ_wSRS.dat <==
   1.0000000e+00   3.6500000e+01
   2.0000000e+00   3.7645400e+01
   3.0000000e+00   3.8169600e+01
   4.0000000e+00   3.8430600e+01
   5.0000000e+00   3.8570600e+01
   6.0000000e+00   3.8654100e+01
   7.0000000e+00   3.8705700e+01
   8.0000000e+00   3.8737100e+01
   9.0000000e+00   3.8754600e+01
   1.0000000e+01   3.8762400e+01
   1.1000000e+01   3.8763500e+01
   1.2000000e+01   3.8759300e+01
   1.3000000e+01   3.8751200e+01
   1.4000000e+01   3.8740300e+01
   1.5000000e+01   3.8727100e+01
   1.6000000e+01   3.8712200e+01
   1.7000000e+01   3.8696100e+01
   1.8000000e+01   3.8679200e+01
   1.9000000e+01   3.8661700e+01
   2.0000000e+01   3.8643900e+01
   2.1000000e+01   3.8626300e+01
   2.2000000e+01   3.8608800e+01
   2.3000000e+01   3.8591800e+01
   2.4000000e+01   3.8575700e+01
   2.5000000e+01   3.8560800e+01
   2.6000000e+01   3.8547400e+01
   2.7000000e+01   3.8535700e+01
   2.8000000e+01   3.8526800e+01
   2.9000000e+01   3.8521700e+01
   3.0000000e+01   3.8521200e+01
   3.1000000e+01   3.8527000e+01
   3.2000000e+01   3.8541400e+01
   3.3000000e+01   3.8569500e+01
   3.4000000e+01   3.8612800e+01
   3.5000000e+01   3.8590400e+01
   3.6000000e+01   3.8633900e+01
   3.7000000e+01   3.8658100e+01
   3.8000000e+01   3.8667900e+01
   3.9000000e+01   3.8668000e+01
   4.0000000e+01   3.8661300e+01
   4.1000000e+01   3.8650000e+01
   4.2000000e+01   3.8635300e+01
   4.3000000e+01   3.8617800e+01
   4.4000000e+01   3.8598000e+01
   4.5000000e+01   3.8576500e+01
   4.6000000e+01   3.8553300e+01
   4.7000000e+01   3.8528500e+01
   4.8000000e+01   3.8502600e+01
   4.9000000e+01   3.8475600e+01
   5.0000000e+01   3.8447800e+01
   5.1000000e+01   3.8419000e+01
   5.2000000e+01   3.8389500e+01
   5.3000000e+01   3.8359400e+01
   5.4000000e+01   3.8329200e+01
   5.5000000e+01   3.8298200e+01
   5.6000000e+01   3.8266800e+01
   5.7000000e+01   3.8234900e+01
   5.8000000e+01   3.8202700e+01
   5.9000000e+01   3.8170500e+01
   6.0000000e+01   3.8138100e+01
   6.1000000e+01   3.8105500e+01
   6.2000000e+01   3.8073100e+01
   6.3000000e+01   3.8041100e+01
   6.4000000e+01   3.8009100e+01
   6.5000000e+01   3.7977100e+01
   6.6000000e+01   3.7945900e+01
   6.7000000e+01   3.7916100e+01
   6.8000000e+01   3.7888100e+01
   6.9000000e+01   3.7853600e+01
   7.0000000e+01   3.7824700e+01
   7.1000000e+01   3.7792900e+01
   7.2000000e+01   3.7758800e+01
   7.3000000e+01   3.7723000e+01
   7.4000000e+01   3.7685800e+01
   7.5000000e+01   3.7648000e+01
   7.6000000e+01   3.7609400e+01
   7.7000000e+01   3.7569100e+01
   7.8000000e+01   3.7527600e+01
   7.9000000e+01   3.7484900e+01
   8.0000000e+01   3.7441100e+01
   8.1000000e+01   3.7395900e+01
   8.2000000e+01   3.7348800e+01
   8.3000000e+01   3.7300200e+01
   8.4000000e+01   3.7250000e+01
   8.5000000e+01   3.7198100e+01
   8.6000000e+01   3.7144300e+01
   8.7000000e+01   3.7088200e+01
   8.8000000e+01   3.7029200e+01
   8.9000000e+01   3.6966700e+01
   9.0000000e+01   3.6900500e+01
   9.1000000e+01   3.6829600e+01
   9.2000000e+01   3.6752500e+01
   9.3000000e+01   3.6668200e+01
   9.4000000e+01   3.6573900e+01
   9.5000000e+01   3.6465300e+01
   9.6000000e+01   3.6337400e+01
   9.7000000e+01   3.6181400e+01
   9.8000000e+01   3.5981900e+01
   9.9000000e+01   3.5706800e+01
   1.0000000e+02   3.5310400e+01
   1.0100000e+02   3.4533200e+01


==> Dat/NLI_QPSK_101CH_10GHZ_25DBM_DAN.dat <==
   1.0000000e+00   3.4071400e+01
   2.0000000e+00   3.4570400e+01
   3.0000000e+00   3.4830000e+01
   4.0000000e+00   3.4981500e+01
   5.0000000e+00   3.5075300e+01
   6.0000000e+00   3.5134000e+01
   7.0000000e+00   3.5169200e+01
   8.0000000e+00   3.5187900e+01
   9.0000000e+00   3.5194400e+01
   1.0000000e+01   3.5191900e+01
   1.1000000e+01   3.5182200e+01
   1.2000000e+01   3.5166800e+01
   1.3000000e+01   3.5146800e+01
   1.4000000e+01   3.5122900e+01
   1.5000000e+01   3.5095800e+01
   1.6000000e+01   3.5066000e+01
   1.7000000e+01   3.5033800e+01
   1.8000000e+01   3.4999700e+01
   1.9000000e+01   3.4963800e+01
   2.0000000e+01   3.4926400e+01
   2.1000000e+01   3.4887700e+01
   2.2000000e+01   3.4847900e+01
   2.3000000e+01   3.4807100e+01
   2.4000000e+01   3.4765400e+01
   2.5000000e+01   3.4722900e+01
   2.6000000e+01   3.4679700e+01
   2.7000000e+01   3.4635800e+01
   2.8000000e+01   3.4591400e+01
   2.9000000e+01   3.4546400e+01
   3.0000000e+01   3.4501000e+01
   3.1000000e+01   3.4455200e+01
   3.2000000e+01   3.4409000e+01
   3.3000000e+01   3.4362400e+01
   3.4000000e+01   3.4315600e+01
   3.5000000e+01   3.4268400e+01
   3.6000000e+01   3.4221000e+01
   3.7000000e+01   3.4173300e+01
   3.8000000e+01   3.4125300e+01
   3.9000000e+01   3.4077200e+01
   4.0000000e+01   3.4028900e+01
   4.1000000e+01   3.3980400e+01
   4.2000000e+01   3.3931800e+01
   4.3000000e+01   3.3883000e+01
   4.4000000e+01   3.3834100e+01
   4.5000000e+01   3.3785000e+01
   4.6000000e+01   3.3735800e+01
   4.7000000e+01   3.3686500e+01
   4.8000000e+01   3.3637000e+01
   4.9000000e+01   3.3587500e+01
   5.0000000e+01   3.3537800e+01
   5.1000000e+01   3.3488100e+01
   5.2000000e+01   3.3438200e+01
   5.3000000e+01   3.3388200e+01
   5.4000000e+01   3.3338100e+01
   5.5000000e+01   3.3287900e+01
   5.6000000e+01   3.3237600e+01
   5.7000000e+01   3.3187100e+01
   5.8000000e+01   3.3136600e+01
   5.9000000e+01   3.3085800e+01
   6.0000000e+01   3.3035000e+01
   6.1000000e+01   3.2983900e+01
   6.2000000e+01   3.2932700e+01
   6.3000000e+01   3.2881400e+01
   6.4000000e+01   3.2829800e+01
   6.5000000e+01   3.2778000e+01
   6.6000000e+01   3.2726000e+01
   6.7000000e+01   3.2673800e+01
   6.8000000e+01   3.2621200e+01
   6.9000000e+01   3.2568400e+01
   7.0000000e+01   3.2515300e+01
   7.1000000e+01   3.2461800e+01
   7.2000000e+01   3.2407900e+01
   7.3000000e+01   3.2353600e+01
   7.4000000e+01   3.2298900e+01
   7.5000000e+01   3.2243700e+01
   7.6000000e+01   3.2187900e+01
   7.7000000e+01   3.2131500e+01
   7.8000000e+01   3.2074400e+01
   7.9000000e+01   3.2016500e+01
   8.0000000e+01   3.1957700e+01
   8.1000000e+01   3.1898000e+01
   8.2000000e+01   3.1837300e+01
   8.3000000e+01   3.1775400e+01
   8.4000000e+01   3.1712100e+01
   8.5000000e+01   3.1647200e+01
   8.6000000e+01   3.1580700e+01
   8.7000000e+01   3.1512100e+01
   8.8000000e+01   3.1441200e+01
   8.9000000e+01   3.1367600e+01
   9.0000000e+01   3.1290800e+01
   9.1000000e+01   3.1210300e+01
   9.2000000e+01   3.1125200e+01
   9.3000000e+01   3.1034700e+01
   9.4000000e+01   3.0937200e+01
   9.5000000e+01   3.0831100e+01
   9.6000000e+01   3.0713600e+01
   9.7000000e+01   3.0580800e+01
   9.8000000e+01   3.0426600e+01
   9.9000000e+01   3.0240700e+01
   1.0000000e+02   3.0004400e+01
   1.0100000e+02   2.9682800e+01


==> Dat/NLI_het_25dbm_10ghz_101ch_srs.dat <==
   1.0000000e+00   3.6241200e+01
   2.0000000e+00   3.7407200e+01
   3.0000000e+00   3.7950200e+01
   4.0000000e+00   3.8213200e+01
   5.0000000e+00   3.8351500e+01
   6.0000000e+00   3.8430000e+01
   7.0000000e+00   3.8476800e+01
   8.0000000e+00   3.8504000e+01
   9.0000000e+00   3.8517500e+01
   1.0000000e+01   3.8522000e+01
   1.1000000e+01   3.8519800e+01
   1.2000000e+01   3.8512400e+01
   1.3000000e+01   3.8501400e+01
   1.4000000e+01   3.8487700e+01
   1.5000000e+01   3.8472200e+01
   1.6000000e+01   3.8455400e+01
   1.7000000e+01   3.8437700e+01
   1.8000000e+01   3.8419300e+01
   1.9000000e+01   3.8400400e+01
   2.0000000e+01   3.8381100e+01
   2.1000000e+01   3.8361900e+01
   2.2000000e+01   3.8342900e+01
   2.3000000e+01   3.8325000e+01
   2.4000000e+01   3.8308100e+01
   2.5000000e+01   3.8292500e+01
   2.6000000e+01   3.8278600e+01
   2.7000000e+01   3.8266800e+01
   2.8000000e+01   3.8257900e+01
   2.9000000e+01   3.8252500e+01
   3.0000000e+01   3.8251600e+01
   3.1000000e+01   3.8257200e+01
   3.2000000e+01   3.8271900e+01
   3.3000000e+01   3.8300700e+01
   3.4000000e+01   3.8347200e+01
   3.5000000e+01   3.8343500e+01
   3.6000000e+01   3.8389200e+01
   3.7000000e+01   3.8413500e+01
   3.8000000e+01   3.8422600e+01
   3.9000000e+01   3.8422100e+01
   4.0000000e+01   3.8415100e+01
   4.1000000e+01   3.8403000e+01
   4.2000000e+01   3.8387100e+01
   4.3000000e+01   3.8368100e+01
   4.4000000e+01   3.8347000e+01
   4.5000000e+01   3.8323900e+01
   4.6000000e+01   3.8299100e+01
   4.7000000e+01   3.8273000e+01
   4.8000000e+01   3.8245900e+01
   4.9000000e+01   3.8218600e+01
   5.0000000e+01   3.8190100e+01
   5.1000000e+01   3.8160800e+01
   5.2000000e+01   3.8130900e+01
   5.3000000e+01   3.8100500e+01
   5.4000000e+01   3.8069300e+01
   5.5000000e+01   3.8038000e+01
   5.6000000e+01   3.8006400e+01
   5.7000000e+01   3.7974500e+01
   5.8000000e+01   3.7942100e+01
   5.9000000e+01   3.7909200e+01
   6.0000000e+01   3.7876300e+01
   6.1000000e+01   3.7843300e+01
   6.2000000e+01   3.7810200e+01
   6.3000000e+01   3.7777000e+01
   6.4000000e+01   3.7744100e+01
   6.5000000e+01   3.7711700e+01
   6.6000000e+01   3.7680000e+01
   6.7000000e+01   3.7649500e+01
   6.8000000e+01   3.7620700e+01
   6.9000000e+01   3.7587300e+01
   7.0000000e+01   3.7557600e+01
   7.1000000e+01   3.7525100e+01
   7.2000000e+01   3.7490400e+01
   7.3000000e+01   3.7454000e+01
   7.4000000e+01   3.7415900e+01
   7.5000000e+01   3.7376400e+01
   7.6000000e+01   3.7335800e+01
   7.7000000e+01   3.7294000e+01
   7.8000000e+01   3.7251000e+01
   7.9000000e+01   3.7206800e+01
   8.0000000e+01   3.7161300e+01
   8.1000000e+01   3.7115100e+01
   8.2000000e+01   3.7066900e+01
   8.3000000e+01   3.7017300e+01
   8.4000000e+01   3.6965700e+01
   8.5000000e+01   3.6911700e+01
   8.6000000e+01   3.6855700e+01
   8.7000000e+01   3.6797200e+01
   8.8000000e+01   3.6736400e+01
   8.9000000e+01   3.6672100e+01
   9.0000000e+01   3.6603900e+01
   9.1000000e+01   3.6531200e+01
   9.2000000e+01   3.6451500e+01
   9.3000000e+01   3.6363600e+01
   9.4000000e+01   3.6265800e+01
   9.5000000e+01   3.6153400e+01
   9.6000000e+01   3.6023000e+01
   9.7000000e+01   3.5865400e+01
   9.8000000e+01   3.5660400e+01
   9.9000000e+01   3.5376100e+01
   1.0000000e+02   3.4959700e+01
   1.0100000e+02   3.4169600e+01


==> Dat/NLI_hetro_25dbm_wSRS.dat <==
   1.0000000e+00   3.4812500e+01
   2.0000000e+00   3.5773100e+01
   3.0000000e+00   3.6244100e+01
   4.0000000e+00   3.6519700e+01
   5.0000000e+00   3.6692700e+01
   6.0000000e+00   3.6815100e+01
   7.0000000e+00   3.6908000e+01
   8.0000000e+00   3.6983700e+01
   9.0000000e+00   3.7047300e+01
   1.0000000e+01   3.7102600e+01
   1.1000000e+01   3.7151300e+01
   1.2000000e+01   3.7195400e+01
   1.3000000e+01   3.7236100e+01
   1.4000000e+01   3.7273700e+01
   1.5000000e+01   3.7309100e+01
   1.6000000e+01   3.7342400e+01
   1.7000000e+01   3.7374000e+01
   1.8000000e+01   3.7404400e+01
   1.9000000e+01   3.7433900e+01
   2.0000000e+01   3.7462700e+01
   2.1000000e+01   3.7491200e+01
   2.2000000e+01   3.7519800e+01
   2.3000000e+01   3.7548300e+01
   2.4000000e+01   3.7577500e+01
   2.5000000e+01   3.7607600e+01
   2.6000000e+01   3.7638600e+01
   2.7000000e+01   3.7671100e+01
   2.8000000e+01   3.7705400e+01
   2.9000000e+01   3.7742400e+01
   3.0000000e+01   3.7783200e+01
   3.1000000e+01   3.7829600e+01
   3.2000000e+01   3.7883900e+01
   3.3000000e+01   3.7950200e+01
   3.4000000e+01   3.8027100e+01
   3.5000000e+01   3.8054000e+01
   3.6000000e+01   3.8128100e+01
   3.7000000e+01   3.8188900e+01
   3.8000000e+01   3.8236600e+01
   3.9000000e+01   3.8275800e+01
   4.0000000e+01   3.8308600e+01
   4.1000000e+01   3.8336700e+01
   4.2000000e+01   3.8361000e+01
   4.3000000e+01   3.8382300e+01
   4.4000000e+01   3.8401300e+01
   4.5000000e+01   3.8418300e+01
   4.6000000e+01   3.8433600e+01
   4.7000000e+01   3.8447400e+01
   4.8000000e+01   3.8459900e+01
   4.9000000e+01   3.8471000e+01
   5.0000000e+01   3.8481700e+01
   5.1000000e+01   3.8491400e+01
   5.2000000e+01   3.8499900e+01
   5.3000000e+01   3.8507700e+01
   5.4000000e+01   3.8515300e+01
   5.5000000e+01   3.8522200e+01
   5.6000000e+01   3.8528400e+01
   5.7000000e+01   3.8534100e+01
   5.8000000e+01   3.8539200e+01
   5.9000000e+01   3.8543900e+01
   6.0000000e+01   3.8548300e+01
   6.1000000e+01   3.8552400e+01
   6.2000000e+01   3.8556100e+01
   6.3000000e+01   3.8559500e+01
   6.4000000e+01   3.8563000e+01
   6.5000000e+01   3.8567000e+01
   6.6000000e+01   3.8572000e+01
   6.7000000e+01   3.8578500e+01
   6.8000000e+01   3.8586200e+01
   6.9000000e+01   3.8588500e+01
   7.0000000e+01   3.8594500e+01
   7.1000000e+01   3.8597600e+01
   7.2000000e+01   3.8598200e+01
   7.3000000e+01   3.8596700e+01
   7.4000000e+01   3.8593400e+01
   7.5000000e+01   3.8588300e+01
   7.6000000e+01   3.8581600e+01
   7.7000000e+01   3.8573500e+01
   7.8000000e+01   3.8563800e+01
   7.9000000e+01   3.8552900e+01
   8.0000000e+01   3.8540600e+01
   8.1000000e+01   3.8526600e+01
   8.2000000e+01   3.8511200e+01
   8.3000000e+01   3.8493900e+01
   8.4000000e+01   3.8474700e+01
   8.5000000e+01   3.8453400e+01
   8.6000000e+01   3.8429500e+01
   8.7000000e+01   3.8402800e+01
   8.8000000e+01   3.8372900e+01
   8.9000000e+01   3.8339400e+01
   9.0000000e+01   3.8301700e+01
   9.1000000e+01   3.8259300e+01
   9.2000000e+01   3.8210700e+01
   9.3000000e+01   3.8154100e+01
   9.4000000e+01   3.8087800e+01
   9.5000000e+01   3.8007800e+01
   9.6000000e+01   3.7909400e+01
   9.7000000e+01   3.7781200e+01
   9.8000000e+01   3.7603900e+01
   9.9000000e+01   3.7333000e+01
   1.0000000e+02   3.6881800e+01
   1.0100000e+02   3.5960600e+01


==> Dat/NL_test_qpsk.dat <==
   1.0000000e+00   3.5256278e+01
   2.0000000e+00   3.6757234e+01
   3.0000000e+00   3.7404338e+01
   4.0000000e+00   3.7703880e+01
   5.0000000e+00   3.7868224e+01
   6.0000000e+00   3.7997677e+01
   7.0000000e+00   3.8047934e+01
   8.0000000e+00   3.8085013e+01
   9.0000000e+00   3.8101115e+01
   1.0000000e+01   3.8110385e+01
   1.1000000e+01   3.8115415e+01
   1.2000000e+01   3.8109915e+01
   1.3000000e+01   3.8062546e+01
   1.4000000e+01   3.8051405e+01
   1.5000000e+01   3.8031224e+01
   1.6000000e+01   3.8011978e+01
   1.7000000e+01   3.7992233e+01
   1.8000000e+01   3.7977383e+01
   1.9000000e+01   3.7958731e+01
   2.0000000e+01   3.7926018e+01
   2.1000000e+01   3.7866734e+01
   2.2000000e+01   3.7847171e+01
   2.3000000e+01   3.7823006e+01
   2.4000000e+01   3.7798705e+01
   2.5000000e+01   3.7745827e+01
   2.6000000e+01   3.7733768e+01
   2.7000000e+01   3.7697465e+01
   2.8000000e+01   3.7650871e+01
   2.9000000e+01   3.7606788e+01
   3.0000000e+01   3.7549749e+01
   3.1000000e+01   3.7470698e+01
   3.2000000e+01   3.7407337e+01
   3.3000000e+01   3.7404338e+01
   3.4000000e+01   3.7365479e+01
   3.5000000e+01   3.7354951e+01
   3.6000000e+01   3.7323375e+01
   3.7000000e+01   3.7287027e+01
   3.8000000e+01   3.7291729e+01
   3.9000000e+01   3.7264012e+01
   4.0000000e+01   3.7239972e+01
   4.1000000e+01   3.7180447e+01
   4.2000000e+01   3.7132132e+01
   4.3000000e+01   3.7109040e+01
   4.4000000e+01   3.7081574e+01
   4.5000000e+01   3.7040990e+01
   4.6000000e+01   3.6970549e+01
   4.7000000e+01   3.6932872e+01
   4.8000000e+01   3.6871900e+01
   4.9000000e+01   3.6807252e+01
   5.0000000e+01   3.6810059e+01
   5.1000000e+01   3.6794552e+01
   5.2000000e+01   3.6791098e+01
   5.3000000e+01   3.6768582e+01
   5.4000000e+01   3.6719777e+01
   5.5000000e+01   3.6663401e+01
   5.6000000e+01   3.6625123e+01
   5.7000000e+01   3.6594883e+01
   5.8000000e+01   3.6585361e+01
   5.9000000e+01   3.6530677e+01
   6.0000000e+01   3.6502881e+01
   6.1000000e+01   3.6456286e+01
   6.2000000e+01   3.6447142e+01
   6.3000000e+01   3.6386689e+01
   6.4000000e+01   3.6358053e+01
   6.5000000e+01   3.6357953e+01
   6.6000000e+01   3.6369590e+01
   6.7000000e+01   3.6328317e+01
   6.8000000e+01   3.6224006e+01
   6.9000000e+01   3.6242615e+01
   7.0000000e+01   3.6277447e+01
   7.1000000e+01   3.6272532e+01
   7.2000000e+01   3.6221207e+01
   7.3000000e+01   3.6201569e+01
   7.4000000e+01   3.6146336e+01
   7.5000000e+01   3.6079159e+01
   7.6000000e+01   3.5970806e+01
   7.7000000e+01   3.5942489e+01
   7.8000000e+01   3.5833802e+01
   7.9000000e+01   3.5811529e+01
   8.0000000e+01   3.5735910e+01
   8.1000000e+01   3.5659186e+01
   8.2000000e+01   3.5610298e+01
   8.3000000e+01   3.5545618e+01
   8.4000000e+01   3.5442541e+01
   8.5000000e+01   3.5391138e+01
   8.6000000e+01   3.5261971e+01
   8.7000000e+01   3.5172487e+01
   8.8000000e+01   3.5140960e+01
   8.9000000e+01   3.5120971e+01
   9.0000000e+01   3.5068702e+01
   9.1000000e+01   3.4971924e+01
   9.2000000e+01   3.4853523e+01
   9.3000000e+01   3.4705428e+01
   9.4000000e+01   3.4608077e+01
   9.5000000e+01   3.4402319e+01
   9.6000000e+01   3.4252407e+01
   9.7000000e+01   3.4061483e+01
   9.8000000e+01   3.3809706e+01
   9.9000000e+01   3.3421857e+01
   1.0000000e+02   3.2832107e+01
   1.0100000e+02   3.1701737e+01


==> Dat/SRS_GL_18.dat <==
   1.0000000e+00   7.9039366e-01
   2.0000000e+00   7.8214655e-01
   3.0000000e+00   7.7389944e-01
   4.0000000e+00   7.6565233e-01
   5.0000000e+00   7.5740522e-01
   6.0000000e+00   7.4915811e-01
   7.0000000e+00   7.4091100e-01
   8.0000000e+00   7.3266388e-01
   9.0000000e+00   7.2441677e-01
   1.0000000e+01   7.1616966e-01
   1.1000000e+01   7.0792255e-01
   1.2000000e+01   6.9967544e-01
   1.3000000e+01   6.9142833e-01
   1.4000000e+01   6.8318122e-01
   1.5000000e+01   6.7493410e-01
   1.6000000e+01   6.6668699e-01
   1.7000000e+01   6.5843988e-01
   1.8000000e+01   6.5019277e-01
   1.9000000e+01   6.4194566e-01
   2.0000000e+01   6.3369855e-01
   2.1000000e+01   6.2545144e-01
   2.2000000e+01   6.1720433e-01
   2.3000000e+01   6.0895721e-01
   2.4000000e+01   6.0071010e-01
   2.5000000e+01   5.9246299e-01
   2.6000000e+01   5.8421588e-01
   2.7000000e+01   5.7596877e-01
   2.8000000e+01   5.6772166e-01
   2.9000000e+01   5.5947455e-01
   3.0000000e+01   5.5122743e-01
   3.1000000e+01   5.4298032e-01
   3.2000000e+01   5.3473321e-01
   3.3000000e+01   5.2648610e-01
   3.4000000e+01   5.1823899e-01
   3.5000000e+01   5.0999188e-01
   3.6000000e+01   5.0174477e-01
   3.7000000e+01   4.9349766e-01
   3.8000000e+01   4.8525054e-01
   3.9000000e+01   4.7700343e-01
   4.0000000e+01   4.6875632e-01
   4.1000000e+01   4.6050921e-01
   4.2000000e+01   4.5226210e-01
   4.3000000e+01   4.4401499e-01
   4.4000000e+01   4.3576788e-01
   4.5000000e+01   4.2752076e-01
   4.6000000e+01   4.1927365e-01
   4.7000000e+01   4.1102654e-01
   4.8000000e+01   4.0277943e-01
   4.9000000e+01   3.9453232e-01
   5.0000000e+01   3.8628521e-01
   5.1000000e+01   3.7803810e-01
   5.2000000e+01   3.6979099e-01
   5.3000000e+01   3.6154387e-01
   5.4000000e+01   3.5329676e-01
   5.5000000e+01   3.4504965e-01
   5.6000000e+01   3.3680254e-01
   5.7000000e+01   3.2855543e-01
   5.8000000e+01   3.2030832e-01
   5.9000000e+01   3.1206121e-01
   6.0000000e+01   3.0381409e-01
   6.1000000e+01   2.9556698e-01
   6.2000000e+01   2.8731987e-01
   6.3000000e+01   2.7907276e-01
   6.4000000e+01   2.7082565e-01
   6.5000000e+01   2.6257854e-01
   6.6000000e+01   2.5433143e-01
   6.7000000e+01   2.4608432e-01
   6.8000000e+01   2.3783720e-01
   6.9000000e+01   2.2959009e-01
   7.0000000e+01   2.2134298e-01
   7.1000000e+01   2.1309587e-01
   7.2000000e+01   2.0484876e-01
   7.3000000e+01   1.9660165e-01
   7.4000000e+01   1.8835454e-01
   7.5000000e+01   1.8010742e-01
   7.6000000e+01   1.7186031e-01
   7.7000000e+01   1.6361320e-01
   7.8000000e+01   1.5536609e-01
   7.9000000e+01   1.4711898e-01
   8.0000000e+01   1.3887187e-01
   8.1000000e+01   1.3062476e-01
   8.2000000e+01   1.2237765e-01
   8.3000000e+01   1.1413053e-01
   8.4000000e+01   1.0588342e-01
   8.5000000e+01   9.7636312e-02
   8.6000000e+01   8.9389200e-02
   8.7000000e+01   8.1142089e-02
   8.8000000e+01   7.2894978e-02
   8.9000000e+01   6.4647866e-02
   9.0000000e+01   5.6400755e-02
   9.1000000e+01   4.8153644e-02
   9.2000000e+01   3.9906532e-02
   9.3000000e+01   3.1659421e-02
   9.4000000e+01   2.3412310e-02
   9.5000000e+01   1.5165198e-02
   9.6000000e+01   6.9180871e-03
   9.7000000e+01  -1.3290243e-03
   9.8000000e+01  -9.5761356e-03
   9.9000000e+01  -1.7823247e-02
   1.0000000e+02  -2.6070358e-02
   1.0100000e+02  -3.4317470e-02
   1.0200000e+02  -4.2564581e-02
   1.0300000e+02  -5.0811692e-02
   1.0400000e+02  -5.9058804e-02
   1.0500000e+02  -6.7305915e-02
   1.0600000e+02  -7.5553026e-02
   1.0700000e+02  -8.3800138e-02
   1.0800000e+02  -9.2047249e-02
   1.0900000e+02  -1.0029436e-01
   1.1000000e+02  -1.0854147e-01
   1.1100000e+02  -1.1678858e-01
   1.1200000e+02  -1.2503569e-01
   1.1300000e+02  -1.3328281e-01
   1.1400000e+02  -1.4152992e-01
   1.1500000e+02  -1.4977703e-01
   1.1600000e+02  -1.5802414e-01
   1.1700000e+02  -1.6627125e-01
   1.1800000e+02  -1.7451836e-01
   1.1900000e+02  -1.8276547e-01
   1.2000000e+02  -1.9101258e-01
   1.2100000e+02  -1.9925970e-01
   1.2200000e+02  -2.0750681e-01
   1.2300000e+02  -2.1575392e-01
   1.2400000e+02  -2.2400103e-01
   1.2500000e+02  -2.3224814e-01
   1.2600000e+02  -2.4049525e-01
   1.2700000e+02  -2.4874236e-01
   1.2800000e+02  -2.5698948e-01
   1.2900000e+02  -2.6523659e-01
   1.3000000e+02  -2.7348370e-01
   1.3100000e+02  -2.8173081e-01
   1.3200000e+02  -2.8997792e-01
   1.3300000e+02  -2.9822503e-01
   1.3400000e+02  -3.0647214e-01
   1.3500000e+02  -3.1471925e-01
   1.3600000e+02  -3.2296637e-01
   1.3700000e+02  -3.3121348e-01
   1.3800000e+02  -3.3946059e-01
   1.3900000e+02  -3.4770770e-01
   1.4000000e+02  -3.5595481e-01
   1.4100000e+02  -3.6420192e-01
   1.4200000e+02  -3.7244903e-01
   1.4300000e+02  -3.8069615e-01
   1.4400000e+02  -3.8894326e-01
   1.4500000e+02  -3.9719037e-01
   1.4600000e+02  -4.0543748e-01
   1.4700000e+02  -4.1368459e-01
   1.4800000e+02  -4.2193170e-01
   1.4900000e+02  -4.3017881e-01
   1.5000000e+02  -4.3842592e-01
   1.5100000e+02  -4.4667304e-01
   1.5200000e+02  -4.5492015e-01
   1.5300000e+02  -4.6316726e-01
   1.5400000e+02  -4.7141437e-01
   1.5500000e+02  -4.7966148e-01
   1.5600000e+02  -4.8790859e-01
   1.5700000e+02  -4.9615570e-01
   1.5800000e+02  -5.0440282e-01
   1.5900000e+02  -5.1264993e-01
   1.6000000e+02  -5.2089704e-01
   1.6100000e+02  -5.2914415e-01
   1.6200000e+02  -5.3739126e-01
   1.6300000e+02  -5.4563837e-01
   1.6400000e+02  -5.5388548e-01
   1.6500000e+02  -5.6213259e-01
   1.6600000e+02  -5.7037971e-01
   1.6700000e+02  -5.7862682e-01
   1.6800000e+02  -5.8687393e-01
   1.6900000e+02  -5.9512104e-01
   1.7000000e+02  -6.0336815e-01
   1.7100000e+02  -6.1161526e-01
   1.7200000e+02  -6.1986237e-01
   1.7300000e+02  -6.2810949e-01
   1.7400000e+02  -6.3635660e-01
   1.7500000e+02  -6.4460371e-01
   1.7600000e+02  -6.5285082e-01
   1.7700000e+02  -6.6109793e-01
   1.7800000e+02  -6.6934504e-01
   1.7900000e+02  -6.7759215e-01
   1.8000000e+02  -6.8583926e-01
   1.8100000e+02  -6.9408638e-01
   1.8200000e+02  -7.0233349e-01
   1.8300000e+02  -7.1058060e-01
   1.8400000e+02  -7.1882771e-01
   1.8500000e+02  -7.2707482e-01
   1.8600000e+02  -7.3532193e-01
   1.8700000e+02  -7.4356904e-01
   1.8800000e+02  -7.5181616e-01
   1.8900000e+02  -7.6006327e-01
   1.9000000e+02  -7.6831038e-01
   1.9100000e+02  -7.7655749e-01
   1.9200000e+02  -7.8480460e-01
   1.9300000e+02  -7.9305171e-01
   1.9400000e+02  -8.0129882e-01
   1.9500000e+02  -8.0954593e-01
   1.9600000e+02  -8.1779305e-01
   1.9700000e+02  -8.2604016e-01
   1.9800000e+02  -8.3428727e-01
   1.9900000e+02  -8.4253438e-01
   2.0000000e+02  -8.5078149e-01


==> Dat/SRS_GL_20.dat <==
   1.0000000e+00   1.2286407e+00
   2.0000000e+00   1.2155699e+00
   3.0000000e+00   1.2024991e+00
   4.0000000e+00   1.1894283e+00
   5.0000000e+00   1.1763575e+00
   6.0000000e+00   1.1632867e+00
   7.0000000e+00   1.1502159e+00
   8.0000000e+00   1.1371452e+00
   9.0000000e+00   1.1240744e+00
   1.0000000e+01   1.1110036e+00
   1.1000000e+01   1.0979328e+00
   1.2000000e+01   1.0848620e+00
   1.3000000e+01   1.0717912e+00
   1.4000000e+01   1.0587204e+00
   1.5000000e+01   1.0456496e+00
   1.6000000e+01   1.0325788e+00
   1.7000000e+01   1.0195080e+00
   1.8000000e+01   1.0064373e+00
   1.9000000e+01   9.9336646e-01
   2.0000000e+01   9.8029567e-01
   2.1000000e+01   9.6722488e-01
   2.2000000e+01   9.5415409e-01
   2.3000000e+01   9.4108330e-01
   2.4000000e+01   9.2801251e-01
   2.5000000e+01   9.1494172e-01
   2.6000000e+01   9.0187093e-01
   2.7000000e+01   8.8880014e-01
   2.8000000e+01   8.7572935e-01
   2.9000000e+01   8.6265855e-01
   3.0000000e+01   8.4958776e-01
   3.1000000e+01   8.3651697e-01
   3.2000000e+01   8.2344618e-01
   3.3000000e+01   8.1037539e-01
   3.4000000e+01   7.9730460e-01
   3.5000000e+01   7.8423381e-01
   3.6000000e+01   7.7116302e-01
   3.7000000e+01   7.5809223e-01
   3.8000000e+01   7.4502144e-01
   3.9000000e+01   7.3195065e-01
   4.0000000e+01   7.1887986e-01
   4.1000000e+01   7.0580907e-01
   4.2000000e+01   6.9273828e-01
   4.3000000e+01   6.7966749e-01
   4.4000000e+01   6.6659670e-01
   4.5000000e+01   6.5352591e-01
   4.6000000e+01   6.4045511e-01
   4.7000000e+01   6.2738432e-01
   4.8000000e+01   6.1431353e-01
   4.9000000e+01   6.0124274e-01
   5.0000000e+01   5.8817195e-01
   5.1000000e+01   5.7510116e-01
   5.2000000e+01   5.6203037e-01
   5.3000000e+01   5.4895958e-01
   5.4000000e+01   5.3588879e-01
   5.5000000e+01   5.2281800e-01
   5.6000000e+01   5.0974721e-01
   5.7000000e+01   4.9667642e-01
   5.8000000e+01   4.8360563e-01
   5.9000000e+01   4.7053484e-01
   6.0000000e+01   4.5746405e-01
   6.1000000e+01   4.4439326e-01
   6.2000000e+01   4.3132246e-01
   6.3000000e+01   4.1825167e-01
   6.4000000e+01   4.0518088e-01
   6.5000000e+01   3.9211009e-01
   6.6000000e+01   3.7903930e-01
   6.7000000e+01   3.6596851e-01
   6.8000000e+01   3.5289772e-01
   6.9000000e+01   3.3982693e-01
   7.0000000e+01   3.2675614e-01
   7.1000000e+01   3.1368535e-01
   7.2000000e+01   3.0061456e-01
   7.3000000e+01   2.8754377e-01
   7.4000000e+01   2.7447298e-01
   7.5000000e+01   2.6140219e-01
   7.6000000e+01   2.4833140e-01
   7.7000000e+01   2.3526061e-01
   7.8000000e+01   2.2218982e-01
   7.9000000e+01   2.0911902e-01
   8.0000000e+01   1.9604823e-01
   8.1000000e+01   1.8297744e-01
   8.2000000e+01   1.6990665e-01
   8.3000000e+01   1.5683586e-01
   8.4000000e+01   1.4376507e-01
   8.5000000e+01   1.3069428e-01
   8.6000000e+01   1.1762349e-01
   8.7000000e+01   1.0455270e-01
   8.8000000e+01   9.1481909e-02
   8.9000000e+01   7.8411119e-02
   9.0000000e+01   6.5340328e-02
   9.1000000e+01   5.2269537e-02
   9.2000000e+01   3.9198747e-02
   9.3000000e+01   2.6127956e-02
   9.4000000e+01   1.3057166e-02
   9.5000000e+01  -1.3625035e-05
   9.6000000e+01  -1.3084416e-02
   9.7000000e+01  -2.6155206e-02
   9.8000000e+01  -3.9225997e-02
   9.9000000e+01  -5.2296787e-02
   1.0000000e+02  -6.5367578e-02
   1.0100000e+02  -7.8438369e-02
   1.0200000e+02  -9.1509159e-02
   1.0300000e+02  -1.0457995e-01
   1.0400000e+02  -1.1765074e-01
   1.0500000e+02  -1.3072153e-01
   1.0600000e+02  -1.4379232e-01
   1.0700000e+02  -1.5686311e-01
   1.0800000e+02  -1.6993390e-01
   1.0900000e+02  -1.8300469e-01
   1.1000000e+02  -1.9607548e-01
   1.1100000e+02  -2.0914627e-01
   1.1200000e+02  -2.2221707e-01
   1.1300000e+02  -2.3528786e-01
   1.1400000e+02  -2.4835865e-01
   1.1500000e+02  -2.6142944e-01
   1.1600000e+02  -2.7450023e-01
   1.1700000e+02  -2.8757102e-01
   1.1800000e+02  -3.0064181e-01
   1.1900000e+02  -3.1371260e-01
   1.2000000e+02  -3.2678339e-01
   1.2100000e+02  -3.3985418e-01
   1.2200000e+02  -3.5292497e-01
   1.2300000e+02  -3.6599576e-01
   1.2400000e+02  -3.7906655e-01
   1.2500000e+02  -3.9213734e-01
   1.2600000e+02  -4.0520813e-01
   1.2700000e+02  -4.1827892e-01
   1.2800000e+02  -4.3134971e-01
   1.2900000e+02  -4.4442051e-01
   1.3000000e+02  -4.5749130e-01
   1.3100000e+02  -4.7056209e-01
   1.3200000e+02  -4.8363288e-01
   1.3300000e+02  -4.9670367e-01
   1.3400000e+02  -5.0977446e-01
   1.3500000e+02  -5.2284525e-01
   1.3600000e+02  -5.3591604e-01
   1.3700000e+02  -5.4898683e-01
   1.3800000e+02  -5.6205762e-01
   1.3900000e+02  -5.7512841e-01
   1.4000000e+02  -5.8819920e-01
   1.4100000e+02  -6.0126999e-01
   1.4200000e+02  -6.1434078e-01
   1.4300000e+02  -6.2741157e-01
   1.4400000e+02  -6.4048236e-01
   1.4500000e+02  -6.5355316e-01
   1.4600000e+02  -6.6662395e-01
   1.4700000e+02  -6.7969474e-01
   1.4800000e+02  -6.9276553e-01
   1.4900000e+02  -7.0583632e-01
   1.5000000e+02  -7.1890711e-01
   1.5100000e+02  -7.3197790e-01
   1.5200000e+02  -7.4504869e-01
   1.5300000e+02  -7.5811948e-01
   1.5400000e+02  -7.7119027e-01
   1.5500000e+02  -7.8426106e-01
   1.5600000e+02  -7.9733185e-01
   1.5700000e+02  -8.1040264e-01
   1.5800000e+02  -8.2347343e-01
   1.5900000e+02  -8.3654422e-01
   1.6000000e+02  -8.4961501e-01
   1.6100000e+02  -8.6268580e-01
   1.6200000e+02  -8.7575660e-01
   1.6300000e+02  -8.8882739e-01
   1.6400000e+02  -9.0189818e-01
   1.6500000e+02  -9.1496897e-01
   1.6600000e+02  -9.2803976e-01
   1.6700000e+02  -9.4111055e-01
   1.6800000e+02  -9.5418134e-01
   1.6900000e+02  -9.6725213e-01
   1.7000000e+02  -9.8032292e-01
   1.7100000e+02  -9.9339371e-01
   1.7200000e+02  -1.0064645e+00
   1.7300000e+02  -1.0195353e+00
   1.7400000e+02  -1.0326061e+00
   1.7500000e+02  -1.0456769e+00
   1.7600000e+02  -1.0587477e+00
   1.7700000e+02  -1.0718185e+00
   1.7800000e+02  -1.0848892e+00
   1.7900000e+02  -1.0979600e+00
   1.8000000e+02  -1.1110308e+00
   1.8100000e+02  -1.1241016e+00
   1.8200000e+02  -1.1371724e+00
   1.8300000e+02  -1.1502432e+00
   1.8400000e+02  -1.1633140e+00
   1.8500000e+02  -1.1763848e+00
   1.8600000e+02  -1.1894556e+00
   1.8700000e+02  -1.2025264e+00
   1.8800000e+02  -1.2155972e+00
   1.8900000e+02  -1.2286679e+00
   1.9000000e+02  -1.2417387e+00
   1.9100000e+02  -1.2548095e+00
   1.9200000e+02  -1.2678803e+00
   1.9300000e+02  -1.2809511e+00
   1.9400000e+02  -1.2940219e+00
   1.9500000e+02  -1.3070927e+00
   1.9600000e+02  -1.3201635e+00
   1.9700000e+02  -1.3332343e+00
   1.9800000e+02  -1.3463051e+00
   1.9900000e+02  -1.3593758e+00
   2.0000000e+02  -1.3724466e+00


==> Dat/SRS_GL_21.dat <==
   1.0000000e+00   1.5256401e+00
   2.0000000e+00   1.5091849e+00
   3.0000000e+00   1.4927298e+00
   4.0000000e+00   1.4762746e+00
   5.0000000e+00   1.4598195e+00
   6.0000000e+00   1.4433643e+00
   7.0000000e+00   1.4269092e+00
   8.0000000e+00   1.4104540e+00
   9.0000000e+00   1.3939989e+00
   1.0000000e+01   1.3775437e+00
   1.1000000e+01   1.3610886e+00
   1.2000000e+01   1.3446334e+00
   1.3000000e+01   1.3281783e+00
   1.4000000e+01   1.3117231e+00
   1.5000000e+01   1.2952680e+00
   1.6000000e+01   1.2788128e+00
   1.7000000e+01   1.2623577e+00
   1.8000000e+01   1.2459025e+00
   1.9000000e+01   1.2294474e+00
   2.0000000e+01   1.2129922e+00
   2.1000000e+01   1.1965371e+00
   2.2000000e+01   1.1800819e+00
   2.3000000e+01   1.1636268e+00
   2.4000000e+01   1.1471716e+00
   2.5000000e+01   1.1307165e+00
   2.6000000e+01   1.1142613e+00
   2.7000000e+01   1.0978062e+00
   2.8000000e+01   1.0813510e+00
   2.9000000e+01   1.0648959e+00
   3.0000000e+01   1.0484407e+00
   3.1000000e+01   1.0319856e+00
   3.2000000e+01   1.0155304e+00
   3.3000000e+01   9.9907527e-01
   3.4000000e+01   9.8262012e-01
   3.5000000e+01   9.6616497e-01
   3.6000000e+01   9.4970982e-01
   3.7000000e+01   9.3325467e-01
   3.8000000e+01   9.1679952e-01
   3.9000000e+01   9.0034437e-01
   4.0000000e+01   8.8388921e-01
   4.1000000e+01   8.6743406e-01
   4.2000000e+01   8.5097891e-01
   4.3000000e+01   8.3452376e-01
   4.4000000e+01   8.1806861e-01
   4.5000000e+01   8.0161346e-01
   4.6000000e+01   7.8515831e-01
   4.7000000e+01   7.6870316e-01
   4.8000000e+01   7.5224801e-01
   4.9000000e+01   7.3579286e-01
   5.0000000e+01   7.1933771e-01
   5.1000000e+01   7.0288256e-01
   5.2000000e+01   6.8642741e-01
   5.3000000e+01   6.6997226e-01
   5.4000000e+01   6.5351711e-01
   5.5000000e+01   6.3706196e-01
   5.6000000e+01   6.2060681e-01
   5.7000000e+01   6.0415166e-01
   5.8000000e+01   5.8769651e-01
   5.9000000e+01   5.7124136e-01
   6.0000000e+01   5.5478621e-01
   6.1000000e+01   5.3833106e-01
   6.2000000e+01   5.2187590e-01
   6.3000000e+01   5.0542075e-01
   6.4000000e+01   4.8896560e-01
   6.5000000e+01   4.7251045e-01
   6.6000000e+01   4.5605530e-01
   6.7000000e+01   4.3960015e-01
   6.8000000e+01   4.2314500e-01
   6.9000000e+01   4.0668985e-01
   7.0000000e+01   3.9023470e-01
   7.1000000e+01   3.7377955e-01
   7.2000000e+01   3.5732440e-01
   7.3000000e+01   3.4086925e-01
   7.4000000e+01   3.2441410e-01
   7.5000000e+01   3.0795895e-01
   7.6000000e+01   2.9150380e-01
   7.7000000e+01   2.7504865e-01
   7.8000000e+01   2.5859350e-01
   7.9000000e+01   2.4213835e-01
   8.0000000e+01   2.2568320e-01
   8.1000000e+01   2.0922805e-01
   8.2000000e+01   1.9277290e-01
   8.3000000e+01   1.7631775e-01
   8.4000000e+01   1.5986260e-01
   8.5000000e+01   1.4340744e-01
   8.6000000e+01   1.2695229e-01
   8.7000000e+01   1.1049714e-01
   8.8000000e+01   9.4041993e-02
   8.9000000e+01   7.7586843e-02
   9.0000000e+01   6.1131692e-02
   9.1000000e+01   4.4676542e-02
   9.2000000e+01   2.8221392e-02
   9.3000000e+01   1.1766241e-02
   9.4000000e+01  -4.6889093e-03
   9.5000000e+01  -2.1144060e-02
   9.6000000e+01  -3.7599210e-02
   9.7000000e+01  -5.4054361e-02
   9.8000000e+01  -7.0509511e-02
   9.9000000e+01  -8.6964662e-02
   1.0000000e+02  -1.0341981e-01
   1.0100000e+02  -1.1987496e-01
   1.0200000e+02  -1.3633011e-01
   1.0300000e+02  -1.5278526e-01
   1.0400000e+02  -1.6924041e-01
   1.0500000e+02  -1.8569556e-01
   1.0600000e+02  -2.0215071e-01
   1.0700000e+02  -2.1860587e-01
   1.0800000e+02  -2.3506102e-01
   1.0900000e+02  -2.5151617e-01
   1.1000000e+02  -2.6797132e-01
   1.1100000e+02  -2.8442647e-01
   1.1200000e+02  -3.0088162e-01
   1.1300000e+02  -3.1733677e-01
   1.1400000e+02  -3.3379192e-01
   1.1500000e+02  -3.5024707e-01
   1.1600000e+02  -3.6670222e-01
   1.1700000e+02  -3.8315737e-01
   1.1800000e+02  -3.9961252e-01
   1.1900000e+02  -4.1606767e-01
   1.2000000e+02  -4.3252282e-01
   1.2100000e+02  -4.4897797e-01
   1.2200000e+02  -4.6543312e-01
   1.2300000e+02  -4.8188827e-01
   1.2400000e+02  -4.9834342e-01
   1.2500000e+02  -5.1479857e-01
   1.2600000e+02  -5.3125372e-01
   1.2700000e+02  -5.4770887e-01
   1.2800000e+02  -5.6416402e-01
   1.2900000e+02  -5.8061917e-01
   1.3000000e+02  -5.9707433e-01
   1.3100000e+02  -6.1352948e-01
   1.3200000e+02  -6.2998463e-01
   1.3300000e+02  -6.4643978e-01
   1.3400000e+02  -6.6289493e-01
   1.3500000e+02  -6.7935008e-01
   1.3600000e+02  -6.9580523e-01
   1.3700000e+02  -7.1226038e-01
   1.3800000e+02  -7.2871553e-01
   1.3900000e+02  -7.4517068e-01
   1.4000000e+02  -7.6162583e-01
   1.4100000e+02  -7.7808098e-01
   1.4200000e+02  -7.9453613e-01
   1.4300000e+02  -8.1099128e-01
   1.4400000e+02  -8.2744643e-01
   1.4500000e+02  -8.4390158e-01
   1.4600000e+02  -8.6035673e-01
   1.4700000e+02  -8.7681188e-01
   1.4800000e+02  -8.9326703e-01
   1.4900000e+02  -9.0972218e-01
   1.5000000e+02  -9.2617733e-01
   1.5100000e+02  -9.4263248e-01
   1.5200000e+02  -9.5908763e-01
   1.5300000e+02  -9.7554279e-01
   1.5400000e+02  -9.9199794e-01
   1.5500000e+02  -1.0084531e+00
   1.5600000e+02  -1.0249082e+00
   1.5700000e+02  -1.0413634e+00
   1.5800000e+02  -1.0578185e+00
   1.5900000e+02  -1.0742737e+00
   1.6000000e+02  -1.0907288e+00
   1.6100000e+02  -1.1071840e+00
   1.6200000e+02  -1.1236391e+00
   1.6300000e+02  -1.1400943e+00
   1.6400000e+02  -1.1565494e+00
   1.6500000e+02  -1.1730046e+00
   1.6600000e+02  -1.1894597e+00
   1.6700000e+02  -1.2059149e+00
   1.6800000e+02  -1.2223700e+00
   1.6900000e+02  -1.2388252e+00
   1.7000000e+02  -1.2552803e+00
   1.7100000e+02  -1.2717355e+00
   1.7200000e+02  -1.2881906e+00
   1.7300000e+02  -1.3046458e+00
   1.7400000e+02  -1.3211009e+00
   1.7500000e+02  -1.3375561e+00
   1.7600000e+02  -1.3540112e+00
   1.7700000e+02  -1.3704664e+00
   1.7800000e+02  -1.3869215e+00
   1.7900000e+02  -1.4033767e+00
   1.8000000e+02  -1.4198318e+00
   1.8100000e+02  -1.4362870e+00
   1.8200000e+02  -1.4527421e+00
   1.8300000e+02  -1.4691973e+00
   1.8400000e+02  -1.4856524e+00
   1.8500000e+02  -1.5021076e+00
   1.8600000e+02  -1.5185627e+00
   1.8700000e+02  -1.5350179e+00
   1.8800000e+02  -1.5514731e+00
   1.8900000e+02  -1.5679282e+00
   1.9000000e+02  -1.5843834e+00
   1.9100000e+02  -1.6008385e+00
   1.9200000e+02  -1.6172937e+00
   1.9300000e+02  -1.6337488e+00
   1.9400000e+02  -1.6502040e+00
   1.9500000e+02  -1.6666591e+00
   1.9600000e+02  -1.6831143e+00
   1.9700000e+02  -1.6995694e+00
   1.9800000e+02  -1.7160246e+00
   1.9900000e+02  -1.7324797e+00
   2.0000000e+02  -1.7489349e+00


==> Dat/SRS_GL_22.dat <==
   1.0000000e+00   1.8874059e+00
   2.0000000e+00   1.8666901e+00
   3.0000000e+00   1.8459742e+00
   4.0000000e+00   1.8252584e+00
   5.0000000e+00   1.8045426e+00
   6.0000000e+00   1.7838268e+00
   7.0000000e+00   1.7631110e+00
   8.0000000e+00   1.7423952e+00
   9.0000000e+00   1.7216794e+00
   1.0000000e+01   1.7009636e+00
   1.1000000e+01   1.6802478e+00
   1.2000000e+01   1.6595320e+00
   1.3000000e+01   1.6388162e+00
   1.4000000e+01   1.6181004e+00
   1.5000000e+01   1.5973846e+00
   1.6000000e+01   1.5766688e+00
   1.7000000e+01   1.5559529e+00
   1.8000000e+01   1.5352371e+00
   1.9000000e+01   1.5145213e+00
   2.0000000e+01   1.4938055e+00
   2.1000000e+01   1.4730897e+00
   2.2000000e+01   1.4523739e+00
   2.3000000e+01   1.4316581e+00
   2.4000000e+01   1.4109423e+00
   2.5000000e+01   1.3902265e+00
   2.6000000e+01   1.3695107e+00
   2.7000000e+01   1.3487949e+00
   2.8000000e+01   1.3280791e+00
   2.9000000e+01   1.3073633e+00
   3.0000000e+01   1.2866475e+00
   3.1000000e+01   1.2659317e+00
   3.2000000e+01   1.2452158e+00
   3.3000000e+01   1.2245000e+00
   3.4000000e+01   1.2037842e+00
   3.5000000e+01   1.1830684e+00
   3.6000000e+01   1.1623526e+00
   3.7000000e+01   1.1416368e+00
   3.8000000e+01   1.1209210e+00
   3.9000000e+01   1.1002052e+00
   4.0000000e+01   1.0794894e+00
   4.1000000e+01   1.0587736e+00
   4.2000000e+01   1.0380578e+00
   4.3000000e+01   1.0173420e+00
   4.4000000e+01   9.9662616e-01
   4.5000000e+01   9.7591035e-01
   4.6000000e+01   9.5519454e-01
   4.7000000e+01   9.3447874e-01
   4.8000000e+01   9.1376293e-01
   4.9000000e+01   8.9304712e-01
   5.0000000e+01   8.7233132e-01
   5.1000000e+01   8.5161551e-01
   5.2000000e+01   8.3089970e-01
   5.3000000e+01   8.1018390e-01
   5.4000000e+01   7.8946809e-01
   5.5000000e+01   7.6875228e-01
   5.6000000e+01   7.4803647e-01
   5.7000000e+01   7.2732067e-01
   5.8000000e+01   7.0660486e-01
   5.9000000e+01   6.8588905e-01
   6.0000000e+01   6.6517325e-01
   6.1000000e+01   6.4445744e-01
   6.2000000e+01   6.2374163e-01
   6.3000000e+01   6.0302583e-01
   6.4000000e+01   5.8231002e-01
   6.5000000e+01   5.6159421e-01
   6.6000000e+01   5.4087840e-01
   6.7000000e+01   5.2016260e-01
   6.8000000e+01   4.9944679e-01
   6.9000000e+01   4.7873098e-01
   7.0000000e+01   4.5801518e-01
   7.1000000e+01   4.3729937e-01
   7.2000000e+01   4.1658356e-01
   7.3000000e+01   3.9586775e-01
   7.4000000e+01   3.7515195e-01
   7.5000000e+01   3.5443614e-01
   7.6000000e+01   3.3372033e-01
   7.7000000e+01   3.1300453e-01
   7.8000000e+01   2.9228872e-01
   7.9000000e+01   2.7157291e-01
   8.0000000e+01   2.5085711e-01
   8.1000000e+01   2.3014130e-01
   8.2000000e+01   2.0942549e-01
   8.3000000e+01   1.8870968e-01
   8.4000000e+01   1.6799388e-01
   8.5000000e+01   1.4727807e-01
   8.6000000e+01   1.2656226e-01
   8.7000000e+01   1.0584646e-01
   8.8000000e+01   8.5130649e-02
   8.9000000e+01   6.4414842e-02
   9.0000000e+01   4.3699035e-02
   9.1000000e+01   2.2983228e-02
   9.2000000e+01   2.2674207e-03
   9.3000000e+01  -1.8448386e-02
   9.4000000e+01  -3.9164193e-02
   9.5000000e+01  -5.9880000e-02
   9.6000000e+01  -8.0595807e-02
   9.7000000e+01  -1.0131161e-01
   9.8000000e+01  -1.2202742e-01
   9.9000000e+01  -1.4274323e-01
   1.0000000e+02  -1.6345904e-01
   1.0100000e+02  -1.8417484e-01
   1.0200000e+02  -2.0489065e-01
   1.0300000e+02  -2.2560646e-01
   1.0400000e+02  -2.4632226e-01
   1.0500000e+02  -2.6703807e-01
   1.0600000e+02  -2.8775388e-01
   1.0700000e+02  -3.0846968e-01
   1.0800000e+02  -3.2918549e-01
   1.0900000e+02  -3.4990130e-01
   1.1000000e+02  -3.7061711e-01
   1.1100000e+02  -3.9133291e-01
   1.1200000e+02  -4.1204872e-01
   1.1300000e+02  -4.3276453e-01
   1.1400000e+02  -4.5348033e-01
   1.1500000e+02  -4.7419614e-01
   1.1600000e+02  -4.9491195e-01
   1.1700000e+02  -5.1562776e-01
   1.1800000e+02  -5.3634356e-01
   1.1900000e+02  -5.5705937e-01
   1.2000000e+02  -5.7777518e-01
   1.2100000e+02  -5.9849098e-01
   1.2200000e+02  -6.1920679e-01
   1.2300000e+02  -6.3992260e-01
   1.2400000e+02  -6.6063840e-01
   1.2500000e+02  -6.8135421e-01
   1.2600000e+02  -7.0207002e-01
   1.2700000e+02  -7.2278583e-01
   1.2800000e+02  -7.4350163e-01
   1.2900000e+02  -7.6421744e-01
   1.3000000e+02  -7.8493325e-01
   1.3100000e+02  -8.0564905e-01
   1.3200000e+02  -8.2636486e-01
   1.3300000e+02  -8.4708067e-01
   1.3400000e+02  -8.6779648e-01
   1.3500000e+02  -8.8851228e-01
   1.3600000e+02  -9.0922809e-01
   1.3700000e+02  -9.2994390e-01
   1.3800000e+02  -9.5065970e-01
   1.3900000e+02  -9.7137551e-01
   1.4000000e+02  -9.9209132e-01
   1.4100000e+02  -1.0128071e+00
   1.4200000e+02  -1.0335229e+00
   1.4300000e+02  -1.0542387e+00
   1.4400000e+02  -1.0749545e+00
   1.4500000e+02  -1.0956704e+00
   1.4600000e+02  -1.1163862e+00
   1.4700000e+02  -1.1371020e+00
   1.4800000e+02  -1.1578178e+00
   1.4900000e+02  -1.1785336e+00
   1.5000000e+02  -1.1992494e+00
   1.5100000e+02  -1.2199652e+00
   1.5200000e+02  -1.2406810e+00
   1.5300000e+02  -1.2613968e+00
   1.5400000e+02  -1.2821126e+00
   1.5500000e+02  -1.3028284e+00
   1.5600000e+02  -1.3235442e+00
   1.5700000e+02  -1.3442600e+00
   1.5800000e+02  -1.3649758e+00
   1.5900000e+02  -1.3856917e+00
   1.6000000e+02  -1.4064075e+00
   1.6100000e+02  -1.4271233e+00
   1.6200000e+02  -1.4478391e+00
   1.6300000e+02  -1.4685549e+00
   1.6400000e+02  -1.4892707e+00
   1.6500000e+02  -1.5099865e+00
   1.6600000e+02  -1.5307023e+00
   1.6700000e+02  -1.5514181e+00
   1.6800000e+02  -1.5721339e+00
   1.6900000e+02  -1.5928497e+00
   1.7000000e+02  -1.6135655e+00
   1.7100000e+02  -1.6342813e+00
   1.7200000e+02  -1.6549971e+00
   1.7300000e+02  -1.6757130e+00
   1.7400000e+02  -1.6964288e+00
   1.7500000e+02  -1.7171446e+00
   1.7600000e+02  -1.7378604e+00
   1.7700000e+02  -1.7585762e+00
   1.7800000e+02  -1.7792920e+00
   1.7900000e+02  -1.8000078e+00
   1.8000000e+02  -1.8207236e+00
   1.8100000e+02  -1.8414394e+00
   1.8200000e+02  -1.8621552e+00
   1.8300000e+02  -1.8828710e+00
   1.8400000e+02  -1.9035868e+00
   1.8500000e+02  -1.9243026e+00
   1.8600000e+02  -1.9450184e+00
   1.8700000e+02  -1.9657342e+00
   1.8800000e+02  -1.9864501e+00
   1.8900000e+02  -2.0071659e+00
   1.9000000e+02  -2.0278817e+00
   1.9100000e+02  -2.0485975e+00
   1.9200000e+02  -2.0693133e+00
   1.9300000e+02  -2.0900291e+00
   1.9400000e+02  -2.1107449e+00
   1.9500000e+02  -2.1314607e+00
   1.9600000e+02  -2.1521765e+00
   1.9700000e+02  -2.1728923e+00
   1.9800000e+02  -2.1936081e+00
   1.9900000e+02  -2.2143239e+00
   2.0000000e+02  -2.2350397e+00


==> Dat/SRS_GL_23.dat <==
   1.0000000e+00   2.3239369e+00
   2.0000000e+00   2.2978572e+00
   3.0000000e+00   2.2717775e+00
   4.0000000e+00   2.2456979e+00
   5.0000000e+00   2.2196182e+00
   6.0000000e+00   2.1935386e+00
   7.0000000e+00   2.1674589e+00
   8.0000000e+00   2.1413793e+00
   9.0000000e+00   2.1152996e+00
   1.0000000e+01   2.0892200e+00
   1.1000000e+01   2.0631403e+00
   1.2000000e+01   2.0370606e+00
   1.3000000e+01   2.0109810e+00
   1.4000000e+01   1.9849013e+00
   1.5000000e+01   1.9588217e+00
   1.6000000e+01   1.9327420e+00
   1.7000000e+01   1.9066624e+00
   1.8000000e+01   1.8805827e+00
   1.9000000e+01   1.8545031e+00
   2.0000000e+01   1.8284234e+00
   2.1000000e+01   1.8023437e+00
   2.2000000e+01   1.7762641e+00
   2.3000000e+01   1.7501844e+00
   2.4000000e+01   1.7241048e+00
   2.5000000e+01   1.6980251e+00
   2.6000000e+01   1.6719455e+00
   2.7000000e+01   1.6458658e+00
   2.8000000e+01   1.6197862e+00
   2.9000000e+01   1.5937065e+00
   3.0000000e+01   1.5676268e+00
   3.1000000e+01   1.5415472e+00
   3.2000000e+01   1.5154675e+00
   3.3000000e+01   1.4893879e+00
   3.4000000e+01   1.4633082e+00
   3.5000000e+01   1.4372286e+00
   3.6000000e+01   1.4111489e+00
   3.7000000e+01   1.3850692e+00
   3.8000000e+01   1.3589896e+00
   3.9000000e+01   1.3329099e+00
   4.0000000e+01   1.3068303e+00
   4.1000000e+01   1.2807506e+00
   4.2000000e+01   1.2546710e+00
   4.3000000e+01   1.2285913e+00
   4.4000000e+01   1.2025117e+00
   4.5000000e+01   1.1764320e+00
   4.6000000e+01   1.1503523e+00
   4.7000000e+01   1.1242727e+00
   4.8000000e+01   1.0981930e+00
   4.9000000e+01   1.0721134e+00
   5.0000000e+01   1.0460337e+00
   5.1000000e+01   1.0199541e+00
   5.2000000e+01   9.9387441e-01
   5.3000000e+01   9.6779475e-01
   5.4000000e+01   9.4171510e-01
   5.5000000e+01   9.1563544e-01
   5.6000000e+01   8.8955579e-01
   5.7000000e+01   8.6347613e-01
   5.8000000e+01   8.3739647e-01
   5.9000000e+01   8.1131682e-01
   6.0000000e+01   7.8523716e-01
   6.1000000e+01   7.5915751e-01
   6.2000000e+01   7.3307785e-01
   6.3000000e+01   7.0699819e-01
   6.4000000e+01   6.8091854e-01
   6.5000000e+01   6.5483888e-01
   6.6000000e+01   6.2875923e-01
   6.7000000e+01   6.0267957e-01
   6.8000000e+01   5.7659991e-01
   6.9000000e+01   5.5052026e-01
   7.0000000e+01   5.2444060e-01
   7.1000000e+01   4.9836095e-01
   7.2000000e+01   4.7228129e-01
   7.3000000e+01   4.4620164e-01
   7.4000000e+01   4.2012198e-01
   7.5000000e+01   3.9404232e-01
   7.6000000e+01   3.6796267e-01
   7.7000000e+01   3.4188301e-01
   7.8000000e+01   3.1580336e-01
   7.9000000e+01   2.8972370e-01
   8.0000000e+01   2.6364404e-01
   8.1000000e+01   2.3756439e-01
   8.2000000e+01   2.1148473e-01
   8.3000000e+01   1.8540508e-01
   8.4000000e+01   1.5932542e-01
   8.5000000e+01   1.3324576e-01
   8.6000000e+01   1.0716611e-01
   8.7000000e+01   8.1086452e-02
   8.8000000e+01   5.5006796e-02
   8.9000000e+01   2.8927141e-02
   9.0000000e+01   2.8474847e-03
   9.1000000e+01  -2.3232171e-02
   9.2000000e+01  -4.9311827e-02
   9.3000000e+01  -7.5391483e-02
   9.4000000e+01  -1.0147114e-01
   9.5000000e+01  -1.2755079e-01
   9.6000000e+01  -1.5363045e-01
   9.7000000e+01  -1.7971011e-01
   9.8000000e+01  -2.0578976e-01
   9.9000000e+01  -2.3186942e-01
   1.0000000e+02  -2.5794907e-01
   1.0100000e+02  -2.8402873e-01
   1.0200000e+02  -3.1010839e-01
   1.0300000e+02  -3.3618804e-01
   1.0400000e+02  -3.6226770e-01
   1.0500000e+02  -3.8834735e-01
   1.0600000e+02  -4.1442701e-01
   1.0700000e+02  -4.4050667e-01
   1.0800000e+02  -4.6658632e-01
   1.0900000e+02  -4.9266598e-01
   1.1000000e+02  -5.1874563e-01
   1.1100000e+02  -5.4482529e-01
   1.1200000e+02  -5.7090495e-01
   1.1300000e+02  -5.9698460e-01
   1.1400000e+02  -6.2306426e-01
   1.1500000e+02  -6.4914391e-01
   1.1600000e+02  -6.7522357e-01
   1.1700000e+02  -7.0130323e-01
   1.1800000e+02  -7.2738288e-01
   1.1900000e+02  -7.5346254e-01
   1.2000000e+02  -7.7954219e-01
   1.2100000e+02  -8.0562185e-01
   1.2200000e+02  -8.3170150e-01
   1.2300000e+02  -8.5778116e-01
   1.2400000e+02  -8.8386082e-01
   1.2500000e+02  -9.0994047e-01
   1.2600000e+02  -9.3602013e-01
   1.2700000e+02  -9.6209978e-01
   1.2800000e+02  -9.8817944e-01
   1.2900000e+02  -1.0142591e+00
   1.3000000e+02  -1.0403388e+00
   1.3100000e+02  -1.0664184e+00
   1.3200000e+02  -1.0924981e+00
   1.3300000e+02  -1.1185777e+00
   1.3400000e+02  -1.1446574e+00
   1.3500000e+02  -1.1707370e+00
   1.3600000e+02  -1.1968167e+00
   1.3700000e+02  -1.2228963e+00
   1.3800000e+02  -1.2489760e+00
   1.3900000e+02  -1.2750557e+00
   1.4000000e+02  -1.3011353e+00
   1.4100000e+02  -1.3272150e+00
   1.4200000e+02  -1.3532946e+00
   1.4300000e+02  -1.3793743e+00
   1.4400000e+02  -1.4054539e+00
   1.4500000e+02  -1.4315336e+00
   1.4600000e+02  -1.4576132e+00
   1.4700000e+02  -1.4836929e+00
   1.4800000e+02  -1.5097726e+00
   1.4900000e+02  -1.5358522e+00
   1.5000000e+02  -1.5619319e+00
   1.5100000e+02  -1.5880115e+00
   1.5200000e+02  -1.6140912e+00
   1.5300000e+02  -1.6401708e+00
   1.5400000e+02  -1.6662505e+00
   1.5500000e+02  -1.6923301e+00
   1.5600000e+02  -1.7184098e+00
   1.5700000e+02  -1.7444895e+00
   1.5800000e+02  -1.7705691e+00
   1.5900000e+02  -1.7966488e+00
   1.6000000e+02  -1.8227284e+00
   1.6100000e+02  -1.8488081e+00
   1.6200000e+02  -1.8748877e+00
   1.6300000e+02  -1.9009674e+00
   1.6400000e+02  -1.9270471e+00
   1.6500000e+02  -1.9531267e+00
   1.6600000e+02  -1.9792064e+00
   1.6700000e+02  -2.0052860e+00
   1.6800000e+02  -2.0313657e+00
   1.6900000e+02  -2.0574453e+00
   1.7000000e+02  -2.0835250e+00
   1.7100000e+02  -2.1096046e+00
   1.7200000e+02  -2.1356843e+00
   1.7300000e+02  -2.1617640e+00
   1.7400000e+02  -2.1878436e+00
   1.7500000e+02  -2.2139233e+00
   1.7600000e+02  -2.2400029e+00
   1.7700000e+02  -2.2660826e+00
   1.7800000e+02  -2.2921622e+00
   1.7900000e+02  -2.3182419e+00
   1.8000000e+02  -2.3443215e+00
   1.8100000e+02  -2.3704012e+00
   1.8200000e+02  -2.3964809e+00
   1.8300000e+02  -2.4225605e+00
   1.8400000e+02  -2.4486402e+00
   1.8500000e+02  -2.4747198e+00
   1.8600000e+02  -2.5007995e+00
   1.8700000e+02  -2.5268791e+00
   1.8800000e+02  -2.5529588e+00
   1.8900000e+02  -2.5790385e+00
   1.9000000e+02  -2.6051181e+00
   1.9100000e+02  -2.6311978e+00
   1.9200000e+02  -2.6572774e+00
   1.9300000e+02  -2.6833571e+00
   1.9400000e+02  -2.7094367e+00
   1.9500000e+02  -2.7355164e+00
   1.9600000e+02  -2.7615960e+00
   1.9700000e+02  -2.7876757e+00
   1.9800000e+02  -2.8137554e+00
   1.9900000e+02  -2.8398350e+00
   2.0000000e+02  -2.8659147e+00


==> Dat/SRS_GL_24.dat <==
   1.0000000e+00   2.8443251e+00
   2.0000000e+00   2.8114928e+00
   3.0000000e+00   2.7786604e+00
   4.0000000e+00   2.7458281e+00
   5.0000000e+00   2.7129957e+00
   6.0000000e+00   2.6801634e+00
   7.0000000e+00   2.6473311e+00
   8.0000000e+00   2.6144987e+00
   9.0000000e+00   2.5816664e+00
   1.0000000e+01   2.5488340e+00
   1.1000000e+01   2.5160017e+00
   1.2000000e+01   2.4831694e+00
   1.3000000e+01   2.4503370e+00
   1.4000000e+01   2.4175047e+00
   1.5000000e+01   2.3846723e+00
   1.6000000e+01   2.3518400e+00
   1.7000000e+01   2.3190076e+00
   1.8000000e+01   2.2861753e+00
   1.9000000e+01   2.2533430e+00
   2.0000000e+01   2.2205106e+00
   2.1000000e+01   2.1876783e+00
   2.2000000e+01   2.1548459e+00
   2.3000000e+01   2.1220136e+00
   2.4000000e+01   2.0891813e+00
   2.5000000e+01   2.0563489e+00
   2.6000000e+01   2.0235166e+00
   2.7000000e+01   1.9906842e+00
   2.8000000e+01   1.9578519e+00
   2.9000000e+01   1.9250195e+00
   3.0000000e+01   1.8921872e+00
   3.1000000e+01   1.8593549e+00
   3.2000000e+01   1.8265225e+00
   3.3000000e+01   1.7936902e+00
   3.4000000e+01   1.7608578e+00
   3.5000000e+01   1.7280255e+00
   3.6000000e+01   1.6951932e+00
   3.7000000e+01   1.6623608e+00
   3.8000000e+01   1.6295285e+00
   3.9000000e+01   1.5966961e+00
   4.0000000e+01   1.5638638e+00
   4.1000000e+01   1.5310314e+00
   4.2000000e+01   1.4981991e+00
   4.3000000e+01   1.4653668e+00
   4.4000000e+01   1.4325344e+00
   4.5000000e+01   1.3997021e+00
   4.6000000e+01   1.3668697e+00
   4.7000000e+01   1.3340374e+00
   4.8000000e+01   1.3012051e+00
   4.9000000e+01   1.2683727e+00
   5.0000000e+01   1.2355404e+00
   5.1000000e+01   1.2027080e+00
   5.2000000e+01   1.1698757e+00
   5.3000000e+01   1.1370433e+00
   5.4000000e+01   1.1042110e+00
   5.5000000e+01   1.0713787e+00
   5.6000000e+01   1.0385463e+00
   5.7000000e+01   1.0057140e+00
   5.8000000e+01   9.7288164e-01
   5.9000000e+01   9.4004930e-01
   6.0000000e+01   9.0721696e-01
   6.1000000e+01   8.7438461e-01
   6.2000000e+01   8.4155227e-01
   6.3000000e+01   8.0871993e-01
   6.4000000e+01   7.7588759e-01
   6.5000000e+01   7.4305525e-01
   6.6000000e+01   7.1022291e-01
   6.7000000e+01   6.7739057e-01
   6.8000000e+01   6.4455822e-01
   6.9000000e+01   6.1172588e-01
   7.0000000e+01   5.7889354e-01
   7.1000000e+01   5.4606120e-01
   7.2000000e+01   5.1322886e-01
   7.3000000e+01   4.8039652e-01
   7.4000000e+01   4.4756417e-01
   7.5000000e+01   4.1473183e-01
   7.6000000e+01   3.8189949e-01
   7.7000000e+01   3.4906715e-01
   7.8000000e+01   3.1623481e-01
   7.9000000e+01   2.8340247e-01
   8.0000000e+01   2.5057013e-01
   8.1000000e+01   2.1773778e-01
   8.2000000e+01   1.8490544e-01
   8.3000000e+01   1.5207310e-01
   8.4000000e+01   1.1924076e-01
   8.5000000e+01   8.6408417e-02
   8.6000000e+01   5.3576076e-02
   8.7000000e+01   2.0743734e-02
   8.8000000e+01  -1.2088607e-02
   8.9000000e+01  -4.4920949e-02
   9.0000000e+01  -7.7753290e-02
   9.1000000e+01  -1.1058563e-01
   9.2000000e+01  -1.4341797e-01
   9.3000000e+01  -1.7625032e-01
   9.4000000e+01  -2.0908266e-01
   9.5000000e+01  -2.4191500e-01
   9.6000000e+01  -2.7474734e-01
   9.7000000e+01  -3.0757968e-01
   9.8000000e+01  -3.4041202e-01
   9.9000000e+01  -3.7324436e-01
   1.0000000e+02  -4.0607671e-01
   1.0100000e+02  -4.3890905e-01
   1.0200000e+02  -4.7174139e-01
   1.0300000e+02  -5.0457373e-01
   1.0400000e+02  -5.3740607e-01
   1.0500000e+02  -5.7023841e-01
   1.0600000e+02  -6.0307076e-01
   1.0700000e+02  -6.3590310e-01
   1.0800000e+02  -6.6873544e-01
   1.0900000e+02  -7.0156778e-01
   1.1000000e+02  -7.3440012e-01
   1.1100000e+02  -7.6723246e-01
   1.1200000e+02  -8.0006480e-01
   1.1300000e+02  -8.3289715e-01
   1.1400000e+02  -8.6572949e-01
   1.1500000e+02  -8.9856183e-01
   1.1600000e+02  -9.3139417e-01
   1.1700000e+02  -9.6422651e-01
   1.1800000e+02  -9.9705885e-01
   1.1900000e+02  -1.0298912e+00
   1.2000000e+02  -1.0627235e+00
   1.2100000e+02  -1.0955559e+00
   1.2200000e+02  -1.1283882e+00
   1.2300000e+02  -1.1612206e+00
   1.2400000e+02  -1.1940529e+00
   1.2500000e+02  -1.2268852e+00
   1.2600000e+02  -1.2597176e+00
   1.2700000e+02  -1.2925499e+00
   1.2800000e+02  -1.3253823e+00
   1.2900000e+02  -1.3582146e+00
   1.3000000e+02  -1.3910470e+00
   1.3100000e+02  -1.4238793e+00
   1.3200000e+02  -1.4567116e+00
   1.3300000e+02  -1.4895440e+00
   1.3400000e+02  -1.5223763e+00
   1.3500000e+02  -1.5552087e+00
   1.3600000e+02  -1.5880410e+00
   1.3700000e+02  -1.6208733e+00
   1.3800000e+02  -1.6537057e+00
   1.3900000e+02  -1.6865380e+00
   1.4000000e+02  -1.7193704e+00
   1.4100000e+02  -1.7522027e+00
   1.4200000e+02  -1.7850351e+00
   1.4300000e+02  -1.8178674e+00
   1.4400000e+02  -1.8506997e+00
   1.4500000e+02  -1.8835321e+00
   1.4600000e+02  -1.9163644e+00
   1.4700000e+02  -1.9491968e+00
   1.4800000e+02  -1.9820291e+00
   1.4900000e+02  -2.0148614e+00
   1.5000000e+02  -2.0476938e+00
   1.5100000e+02  -2.0805261e+00
   1.5200000e+02  -2.1133585e+00
   1.5300000e+02  -2.1461908e+00
   1.5400000e+02  -2.1790232e+00
   1.5500000e+02  -2.2118555e+00
   1.5600000e+02  -2.2446878e+00
   1.5700000e+02  -2.2775202e+00
   1.5800000e+02  -2.3103525e+00
   1.5900000e+02  -2.3431849e+00
   1.6000000e+02  -2.3760172e+00
   1.6100000e+02  -2.4088495e+00
   1.6200000e+02  -2.4416819e+00
   1.6300000e+02  -2.4745142e+00
   1.6400000e+02  -2.5073466e+00
   1.6500000e+02  -2.5401789e+00
   1.6600000e+02  -2.5730112e+00
   1.6700000e+02  -2.6058436e+00
   1.6800000e+02  -2.6386759e+00
   1.6900000e+02  -2.6715083e+00
   1.7000000e+02  -2.7043406e+00
   1.7100000e+02  -2.7371730e+00
   1.7200000e+02  -2.7700053e+00
   1.7300000e+02  -2.8028376e+00
   1.7400000e+02  -2.8356700e+00
   1.7500000e+02  -2.8685023e+00
   1.7600000e+02  -2.9013347e+00
   1.7700000e+02  -2.9341670e+00
   1.7800000e+02  -2.9669993e+00
   1.7900000e+02  -2.9998317e+00
   1.8000000e+02  -3.0326640e+00
   1.8100000e+02  -3.0654964e+00
   1.8200000e+02  -3.0983287e+00
   1.8300000e+02  -3.1311611e+00
   1.8400000e+02  -3.1639934e+00
   1.8500000e+02  -3.1968257e+00
   1.8600000e+02  -3.2296581e+00
   1.8700000e+02  -3.2624904e+00
   1.8800000e+02  -3.2953228e+00
   1.8900000e+02  -3.3281551e+00
   1.9000000e+02  -3.3609874e+00
   1.9100000e+02  -3.3938198e+00
   1.9200000e+02  -3.4266521e+00
   1.9300000e+02  -3.4594845e+00
   1.9400000e+02  -3.4923168e+00
   1.9500000e+02  -3.5251492e+00
   1.9600000e+02  -3.5579815e+00
   1.9700000e+02  -3.5908138e+00
   1.9800000e+02  -3.6236462e+00
   1.9900000e+02  -3.6564785e+00
   2.0000000e+02  -3.6893109e+00


==> Dat/SRS_GL_25.dat <==
   1.0000000e+00   3.4550991e+00
   2.0000000e+00   3.4137657e+00
   3.0000000e+00   3.3724322e+00
   4.0000000e+00   3.3310987e+00
   5.0000000e+00   3.2897653e+00
   6.0000000e+00   3.2484318e+00
   7.0000000e+00   3.2070983e+00
   8.0000000e+00   3.1657648e+00
   9.0000000e+00   3.1244314e+00
   1.0000000e+01   3.0830979e+00
   1.1000000e+01   3.0417644e+00
   1.2000000e+01   3.0004310e+00
   1.3000000e+01   2.9590975e+00
   1.4000000e+01   2.9177640e+00
   1.5000000e+01   2.8764306e+00
   1.6000000e+01   2.8350971e+00
   1.7000000e+01   2.7937636e+00
   1.8000000e+01   2.7524302e+00
   1.9000000e+01   2.7110967e+00
   2.0000000e+01   2.6697632e+00
   2.1000000e+01   2.6284298e+00
   2.2000000e+01   2.5870963e+00
   2.3000000e+01   2.5457628e+00
   2.4000000e+01   2.5044293e+00
   2.5000000e+01   2.4630959e+00
   2.6000000e+01   2.4217624e+00
   2.7000000e+01   2.3804289e+00
   2.8000000e+01   2.3390955e+00
   2.9000000e+01   2.2977620e+00
   3.0000000e+01   2.2564285e+00
   3.1000000e+01   2.2150951e+00
   3.2000000e+01   2.1737616e+00
   3.3000000e+01   2.1324281e+00
   3.4000000e+01   2.0910947e+00
   3.5000000e+01   2.0497612e+00
   3.6000000e+01   2.0084277e+00
   3.7000000e+01   1.9670942e+00
   3.8000000e+01   1.9257608e+00
   3.9000000e+01   1.8844273e+00
   4.0000000e+01   1.8430938e+00
   4.1000000e+01   1.8017604e+00
   4.2000000e+01   1.7604269e+00
   4.3000000e+01   1.7190934e+00
   4.4000000e+01   1.6777600e+00
   4.5000000e+01   1.6364265e+00
   4.6000000e+01   1.5950930e+00
   4.7000000e+01   1.5537596e+00
   4.8000000e+01   1.5124261e+00
   4.9000000e+01   1.4710926e+00
   5.0000000e+01   1.4297591e+00
   5.1000000e+01   1.3884257e+00
   5.2000000e+01   1.3470922e+00
   5.3000000e+01   1.3057587e+00
   5.4000000e+01   1.2644253e+00
   5.5000000e+01   1.2230918e+00
   5.6000000e+01   1.1817583e+00
   5.7000000e+01   1.1404249e+00
   5.8000000e+01   1.0990914e+00
   5.9000000e+01   1.0577579e+00
   6.0000000e+01   1.0164245e+00
   6.1000000e+01   9.7509099e-01
   6.2000000e+01   9.3375752e-01
   6.3000000e+01   8.9242405e-01
   6.4000000e+01   8.5109058e-01
   6.5000000e+01   8.0975711e-01
   6.6000000e+01   7.6842364e-01
   6.7000000e+01   7.2709017e-01
   6.8000000e+01   6.8575670e-01
   6.9000000e+01   6.4442323e-01
   7.0000000e+01   6.0308976e-01
   7.1000000e+01   5.6175629e-01
   7.2000000e+01   5.2042283e-01
   7.3000000e+01   4.7908936e-01
   7.4000000e+01   4.3775589e-01
   7.5000000e+01   3.9642242e-01
   7.6000000e+01   3.5508895e-01
   7.7000000e+01   3.1375548e-01
   7.8000000e+01   2.7242201e-01
   7.9000000e+01   2.3108854e-01
   8.0000000e+01   1.8975507e-01
   8.1000000e+01   1.4842160e-01
   8.2000000e+01   1.0708813e-01
   8.3000000e+01   6.5754665e-02
   8.4000000e+01   2.4421196e-02
   8.5000000e+01  -1.6912273e-02
   8.6000000e+01  -5.8245742e-02
   8.7000000e+01  -9.9579211e-02
   8.8000000e+01  -1.4091268e-01
   8.9000000e+01  -1.8224615e-01
   9.0000000e+01  -2.2357962e-01
   9.1000000e+01  -2.6491309e-01
   9.2000000e+01  -3.0624656e-01
   9.3000000e+01  -3.4758003e-01
   9.4000000e+01  -3.8891350e-01
   9.5000000e+01  -4.3024696e-01
   9.6000000e+01  -4.7158043e-01
   9.7000000e+01  -5.1291390e-01
   9.8000000e+01  -5.5424737e-01
   9.9000000e+01  -5.9558084e-01
   1.0000000e+02  -6.3691431e-01
   1.0100000e+02  -6.7824778e-01
   1.0200000e+02  -7.1958125e-01
   1.0300000e+02  -7.6091472e-01
   1.0400000e+02  -8.0224819e-01
   1.0500000e+02  -8.4358166e-01
   1.0600000e+02  -8.8491512e-01
   1.0700000e+02  -9.2624859e-01
   1.0800000e+02  -9.6758206e-01
   1.0900000e+02  -1.0089155e+00
   1.1000000e+02  -1.0502490e+00
   1.1100000e+02  -1.0915825e+00
   1.1200000e+02  -1.1329159e+00
   1.1300000e+02  -1.1742494e+00
   1.1400000e+02  -1.2155829e+00
   1.1500000e+02  -1.2569163e+00
   1.1600000e+02  -1.2982498e+00
   1.1700000e+02  -1.3395833e+00
   1.1800000e+02  -1.3809168e+00
   1.1900000e+02  -1.4222502e+00
   1.2000000e+02  -1.4635837e+00
   1.2100000e+02  -1.5049172e+00
   1.2200000e+02  -1.5462506e+00
   1.2300000e+02  -1.5875841e+00
   1.2400000e+02  -1.6289176e+00
   1.2500000e+02  -1.6702510e+00
   1.2600000e+02  -1.7115845e+00
   1.2700000e+02  -1.7529180e+00
   1.2800000e+02  -1.7942514e+00
   1.2900000e+02  -1.8355849e+00
   1.3000000e+02  -1.8769184e+00
   1.3100000e+02  -1.9182519e+00
   1.3200000e+02  -1.9595853e+00
   1.3300000e+02  -2.0009188e+00
   1.3400000e+02  -2.0422523e+00
   1.3500000e+02  -2.0835857e+00
   1.3600000e+02  -2.1249192e+00
   1.3700000e+02  -2.1662527e+00
   1.3800000e+02  -2.2075861e+00
   1.3900000e+02  -2.2489196e+00
   1.4000000e+02  -2.2902531e+00
   1.4100000e+02  -2.3315865e+00
   1.4200000e+02  -2.3729200e+00
   1.4300000e+02  -2.4142535e+00
   1.4400000e+02  -2.4555870e+00
   1.4500000e+02  -2.4969204e+00
   1.4600000e+02  -2.5382539e+00
   1.4700000e+02  -2.5795874e+00
   1.4800000e+02  -2.6209208e+00
   1.4900000e+02  -2.6622543e+00
   1.5000000e+02  -2.7035878e+00
   1.5100000e+02  -2.7449212e+00
   1.5200000e+02  -2.7862547e+00
   1.5300000e+02  -2.8275882e+00
   1.5400000e+02  -2.8689216e+00
   1.5500000e+02  -2.9102551e+00
   1.5600000e+02  -2.9515886e+00
   1.5700000e+02  -2.9929221e+00
   1.5800000e+02  -3.0342555e+00
   1.5900000e+02  -3.0755890e+00
   1.6000000e+02  -3.1169225e+00
   1.6100000e+02  -3.1582559e+00
   1.6200000e+02  -3.1995894e+00
   1.6300000e+02  -3.2409229e+00
   1.6400000e+02  -3.2822563e+00
   1.6500000e+02  -3.3235898e+00
   1.6600000e+02  -3.3649233e+00
   1.6700000e+02  -3.4062567e+00
   1.6800000e+02  -3.4475902e+00
   1.6900000e+02  -3.4889237e+00
   1.7000000e+02  -3.5302571e+00
   1.7100000e+02  -3.5715906e+00
   1.7200000e+02  -3.6129241e+00
   1.7300000e+02  -3.6542576e+00
   1.7400000e+02  -3.6955910e+00
   1.7500000e+02  -3.7369245e+00
   1.7600000e+02  -3.7782580e+00
   1.7700000e+02  -3.8195914e+00
   1.7800000e+02  -3.8609249e+00
   1.7900000e+02  -3.9022584e+00
   1.8000000e+02  -3.9435918e+00
   1.8100000e+02  -3.9849253e+00
   1.8200000e+02  -4.0262588e+00
   1.8300000e+02  -4.0675922e+00
   1.8400000e+02  -4.1089257e+00
   1.8500000e+02  -4.1502592e+00
   1.8600000e+02  -4.1915927e+00
   1.8700000e+02  -4.2329261e+00
   1.8800000e+02  -4.2742596e+00
   1.8900000e+02  -4.3155931e+00
   1.9000000e+02  -4.3569265e+00
   1.9100000e+02  -4.3982600e+00
   1.9200000e+02  -4.4395935e+00
   1.9300000e+02  -4.4809269e+00
   1.9400000e+02  -4.5222604e+00
   1.9500000e+02  -4.5635939e+00
   1.9600000e+02  -4.6049273e+00
   1.9700000e+02  -4.6462608e+00
   1.9800000e+02  -4.6875943e+00
   1.9900000e+02  -4.7289278e+00
   2.0000000e+02  -4.7702612e+00


==> Dat/SRS_GL_251ch_40GHz_21dBm.dat <==
   1.0000000e+00   1.5412495e+00
   2.0000000e+00   1.5280854e+00
   3.0000000e+00   1.5149213e+00
   4.0000000e+00   1.5017571e+00
   5.0000000e+00   1.4885930e+00
   6.0000000e+00   1.4754289e+00
   7.0000000e+00   1.4622648e+00
   8.0000000e+00   1.4491007e+00
   9.0000000e+00   1.4359365e+00
   1.0000000e+01   1.4227724e+00
   1.1000000e+01   1.4096083e+00
   1.2000000e+01   1.3964442e+00
   1.3000000e+01   1.3832801e+00
   1.4000000e+01   1.3701159e+00
   1.5000000e+01   1.3569518e+00
   1.6000000e+01   1.3437877e+00
   1.7000000e+01   1.3306236e+00
   1.8000000e+01   1.3174595e+00
   1.9000000e+01   1.3042953e+00
   2.0000000e+01   1.2911312e+00
   2.1000000e+01   1.2779671e+00
   2.2000000e+01   1.2648030e+00
   2.3000000e+01   1.2516388e+00
   2.4000000e+01   1.2384747e+00
   2.5000000e+01   1.2253106e+00
   2.6000000e+01   1.2121465e+00
   2.7000000e+01   1.1989824e+00
   2.8000000e+01   1.1858182e+00
   2.9000000e+01   1.1726541e+00
   3.0000000e+01   1.1594900e+00
   3.1000000e+01   1.1463259e+00
   3.2000000e+01   1.1331618e+00
   3.3000000e+01   1.1199976e+00
   3.4000000e+01   1.1068335e+00
   3.5000000e+01   1.0936694e+00
   3.6000000e+01   1.0805053e+00
   3.7000000e+01   1.0673412e+00
   3.8000000e+01   1.0541770e+00
   3.9000000e+01   1.0410129e+00
   4.0000000e+01   1.0278488e+00
   4.1000000e+01   1.0146847e+00
   4.2000000e+01   1.0015206e+00
   4.3000000e+01   9.8835644e-01
   4.4000000e+01   9.7519232e-01
   4.5000000e+01   9.6202820e-01
   4.6000000e+01   9.4886408e-01
   4.7000000e+01   9.3569996e-01
   4.8000000e+01   9.2253584e-01
   4.9000000e+01   9.0937172e-01
   5.0000000e+01   8.9620760e-01
   5.1000000e+01   8.8304348e-01
   5.2000000e+01   8.6987936e-01
   5.3000000e+01   8.5671524e-01
   5.4000000e+01   8.4355112e-01
   5.5000000e+01   8.3038700e-01
   5.6000000e+01   8.1722288e-01
   5.7000000e+01   8.0405876e-01
   5.8000000e+01   7.9089464e-01
   5.9000000e+01   7.7773052e-01
   6.0000000e+01   7.6456640e-01
   6.1000000e+01   7.5140228e-01
   6.2000000e+01   7.3823815e-01
   6.3000000e+01   7.2507403e-01
   6.4000000e+01   7.1190991e-01
   6.5000000e+01   6.9874579e-01
   6.6000000e+01   6.8558167e-01
   6.7000000e+01   6.7241755e-01
   6.8000000e+01   6.5925343e-01
   6.9000000e+01   6.4608931e-01
   7.0000000e+01   6.3292519e-01
   7.1000000e+01   6.1976107e-01
   7.2000000e+01   6.0659695e-01
   7.3000000e+01   5.9343283e-01
   7.4000000e+01   5.8026871e-01
   7.5000000e+01   5.6710459e-01
   7.6000000e+01   5.5394047e-01
   7.7000000e+01   5.4077635e-01
   7.8000000e+01   5.2761223e-01
   7.9000000e+01   5.1444811e-01
   8.0000000e+01   5.0128399e-01
   8.1000000e+01   4.8811987e-01
   8.2000000e+01   4.7495575e-01
   8.3000000e+01   4.6179163e-01
   8.4000000e+01   4.4862751e-01
   8.5000000e+01   4.3546339e-01
   8.6000000e+01   4.2229927e-01
   8.7000000e+01   4.0913515e-01
   8.8000000e+01   3.9597103e-01
   8.9000000e+01   3.8280691e-01
   9.0000000e+01   3.6964279e-01
   9.1000000e+01   3.5647866e-01
   9.2000000e+01   3.4331454e-01
   9.3000000e+01   3.3015042e-01
   9.4000000e+01   3.1698630e-01
   9.5000000e+01   3.0382218e-01
   9.6000000e+01   2.9065806e-01
   9.7000000e+01   2.7749394e-01
   9.8000000e+01   2.6432982e-01
   9.9000000e+01   2.5116570e-01
   1.0000000e+02   2.3800158e-01
   1.0100000e+02   2.2483746e-01
   1.0200000e+02   2.1167334e-01
   1.0300000e+02   1.9850922e-01
   1.0400000e+02   1.8534510e-01
   1.0500000e+02   1.7218098e-01
   1.0600000e+02   1.5901686e-01
   1.0700000e+02   1.4585274e-01
   1.0800000e+02   1.3268862e-01
   1.0900000e+02   1.1952450e-01
   1.1000000e+02   1.0636038e-01
   1.1100000e+02   9.3196258e-02
   1.1200000e+02   8.0032137e-02
   1.1300000e+02   6.6868017e-02
   1.1400000e+02   5.3703897e-02
   1.1500000e+02   4.0539776e-02
   1.1600000e+02   2.7375656e-02
   1.1700000e+02   1.4211536e-02
   1.1800000e+02   1.0474152e-03
   1.1900000e+02  -1.2116705e-02
   1.2000000e+02  -2.5280826e-02
   1.2100000e+02  -3.8444946e-02
   1.2200000e+02  -5.1609066e-02
   1.2300000e+02  -6.4773187e-02
   1.2400000e+02  -7.7937307e-02
   1.2500000e+02  -9.1101427e-02
   1.2600000e+02  -1.0426555e-01
   1.2700000e+02  -1.1742967e-01
   1.2800000e+02  -1.3059379e-01
   1.2900000e+02  -1.4375791e-01
   1.3000000e+02  -1.5692203e-01
   1.3100000e+02  -1.7008615e-01
   1.3200000e+02  -1.8325027e-01
   1.3300000e+02  -1.9641439e-01
   1.3400000e+02  -2.0957851e-01
   1.3500000e+02  -2.2274263e-01
   1.3600000e+02  -2.3590675e-01
   1.3700000e+02  -2.4907087e-01
   1.3800000e+02  -2.6223499e-01
   1.3900000e+02  -2.7539911e-01
   1.4000000e+02  -2.8856323e-01
   1.4100000e+02  -3.0172735e-01
   1.4200000e+02  -3.1489147e-01
   1.4300000e+02  -3.2805559e-01
   1.4400000e+02  -3.4121971e-01
   1.4500000e+02  -3.5438383e-01
   1.4600000e+02  -3.6754795e-01
   1.4700000e+02  -3.8071208e-01
   1.4800000e+02  -3.9387620e-01
   1.4900000e+02  -4.0704032e-01
   1.5000000e+02  -4.2020444e-01
   1.5100000e+02  -4.3336856e-01
   1.5200000e+02  -4.4653268e-01
   1.5300000e+02  -4.5969680e-01
   1.5400000e+02  -4.7286092e-01
   1.5500000e+02  -4.8602504e-01
   1.5600000e+02  -4.9918916e-01
   1.5700000e+02  -5.1235328e-01
   1.5800000e+02  -5.2551740e-01
   1.5900000e+02  -5.3868152e-01
   1.6000000e+02  -5.5184564e-01
   1.6100000e+02  -5.6500976e-01
   1.6200000e+02  -5.7817388e-01
   1.6300000e+02  -5.9133800e-01
   1.6400000e+02  -6.0450212e-01
   1.6500000e+02  -6.1766624e-01
   1.6600000e+02  -6.3083036e-01
   1.6700000e+02  -6.4399448e-01
   1.6800000e+02  -6.5715860e-01
   1.6900000e+02  -6.7032272e-01
   1.7000000e+02  -6.8348684e-01
   1.7100000e+02  -6.9665096e-01
   1.7200000e+02  -7.0981508e-01
   1.7300000e+02  -7.2297920e-01
   1.7400000e+02  -7.3614332e-01
   1.7500000e+02  -7.4930744e-01
   1.7600000e+02  -7.6247157e-01
   1.7700000e+02  -7.7563569e-01
   1.7800000e+02  -7.8879981e-01
   1.7900000e+02  -8.0196393e-01
   1.8000000e+02  -8.1512805e-01
   1.8100000e+02  -8.2829217e-01
   1.8200000e+02  -8.4145629e-01
   1.8300000e+02  -8.5462041e-01
   1.8400000e+02  -8.6778453e-01
   1.8500000e+02  -8.8094865e-01
   1.8600000e+02  -8.9411277e-01
   1.8700000e+02  -9.0727689e-01
   1.8800000e+02  -9.2044101e-01
   1.8900000e+02  -9.3360513e-01
   1.9000000e+02  -9.4676925e-01
   1.9100000e+02  -9.5993337e-01
   1.9200000e+02  -9.7309749e-01
   1.9300000e+02  -9.8626161e-01
   1.9400000e+02  -9.9942573e-01
   1.9500000e+02  -1.0125899e+00
   1.9600000e+02  -1.0257540e+00
   1.9700000e+02  -1.0389181e+00
   1.9800000e+02  -1.0520822e+00
   1.9900000e+02  -1.0652463e+00
   2.0000000e+02  -1.0784105e+00
   2.0100000e+02  -1.0915746e+00
   2.0200000e+02  -1.1047387e+00
   2.0300000e+02  -1.1179028e+00
   2.0400000e+02  -1.1310669e+00
   2.0500000e+02  -1.1442311e+00
   2.0600000e+02  -1.1573952e+00
   2.0700000e+02  -1.1705593e+00
   2.0800000e+02  -1.1837234e+00
   2.0900000e+02  -1.1968875e+00
   2.1000000e+02  -1.2100517e+00
   2.1100000e+02  -1.2232158e+00
   2.1200000e+02  -1.2363799e+00
   2.1300000e+02  -1.2495440e+00
   2.1400000e+02  -1.2627081e+00
   2.1500000e+02  -1.2758723e+00
   2.1600000e+02  -1.2890364e+00
   2.1700000e+02  -1.3022005e+00
   2.1800000e+02  -1.3153646e+00
   2.1900000e+02  -1.3285287e+00
   2.2000000e+02  -1.3416929e+00
   2.2100000e+02  -1.3548570e+00
   2.2200000e+02  -1.3680211e+00
   2.2300000e+02  -1.3811852e+00
   2.2400000e+02  -1.3943493e+00
   2.2500000e+02  -1.4075135e+00
   2.2600000e+02  -1.4206776e+00
   2.2700000e+02  -1.4338417e+00
   2.2800000e+02  -1.4470058e+00
   2.2900000e+02  -1.4601699e+00
   2.3000000e+02  -1.4733341e+00
   2.3100000e+02  -1.4864982e+00
   2.3200000e+02  -1.4996623e+00
   2.3300000e+02  -1.5128264e+00
   2.3400000e+02  -1.5259905e+00
   2.3500000e+02  -1.5391547e+00
   2.3600000e+02  -1.5523188e+00
   2.3700000e+02  -1.5654829e+00
   2.3800000e+02  -1.5786470e+00
   2.3900000e+02  -1.5918111e+00
   2.4000000e+02  -1.6049753e+00
   2.4100000e+02  -1.6181394e+00
   2.4200000e+02  -1.6313035e+00
   2.4300000e+02  -1.6444676e+00
   2.4400000e+02  -1.6576317e+00
   2.4500000e+02  -1.6707959e+00
   2.4600000e+02  -1.6839600e+00
   2.4700000e+02  -1.6971241e+00
   2.4800000e+02  -1.7102882e+00
   2.4900000e+02  -1.7234524e+00
   2.5000000e+02  -1.7366165e+00
   2.5100000e+02  -1.7497806e+00


==> Dat/SRS_GL_251ch_40GHz_23dBm.dat <==
   1.0000000e+00   2.3479218e+00
   2.0000000e+00   2.3270581e+00
   3.0000000e+00   2.3061944e+00
   4.0000000e+00   2.2853307e+00
   5.0000000e+00   2.2644669e+00
   6.0000000e+00   2.2436032e+00
   7.0000000e+00   2.2227395e+00
   8.0000000e+00   2.2018758e+00
   9.0000000e+00   2.1810120e+00
   1.0000000e+01   2.1601483e+00
   1.1000000e+01   2.1392846e+00
   1.2000000e+01   2.1184209e+00
   1.3000000e+01   2.0975571e+00
   1.4000000e+01   2.0766934e+00
   1.5000000e+01   2.0558297e+00
   1.6000000e+01   2.0349660e+00
   1.7000000e+01   2.0141022e+00
   1.8000000e+01   1.9932385e+00
   1.9000000e+01   1.9723748e+00
   2.0000000e+01   1.9515111e+00
   2.1000000e+01   1.9306473e+00
   2.2000000e+01   1.9097836e+00
   2.3000000e+01   1.8889199e+00
   2.4000000e+01   1.8680562e+00
   2.5000000e+01   1.8471924e+00
   2.6000000e+01   1.8263287e+00
   2.7000000e+01   1.8054650e+00
   2.8000000e+01   1.7846013e+00
   2.9000000e+01   1.7637375e+00
   3.0000000e+01   1.7428738e+00
   3.1000000e+01   1.7220101e+00
   3.2000000e+01   1.7011464e+00
   3.3000000e+01   1.6802827e+00
   3.4000000e+01   1.6594189e+00
   3.5000000e+01   1.6385552e+00
   3.6000000e+01   1.6176915e+00
   3.7000000e+01   1.5968278e+00
   3.8000000e+01   1.5759640e+00
   3.9000000e+01   1.5551003e+00
   4.0000000e+01   1.5342366e+00
   4.1000000e+01   1.5133729e+00
   4.2000000e+01   1.4925091e+00
   4.3000000e+01   1.4716454e+00
   4.4000000e+01   1.4507817e+00
   4.5000000e+01   1.4299180e+00
   4.6000000e+01   1.4090542e+00
   4.7000000e+01   1.3881905e+00
   4.8000000e+01   1.3673268e+00
   4.9000000e+01   1.3464631e+00
   5.0000000e+01   1.3255993e+00
   5.1000000e+01   1.3047356e+00
   5.2000000e+01   1.2838719e+00
   5.3000000e+01   1.2630082e+00
   5.4000000e+01   1.2421444e+00
   5.5000000e+01   1.2212807e+00
   5.6000000e+01   1.2004170e+00
   5.7000000e+01   1.1795533e+00
   5.8000000e+01   1.1586895e+00
   5.9000000e+01   1.1378258e+00
   6.0000000e+01   1.1169621e+00
   6.1000000e+01   1.0960984e+00
   6.2000000e+01   1.0752346e+00
   6.3000000e+01   1.0543709e+00
   6.4000000e+01   1.0335072e+00
   6.5000000e+01   1.0126435e+00
   6.6000000e+01   9.9177973e-01
   6.7000000e+01   9.7091601e-01
   6.8000000e+01   9.5005229e-01
   6.9000000e+01   9.2918856e-01
   7.0000000e+01   9.0832484e-01
   7.1000000e+01   8.8746111e-01
   7.2000000e+01   8.6659739e-01
   7.3000000e+01   8.4573366e-01
   7.4000000e+01   8.2486994e-01
   7.5000000e+01   8.0400621e-01
   7.6000000e+01   7.8314249e-01
   7.7000000e+01   7.6227876e-01
   7.8000000e+01   7.4141504e-01
   7.9000000e+01   7.2055131e-01
   8.0000000e+01   6.9968759e-01
   8.1000000e+01   6.7882386e-01
   8.2000000e+01   6.5796014e-01
   8.3000000e+01   6.3709641e-01
   8.4000000e+01   6.1623269e-01
   8.5000000e+01   5.9536896e-01
   8.6000000e+01   5.7450524e-01
   8.7000000e+01   5.5364152e-01
   8.8000000e+01   5.3277779e-01
   8.9000000e+01   5.1191407e-01
   9.0000000e+01   4.9105034e-01
   9.1000000e+01   4.7018662e-01
   9.2000000e+01   4.4932289e-01
   9.3000000e+01   4.2845917e-01
   9.4000000e+01   4.0759544e-01
   9.5000000e+01   3.8673172e-01
   9.6000000e+01   3.6586799e-01
   9.7000000e+01   3.4500427e-01
   9.8000000e+01   3.2414054e-01
   9.9000000e+01   3.0327682e-01
   1.0000000e+02   2.8241309e-01
   1.0100000e+02   2.6154937e-01
   1.0200000e+02   2.4068564e-01
   1.0300000e+02   2.1982192e-01
   1.0400000e+02   1.9895819e-01
   1.0500000e+02   1.7809447e-01
   1.0600000e+02   1.5723075e-01
   1.0700000e+02   1.3636702e-01
   1.0800000e+02   1.1550330e-01
   1.0900000e+02   9.4639571e-02
   1.1000000e+02   7.3775846e-02
   1.1100000e+02   5.2912122e-02
   1.1200000e+02   3.2048397e-02
   1.1300000e+02   1.1184672e-02
   1.1400000e+02  -9.6790525e-03
   1.1500000e+02  -3.0542777e-02
   1.1600000e+02  -5.1406502e-02
   1.1700000e+02  -7.2270227e-02
   1.1800000e+02  -9.3133951e-02
   1.1900000e+02  -1.1399768e-01
   1.2000000e+02  -1.3486140e-01
   1.2100000e+02  -1.5572513e-01
   1.2200000e+02  -1.7658885e-01
   1.2300000e+02  -1.9745258e-01
   1.2400000e+02  -2.1831630e-01
   1.2500000e+02  -2.3918002e-01
   1.2600000e+02  -2.6004375e-01
   1.2700000e+02  -2.8090747e-01
   1.2800000e+02  -3.0177120e-01
   1.2900000e+02  -3.2263492e-01
   1.3000000e+02  -3.4349865e-01
   1.3100000e+02  -3.6436237e-01
   1.3200000e+02  -3.8522610e-01
   1.3300000e+02  -4.0608982e-01
   1.3400000e+02  -4.2695355e-01
   1.3500000e+02  -4.4781727e-01
   1.3600000e+02  -4.6868100e-01
   1.3700000e+02  -4.8954472e-01
   1.3800000e+02  -5.1040845e-01
   1.3900000e+02  -5.3127217e-01
   1.4000000e+02  -5.5213590e-01
   1.4100000e+02  -5.7299962e-01
   1.4200000e+02  -5.9386335e-01
   1.4300000e+02  -6.1472707e-01
   1.4400000e+02  -6.3559079e-01
   1.4500000e+02  -6.5645452e-01
   1.4600000e+02  -6.7731824e-01
   1.4700000e+02  -6.9818197e-01
   1.4800000e+02  -7.1904569e-01
   1.4900000e+02  -7.3990942e-01
   1.5000000e+02  -7.6077314e-01
   1.5100000e+02  -7.8163687e-01
   1.5200000e+02  -8.0250059e-01
   1.5300000e+02  -8.2336432e-01
   1.5400000e+02  -8.4422804e-01
   1.5500000e+02  -8.6509177e-01
   1.5600000e+02  -8.8595549e-01
   1.5700000e+02  -9.0681922e-01
   1.5800000e+02  -9.2768294e-01
   1.5900000e+02  -9.4854667e-01
   1.6000000e+02  -9.6941039e-01
   1.6100000e+02  -9.9027411e-01
   1.6200000e+02  -1.0111378e+00
   1.6300000e+02  -1.0320016e+00
   1.6400000e+02  -1.0528653e+00
   1.6500000e+02  -1.0737290e+00
   1.6600000e+02  -1.0945927e+00
   1.6700000e+02  -1.1154565e+00
   1.6800000e+02  -1.1363202e+00
   1.6900000e+02  -1.1571839e+00
   1.7000000e+02  -1.1780476e+00
   1.7100000e+02  -1.1989114e+00
   1.7200000e+02  -1.2197751e+00
   1.7300000e+02  -1.2406388e+00
   1.7400000e+02  -1.2615025e+00
   1.7500000e+02  -1.2823663e+00
   1.7600000e+02  -1.3032300e+00
   1.7700000e+02  -1.3240937e+00
   1.7800000e+02  -1.3449574e+00
   1.7900000e+02  -1.3658212e+00
   1.8000000e+02  -1.3866849e+00
   1.8100000e+02  -1.4075486e+00
   1.8200000e+02  -1.4284123e+00
   1.8300000e+02  -1.4492761e+00
   1.8400000e+02  -1.4701398e+00
   1.8500000e+02  -1.4910035e+00
   1.8600000e+02  -1.5118672e+00
   1.8700000e+02  -1.5327310e+00
   1.8800000e+02  -1.5535947e+00
   1.8900000e+02  -1.5744584e+00
   1.9000000e+02  -1.5953221e+00
   1.9100000e+02  -1.6161859e+00
   1.9200000e+02  -1.6370496e+00
   1.9300000e+02  -1.6579133e+00
   1.9400000e+02  -1.6787770e+00
   1.9500000e+02  -1.6996408e+00
   1.9600000e+02  -1.7205045e+00
   1.9700000e+02  -1.7413682e+00
   1.9800000e+02  -1.7622319e+00
   1.9900000e+02  -1.7830957e+00
   2.0000000e+02  -1.8039594e+00
   2.0100000e+02  -1.8248231e+00
   2.0200000e+02  -1.8456868e+00
   2.0300000e+02  -1.8665506e+00
   2.0400000e+02  -1.8874143e+00
   2.0500000e+02  -1.9082780e+00
   2.0600000e+02  -1.9291417e+00
   2.0700000e+02  -1.9500055e+00
   2.0800000e+02  -1.9708692e+00
   2.0900000e+02  -1.9917329e+00
   2.1000000e+02  -2.0125966e+00
   2.1100000e+02  -2.0334604e+00
   2.1200000e+02  -2.0543241e+00
   2.1300000e+02  -2.0751878e+00
   2.1400000e+02  -2.0960515e+00
   2.1500000e+02  -2.1169153e+00
   2.1600000e+02  -2.1377790e+00
   2.1700000e+02  -2.1586427e+00
   2.1800000e+02  -2.1795064e+00
   2.1900000e+02  -2.2003701e+00
   2.2000000e+02  -2.2212339e+00
   2.2100000e+02  -2.2420976e+00
   2.2200000e+02  -2.2629613e+00
   2.2300000e+02  -2.2838250e+00
   2.2400000e+02  -2.3046888e+00
   2.2500000e+02  -2.3255525e+00
   2.2600000e+02  -2.3464162e+00
   2.2700000e+02  -2.3672799e+00
   2.2800000e+02  -2.3881437e+00
   2.2900000e+02  -2.4090074e+00
   2.3000000e+02  -2.4298711e+00
   2.3100000e+02  -2.4507348e+00
   2.3200000e+02  -2.4715986e+00
   2.3300000e+02  -2.4924623e+00
   2.3400000e+02  -2.5133260e+00
   2.3500000e+02  -2.5341897e+00
   2.3600000e+02  -2.5550535e+00
   2.3700000e+02  -2.5759172e+00
   2.3800000e+02  -2.5967809e+00
   2.3900000e+02  -2.6176446e+00
   2.4000000e+02  -2.6385084e+00
   2.4100000e+02  -2.6593721e+00
   2.4200000e+02  -2.6802358e+00
   2.4300000e+02  -2.7010995e+00
   2.4400000e+02  -2.7219633e+00
   2.4500000e+02  -2.7428270e+00
   2.4600000e+02  -2.7636907e+00
   2.4700000e+02  -2.7845544e+00
   2.4800000e+02  -2.8054182e+00
   2.4900000e+02  -2.8262819e+00
   2.5000000e+02  -2.8471456e+00
   2.5100000e+02  -2.8680093e+00


==> Dat/SRS_GL_251ch_40GHz_25dBm.dat <==
   1.0000000e+00   3.4913460e+00
   2.0000000e+00   3.4582792e+00
   3.0000000e+00   3.4252125e+00
   4.0000000e+00   3.3921457e+00
   5.0000000e+00   3.3590789e+00
   6.0000000e+00   3.3260121e+00
   7.0000000e+00   3.2929454e+00
   8.0000000e+00   3.2598786e+00
   9.0000000e+00   3.2268118e+00
   1.0000000e+01   3.1937450e+00
   1.1000000e+01   3.1606783e+00
   1.2000000e+01   3.1276115e+00
   1.3000000e+01   3.0945447e+00
   1.4000000e+01   3.0614779e+00
   1.5000000e+01   3.0284112e+00
   1.6000000e+01   2.9953444e+00
   1.7000000e+01   2.9622776e+00
   1.8000000e+01   2.9292108e+00
   1.9000000e+01   2.8961441e+00
   2.0000000e+01   2.8630773e+00
   2.1000000e+01   2.8300105e+00
   2.2000000e+01   2.7969437e+00
   2.3000000e+01   2.7638770e+00
   2.4000000e+01   2.7308102e+00
   2.5000000e+01   2.6977434e+00
   2.6000000e+01   2.6646766e+00
   2.7000000e+01   2.6316099e+00
   2.8000000e+01   2.5985431e+00
   2.9000000e+01   2.5654763e+00
   3.0000000e+01   2.5324095e+00
   3.1000000e+01   2.4993428e+00
   3.2000000e+01   2.4662760e+00
   3.3000000e+01   2.4332092e+00
   3.4000000e+01   2.4001424e+00
   3.5000000e+01   2.3670757e+00
   3.6000000e+01   2.3340089e+00
   3.7000000e+01   2.3009421e+00
   3.8000000e+01   2.2678753e+00
   3.9000000e+01   2.2348086e+00
   4.0000000e+01   2.2017418e+00
   4.1000000e+01   2.1686750e+00
   4.2000000e+01   2.1356082e+00
   4.3000000e+01   2.1025415e+00
   4.4000000e+01   2.0694747e+00
   4.5000000e+01   2.0364079e+00
   4.6000000e+01   2.0033411e+00
   4.7000000e+01   1.9702744e+00
   4.8000000e+01   1.9372076e+00
   4.9000000e+01   1.9041408e+00
   5.0000000e+01   1.8710740e+00
   5.1000000e+01   1.8380073e+00
   5.2000000e+01   1.8049405e+00
   5.3000000e+01   1.7718737e+00
   5.4000000e+01   1.7388069e+00
   5.5000000e+01   1.7057402e+00
   5.6000000e+01   1.6726734e+00
   5.7000000e+01   1.6396066e+00
   5.8000000e+01   1.6065398e+00
   5.9000000e+01   1.5734731e+00
   6.0000000e+01   1.5404063e+00
   6.1000000e+01   1.5073395e+00
   6.2000000e+01   1.4742727e+00
   6.3000000e+01   1.4412060e+00
   6.4000000e+01   1.4081392e+00
   6.5000000e+01   1.3750724e+00
   6.6000000e+01   1.3420056e+00
   6.7000000e+01   1.3089389e+00
   6.8000000e+01   1.2758721e+00
   6.9000000e+01   1.2428053e+00
   7.0000000e+01   1.2097385e+00
   7.1000000e+01   1.1766717e+00
   7.2000000e+01   1.1436050e+00
   7.3000000e+01   1.1105382e+00
   7.4000000e+01   1.0774714e+00
   7.5000000e+01   1.0444046e+00
   7.6000000e+01   1.0113379e+00
   7.7000000e+01   9.7827110e-01
   7.8000000e+01   9.4520432e-01
   7.9000000e+01   9.1213755e-01
   8.0000000e+01   8.7907077e-01
   8.1000000e+01   8.4600400e-01
   8.2000000e+01   8.1293722e-01
   8.3000000e+01   7.7987045e-01
   8.4000000e+01   7.4680367e-01
   8.5000000e+01   7.1373690e-01
   8.6000000e+01   6.8067012e-01
   8.7000000e+01   6.4760334e-01
   8.8000000e+01   6.1453657e-01
   8.9000000e+01   5.8146979e-01
   9.0000000e+01   5.4840302e-01
   9.1000000e+01   5.1533624e-01
   9.2000000e+01   4.8226947e-01
   9.3000000e+01   4.4920269e-01
   9.4000000e+01   4.1613592e-01
   9.5000000e+01   3.8306914e-01
   9.6000000e+01   3.5000237e-01
   9.7000000e+01   3.1693559e-01
   9.8000000e+01   2.8386882e-01
   9.9000000e+01   2.5080204e-01
   1.0000000e+02   2.1773527e-01
   1.0100000e+02   1.8466849e-01
   1.0200000e+02   1.5160172e-01
   1.0300000e+02   1.1853494e-01
   1.0400000e+02   8.5468165e-02
   1.0500000e+02   5.2401389e-02
   1.0600000e+02   1.9334614e-02
   1.0700000e+02  -1.3732161e-02
   1.0800000e+02  -4.6798937e-02
   1.0900000e+02  -7.9865712e-02
   1.1000000e+02  -1.1293249e-01
   1.1100000e+02  -1.4599926e-01
   1.1200000e+02  -1.7906604e-01
   1.1300000e+02  -2.1213281e-01
   1.1400000e+02  -2.4519959e-01
   1.1500000e+02  -2.7826636e-01
   1.1600000e+02  -3.1133314e-01
   1.1700000e+02  -3.4439991e-01
   1.1800000e+02  -3.7746669e-01
   1.1900000e+02  -4.1053346e-01
   1.2000000e+02  -4.4360024e-01
   1.2100000e+02  -4.7666702e-01
   1.2200000e+02  -5.0973379e-01
   1.2300000e+02  -5.4280057e-01
   1.2400000e+02  -5.7586734e-01
   1.2500000e+02  -6.0893412e-01
   1.2600000e+02  -6.4200089e-01
   1.2700000e+02  -6.7506767e-01
   1.2800000e+02  -7.0813444e-01
   1.2900000e+02  -7.4120122e-01
   1.3000000e+02  -7.7426799e-01
   1.3100000e+02  -8.0733477e-01
   1.3200000e+02  -8.4040154e-01
   1.3300000e+02  -8.7346832e-01
   1.3400000e+02  -9.0653509e-01
   1.3500000e+02  -9.3960187e-01
   1.3600000e+02  -9.7266864e-01
   1.3700000e+02  -1.0057354e+00
   1.3800000e+02  -1.0388022e+00
   1.3900000e+02  -1.0718690e+00
   1.4000000e+02  -1.1049357e+00
   1.4100000e+02  -1.1380025e+00
   1.4200000e+02  -1.1710693e+00
   1.4300000e+02  -1.2041361e+00
   1.4400000e+02  -1.2372028e+00
   1.4500000e+02  -1.2702696e+00
   1.4600000e+02  -1.3033364e+00
   1.4700000e+02  -1.3364032e+00
   1.4800000e+02  -1.3694699e+00
   1.4900000e+02  -1.4025367e+00
   1.5000000e+02  -1.4356035e+00
   1.5100000e+02  -1.4686703e+00
   1.5200000e+02  -1.5017370e+00
   1.5300000e+02  -1.5348038e+00
   1.5400000e+02  -1.5678706e+00
   1.5500000e+02  -1.6009374e+00
   1.5600000e+02  -1.6340042e+00
   1.5700000e+02  -1.6670709e+00
   1.5800000e+02  -1.7001377e+00
   1.5900000e+02  -1.7332045e+00
   1.6000000e+02  -1.7662713e+00
   1.6100000e+02  -1.7993380e+00
   1.6200000e+02  -1.8324048e+00
   1.6300000e+02  -1.8654716e+00
   1.6400000e+02  -1.8985384e+00
   1.6500000e+02  -1.9316051e+00
   1.6600000e+02  -1.9646719e+00
   1.6700000e+02  -1.9977387e+00
   1.6800000e+02  -2.0308055e+00
   1.6900000e+02  -2.0638722e+00
   1.7000000e+02  -2.0969390e+00
   1.7100000e+02  -2.1300058e+00
   1.7200000e+02  -2.1630726e+00
   1.7300000e+02  -2.1961393e+00
   1.7400000e+02  -2.2292061e+00
   1.7500000e+02  -2.2622729e+00
   1.7600000e+02  -2.2953397e+00
   1.7700000e+02  -2.3284064e+00
   1.7800000e+02  -2.3614732e+00
   1.7900000e+02  -2.3945400e+00
   1.8000000e+02  -2.4276068e+00
   1.8100000e+02  -2.4606735e+00
   1.8200000e+02  -2.4937403e+00
   1.8300000e+02  -2.5268071e+00
   1.8400000e+02  -2.5598739e+00
   1.8500000e+02  -2.5929406e+00
   1.8600000e+02  -2.6260074e+00
   1.8700000e+02  -2.6590742e+00
   1.8800000e+02  -2.6921410e+00
   1.8900000e+02  -2.7252077e+00
   1.9000000e+02  -2.7582745e+00
   1.9100000e+02  -2.7913413e+00
   1.9200000e+02  -2.8244081e+00
   1.9300000e+02  -2.8574748e+00
   1.9400000e+02  -2.8905416e+00
   1.9500000e+02  -2.9236084e+00
   1.9600000e+02  -2.9566752e+00
   1.9700000e+02  -2.9897419e+00
   1.9800000e+02  -3.0228087e+00
   1.9900000e+02  -3.0558755e+00
   2.0000000e+02  -3.0889423e+00
   2.0100000e+02  -3.1220090e+00
   2.0200000e+02  -3.1550758e+00
   2.0300000e+02  -3.1881426e+00
   2.0400000e+02  -3.2212094e+00
   2.0500000e+02  -3.2542761e+00
   2.0600000e+02  -3.2873429e+00
   2.0700000e+02  -3.3204097e+00
   2.0800000e+02  -3.3534765e+00
   2.0900000e+02  -3.3865432e+00
   2.1000000e+02  -3.4196100e+00
   2.1100000e+02  -3.4526768e+00
   2.1200000e+02  -3.4857436e+00
   2.1300000e+02  -3.5188103e+00
   2.1400000e+02  -3.5518771e+00
   2.1500000e+02  -3.5849439e+00
   2.1600000e+02  -3.6180107e+00
   2.1700000e+02  -3.6510774e+00
   2.1800000e+02  -3.6841442e+00
   2.1900000e+02  -3.7172110e+00
   2.2000000e+02  -3.7502778e+00
   2.2100000e+02  -3.7833445e+00
   2.2200000e+02  -3.8164113e+00
   2.2300000e+02  -3.8494781e+00
   2.2400000e+02  -3.8825449e+00
   2.2500000e+02  -3.9156116e+00
   2.2600000e+02  -3.9486784e+00
   2.2700000e+02  -3.9817452e+00
   2.2800000e+02  -4.0148120e+00
   2.2900000e+02  -4.0478787e+00
   2.3000000e+02  -4.0809455e+00
   2.3100000e+02  -4.1140123e+00
   2.3200000e+02  -4.1470791e+00
   2.3300000e+02  -4.1801458e+00
   2.3400000e+02  -4.2132126e+00
   2.3500000e+02  -4.2462794e+00
   2.3600000e+02  -4.2793462e+00
   2.3700000e+02  -4.3124130e+00
   2.3800000e+02  -4.3454797e+00
   2.3900000e+02  -4.3785465e+00
   2.4000000e+02  -4.4116133e+00
   2.4100000e+02  -4.4446801e+00
   2.4200000e+02  -4.4777468e+00
   2.4300000e+02  -4.5108136e+00
   2.4400000e+02  -4.5438804e+00
   2.4500000e+02  -4.5769472e+00
   2.4600000e+02  -4.6100139e+00
   2.4700000e+02  -4.6430807e+00
   2.4800000e+02  -4.6761475e+00
   2.4900000e+02  -4.7092143e+00
   2.5000000e+02  -4.7422810e+00
   2.5100000e+02  -4.7753478e+00


==> Dat/SRS_GL_251ch_40GHz_27dBm.dat <==
   1.0000000e+00   5.0016388e+00
   2.0000000e+00   4.9492315e+00
   3.0000000e+00   4.8968242e+00
   4.0000000e+00   4.8444168e+00
   5.0000000e+00   4.7920095e+00
   6.0000000e+00   4.7396022e+00
   7.0000000e+00   4.6871949e+00
   8.0000000e+00   4.6347876e+00
   9.0000000e+00   4.5823803e+00
   1.0000000e+01   4.5299730e+00
   1.1000000e+01   4.4775657e+00
   1.2000000e+01   4.4251584e+00
   1.3000000e+01   4.3727511e+00
   1.4000000e+01   4.3203438e+00
   1.5000000e+01   4.2679365e+00
   1.6000000e+01   4.2155292e+00
   1.7000000e+01   4.1631219e+00
   1.8000000e+01   4.1107145e+00
   1.9000000e+01   4.0583072e+00
   2.0000000e+01   4.0058999e+00
   2.1000000e+01   3.9534926e+00
   2.2000000e+01   3.9010853e+00
   2.3000000e+01   3.8486780e+00
   2.4000000e+01   3.7962707e+00
   2.5000000e+01   3.7438634e+00
   2.6000000e+01   3.6914561e+00
   2.7000000e+01   3.6390488e+00
   2.8000000e+01   3.5866415e+00
   2.9000000e+01   3.5342342e+00
   3.0000000e+01   3.4818269e+00
   3.1000000e+01   3.4294196e+00
   3.2000000e+01   3.3770122e+00
   3.3000000e+01   3.3246049e+00
   3.4000000e+01   3.2721976e+00
   3.5000000e+01   3.2197903e+00
   3.6000000e+01   3.1673830e+00
   3.7000000e+01   3.1149757e+00
   3.8000000e+01   3.0625684e+00
   3.9000000e+01   3.0101611e+00
   4.0000000e+01   2.9577538e+00
   4.1000000e+01   2.9053465e+00
   4.2000000e+01   2.8529392e+00
   4.3000000e+01   2.8005319e+00
   4.4000000e+01   2.7481246e+00
   4.5000000e+01   2.6957173e+00
   4.6000000e+01   2.6433099e+00
   4.7000000e+01   2.5909026e+00
   4.8000000e+01   2.5384953e+00
   4.9000000e+01   2.4860880e+00
   5.0000000e+01   2.4336807e+00
   5.1000000e+01   2.3812734e+00
   5.2000000e+01   2.3288661e+00
   5.3000000e+01   2.2764588e+00
   5.4000000e+01   2.2240515e+00
   5.5000000e+01   2.1716442e+00
   5.6000000e+01   2.1192369e+00
   5.7000000e+01   2.0668296e+00
   5.8000000e+01   2.0144223e+00
   5.9000000e+01   1.9620150e+00
   6.0000000e+01   1.9096077e+00
   6.1000000e+01   1.8572003e+00
   6.2000000e+01   1.8047930e+00
   6.3000000e+01   1.7523857e+00
   6.4000000e+01   1.6999784e+00
   6.5000000e+01   1.6475711e+00
   6.6000000e+01   1.5951638e+00
   6.7000000e+01   1.5427565e+00
   6.8000000e+01   1.4903492e+00
   6.9000000e+01   1.4379419e+00
   7.0000000e+01   1.3855346e+00
   7.1000000e+01   1.3331273e+00
   7.2000000e+01   1.2807200e+00
   7.3000000e+01   1.2283127e+00
   7.4000000e+01   1.1759054e+00
   7.5000000e+01   1.1234980e+00
   7.6000000e+01   1.0710907e+00
   7.7000000e+01   1.0186834e+00
   7.8000000e+01   9.6627612e-01
   7.9000000e+01   9.1386882e-01
   8.0000000e+01   8.6146151e-01
   8.1000000e+01   8.0905420e-01
   8.2000000e+01   7.5664690e-01
   8.3000000e+01   7.0423959e-01
   8.4000000e+01   6.5183228e-01
   8.5000000e+01   5.9942497e-01
   8.6000000e+01   5.4701767e-01
   8.7000000e+01   4.9461036e-01
   8.8000000e+01   4.4220305e-01
   8.9000000e+01   3.8979575e-01
   9.0000000e+01   3.3738844e-01
   9.1000000e+01   2.8498113e-01
   9.2000000e+01   2.3257382e-01
   9.3000000e+01   1.8016652e-01
   9.4000000e+01   1.2775921e-01
   9.5000000e+01   7.5351903e-02
   9.6000000e+01   2.2944596e-02
   9.7000000e+01  -2.9462711e-02
   9.8000000e+01  -8.1870018e-02
   9.9000000e+01  -1.3427733e-01
   1.0000000e+02  -1.8668463e-01
   1.0100000e+02  -2.3909194e-01
   1.0200000e+02  -2.9149925e-01
   1.0300000e+02  -3.4390655e-01
   1.0400000e+02  -3.9631386e-01
   1.0500000e+02  -4.4872117e-01
   1.0600000e+02  -5.0112847e-01
   1.0700000e+02  -5.5353578e-01
   1.0800000e+02  -6.0594309e-01
   1.0900000e+02  -6.5835040e-01
   1.1000000e+02  -7.1075770e-01
   1.1100000e+02  -7.6316501e-01
   1.1200000e+02  -8.1557232e-01
   1.1300000e+02  -8.6797962e-01
   1.1400000e+02  -9.2038693e-01
   1.1500000e+02  -9.7279424e-01
   1.1600000e+02  -1.0252015e+00
   1.1700000e+02  -1.0776089e+00
   1.1800000e+02  -1.1300162e+00
   1.1900000e+02  -1.1824235e+00
   1.2000000e+02  -1.2348308e+00
   1.2100000e+02  -1.2872381e+00
   1.2200000e+02  -1.3396454e+00
   1.2300000e+02  -1.3920527e+00
   1.2400000e+02  -1.4444600e+00
   1.2500000e+02  -1.4968673e+00
   1.2600000e+02  -1.5492746e+00
   1.2700000e+02  -1.6016819e+00
   1.2800000e+02  -1.6540892e+00
   1.2900000e+02  -1.7064965e+00
   1.3000000e+02  -1.7589038e+00
   1.3100000e+02  -1.8113112e+00
   1.3200000e+02  -1.8637185e+00
   1.3300000e+02  -1.9161258e+00
   1.3400000e+02  -1.9685331e+00
   1.3500000e+02  -2.0209404e+00
   1.3600000e+02  -2.0733477e+00
   1.3700000e+02  -2.1257550e+00
   1.3800000e+02  -2.1781623e+00
   1.3900000e+02  -2.2305696e+00
   1.4000000e+02  -2.2829769e+00
   1.4100000e+02  -2.3353842e+00
   1.4200000e+02  -2.3877915e+00
   1.4300000e+02  -2.4401988e+00
   1.4400000e+02  -2.4926061e+00
   1.4500000e+02  -2.5450135e+00
   1.4600000e+02  -2.5974208e+00
   1.4700000e+02  -2.6498281e+00
   1.4800000e+02  -2.7022354e+00
   1.4900000e+02  -2.7546427e+00
   1.5000000e+02  -2.8070500e+00
   1.5100000e+02  -2.8594573e+00
   1.5200000e+02  -2.9118646e+00
   1.5300000e+02  -2.9642719e+00
   1.5400000e+02  -3.0166792e+00
   1.5500000e+02  -3.0690865e+00
   1.5600000e+02  -3.1214938e+00
   1.5700000e+02  -3.1739011e+00
   1.5800000e+02  -3.2263084e+00
   1.5900000e+02  -3.2787157e+00
   1.6000000e+02  -3.3311231e+00
   1.6100000e+02  -3.3835304e+00
   1.6200000e+02  -3.4359377e+00
   1.6300000e+02  -3.4883450e+00
   1.6400000e+02  -3.5407523e+00
   1.6500000e+02  -3.5931596e+00
   1.6600000e+02  -3.6455669e+00
   1.6700000e+02  -3.6979742e+00
   1.6800000e+02  -3.7503815e+00
   1.6900000e+02  -3.8027888e+00
   1.7000000e+02  -3.8551961e+00
   1.7100000e+02  -3.9076034e+00
   1.7200000e+02  -3.9600107e+00
   1.7300000e+02  -4.0124180e+00
   1.7400000e+02  -4.0648254e+00
   1.7500000e+02  -4.1172327e+00
   1.7600000e+02  -4.1696400e+00
   1.7700000e+02  -4.2220473e+00
   1.7800000e+02  -4.2744546e+00
   1.7900000e+02  -4.3268619e+00
   1.8000000e+02  -4.3792692e+00
   1.8100000e+02  -4.4316765e+00
   1.8200000e+02  -4.4840838e+00
   1.8300000e+02  -4.5364911e+00
   1.8400000e+02  -4.5888984e+00
   1.8500000e+02  -4.6413057e+00
   1.8600000e+02  -4.6937130e+00
   1.8700000e+02  -4.7461203e+00
   1.8800000e+02  -4.7985277e+00
   1.8900000e+02  -4.8509350e+00
   1.9000000e+02  -4.9033423e+00
   1.9100000e+02  -4.9557496e+00
   1.9200000e+02  -5.0081569e+00
   1.9300000e+02  -5.0605642e+00
   1.9400000e+02  -5.1129715e+00
   1.9500000e+02  -5.1653788e+00
   1.9600000e+02  -5.2177861e+00
   1.9700000e+02  -5.2701934e+00
   1.9800000e+02  -5.3226007e+00
   1.9900000e+02  -5.3750080e+00
   2.0000000e+02  -5.4274153e+00
   2.0100000e+02  -5.4798226e+00
   2.0200000e+02  -5.5322300e+00
   2.0300000e+02  -5.5846373e+00
   2.0400000e+02  -5.6370446e+00
   2.0500000e+02  -5.6894519e+00
   2.0600000e+02  -5.7418592e+00
   2.0700000e+02  -5.7942665e+00
   2.0800000e+02  -5.8466738e+00
   2.0900000e+02  -5.8990811e+00
   2.1000000e+02  -5.9514884e+00
   2.1100000e+02  -6.0038957e+00
   2.1200000e+02  -6.0563030e+00
   2.1300000e+02  -6.1087103e+00
   2.1400000e+02  -6.1611176e+00
   2.1500000e+02  -6.2135249e+00
   2.1600000e+02  -6.2659323e+00
   2.1700000e+02  -6.3183396e+00
   2.1800000e+02  -6.3707469e+00
   2.1900000e+02  -6.4231542e+00
   2.2000000e+02  -6.4755615e+00
   2.2100000e+02  -6.5279688e+00
   2.2200000e+02  -6.5803761e+00
   2.2300000e+02  -6.6327834e+00
   2.2400000e+02  -6.6851907e+00
   2.2500000e+02  -6.7375980e+00
   2.2600000e+02  -6.7900053e+00
   2.2700000e+02  -6.8424126e+00
   2.2800000e+02  -6.8948199e+00
   2.2900000e+02  -6.9472272e+00
   2.3000000e+02  -6.9996346e+00
   2.3100000e+02  -7.0520419e+00
   2.3200000e+02  -7.1044492e+00
   2.3300000e+02  -7.1568565e+00
   2.3400000e+02  -7.2092638e+00
   2.3500000e+02  -7.2616711e+00
   2.3600000e+02  -7.3140784e+00
   2.3700000e+02  -7.3664857e+00
   2.3800000e+02  -7.4188930e+00
   2.3900000e+02  -7.4713003e+00
   2.4000000e+02  -7.5237076e+00
   2.4100000e+02  -7.5761149e+00
   2.4200000e+02  -7.6285222e+00
   2.4300000e+02  -7.6809295e+00
   2.4400000e+02  -7.7333369e+00
   2.4500000e+02  -7.7857442e+00
   2.4600000e+02  -7.8381515e+00
   2.4700000e+02  -7.8905588e+00
   2.4800000e+02  -7.9429661e+00
   2.4900000e+02  -7.9953734e+00
   2.5000000e+02  -8.0477807e+00
   2.5100000e+02  -8.1001880e+00


==> Dat/SRS_GL_26.dat <==
   1.0000000e+00   4.1580447e+00
   2.0000000e+00   4.1060089e+00
   3.0000000e+00   4.0539732e+00
   4.0000000e+00   4.0019374e+00
   5.0000000e+00   3.9499017e+00
   6.0000000e+00   3.8978659e+00
   7.0000000e+00   3.8458302e+00
   8.0000000e+00   3.7937944e+00
   9.0000000e+00   3.7417586e+00
   1.0000000e+01   3.6897229e+00
   1.1000000e+01   3.6376871e+00
   1.2000000e+01   3.5856514e+00
   1.3000000e+01   3.5336156e+00
   1.4000000e+01   3.4815799e+00
   1.5000000e+01   3.4295441e+00
   1.6000000e+01   3.3775084e+00
   1.7000000e+01   3.3254726e+00
   1.8000000e+01   3.2734369e+00
   1.9000000e+01   3.2214011e+00
   2.0000000e+01   3.1693653e+00
   2.1000000e+01   3.1173296e+00
   2.2000000e+01   3.0652938e+00
   2.3000000e+01   3.0132581e+00
   2.4000000e+01   2.9612223e+00
   2.5000000e+01   2.9091866e+00
   2.6000000e+01   2.8571508e+00
   2.7000000e+01   2.8051151e+00
   2.8000000e+01   2.7530793e+00
   2.9000000e+01   2.7010436e+00
   3.0000000e+01   2.6490078e+00
   3.1000000e+01   2.5969720e+00
   3.2000000e+01   2.5449363e+00
   3.3000000e+01   2.4929005e+00
   3.4000000e+01   2.4408648e+00
   3.5000000e+01   2.3888290e+00
   3.6000000e+01   2.3367933e+00
   3.7000000e+01   2.2847575e+00
   3.8000000e+01   2.2327218e+00
   3.9000000e+01   2.1806860e+00
   4.0000000e+01   2.1286503e+00
   4.1000000e+01   2.0766145e+00
   4.2000000e+01   2.0245787e+00
   4.3000000e+01   1.9725430e+00
   4.4000000e+01   1.9205072e+00
   4.5000000e+01   1.8684715e+00
   4.6000000e+01   1.8164357e+00
   4.7000000e+01   1.7644000e+00
   4.8000000e+01   1.7123642e+00
   4.9000000e+01   1.6603285e+00
   5.0000000e+01   1.6082927e+00
   5.1000000e+01   1.5562570e+00
   5.2000000e+01   1.5042212e+00
   5.3000000e+01   1.4521854e+00
   5.4000000e+01   1.4001497e+00
   5.5000000e+01   1.3481139e+00
   5.6000000e+01   1.2960782e+00
   5.7000000e+01   1.2440424e+00
   5.8000000e+01   1.1920067e+00
   5.9000000e+01   1.1399709e+00
   6.0000000e+01   1.0879352e+00
   6.1000000e+01   1.0358994e+00
   6.2000000e+01   9.8386365e-01
   6.3000000e+01   9.3182790e-01
   6.4000000e+01   8.7979214e-01
   6.5000000e+01   8.2775639e-01
   6.6000000e+01   7.7572064e-01
   6.7000000e+01   7.2368488e-01
   6.8000000e+01   6.7164913e-01
   6.9000000e+01   6.1961337e-01
   7.0000000e+01   5.6757762e-01
   7.1000000e+01   5.1554186e-01
   7.2000000e+01   4.6350611e-01
   7.3000000e+01   4.1147035e-01
   7.4000000e+01   3.5943460e-01
   7.5000000e+01   3.0739884e-01
   7.6000000e+01   2.5536309e-01
   7.7000000e+01   2.0332733e-01
   7.8000000e+01   1.5129158e-01
   7.9000000e+01   9.9255825e-02
   8.0000000e+01   4.7220071e-02
   8.1000000e+01  -4.8156841e-03
   8.2000000e+01  -5.6851439e-02
   8.3000000e+01  -1.0888719e-01
   8.4000000e+01  -1.6092295e-01
   8.5000000e+01  -2.1295870e-01
   8.6000000e+01  -2.6499446e-01
   8.7000000e+01  -3.1703021e-01
   8.8000000e+01  -3.6906597e-01
   8.9000000e+01  -4.2110172e-01
   9.0000000e+01  -4.7313748e-01
   9.1000000e+01  -5.2517323e-01
   9.2000000e+01  -5.7720899e-01
   9.3000000e+01  -6.2924474e-01
   9.4000000e+01  -6.8128049e-01
   9.5000000e+01  -7.3331625e-01
   9.6000000e+01  -7.8535200e-01
   9.7000000e+01  -8.3738776e-01
   9.8000000e+01  -8.8942351e-01
   9.9000000e+01  -9.4145927e-01
   1.0000000e+02  -9.9349502e-01
   1.0100000e+02  -1.0455308e+00
   1.0200000e+02  -1.0975665e+00
   1.0300000e+02  -1.1496023e+00
   1.0400000e+02  -1.2016380e+00
   1.0500000e+02  -1.2536738e+00
   1.0600000e+02  -1.3057096e+00
   1.0700000e+02  -1.3577453e+00
   1.0800000e+02  -1.4097811e+00
   1.0900000e+02  -1.4618168e+00
   1.1000000e+02  -1.5138526e+00
   1.1100000e+02  -1.5658883e+00
   1.1200000e+02  -1.6179241e+00
   1.1300000e+02  -1.6699598e+00
   1.1400000e+02  -1.7219956e+00
   1.1500000e+02  -1.7740313e+00
   1.1600000e+02  -1.8260671e+00
   1.1700000e+02  -1.8781029e+00
   1.1800000e+02  -1.9301386e+00
   1.1900000e+02  -1.9821744e+00
   1.2000000e+02  -2.0342101e+00
   1.2100000e+02  -2.0862459e+00
   1.2200000e+02  -2.1382816e+00
   1.2300000e+02  -2.1903174e+00
   1.2400000e+02  -2.2423531e+00
   1.2500000e+02  -2.2943889e+00
   1.2600000e+02  -2.3464246e+00
   1.2700000e+02  -2.3984604e+00
   1.2800000e+02  -2.4504962e+00
   1.2900000e+02  -2.5025319e+00
   1.3000000e+02  -2.5545677e+00
   1.3100000e+02  -2.6066034e+00
   1.3200000e+02  -2.6586392e+00
   1.3300000e+02  -2.7106749e+00
   1.3400000e+02  -2.7627107e+00
   1.3500000e+02  -2.8147464e+00
   1.3600000e+02  -2.8667822e+00
   1.3700000e+02  -2.9188179e+00
   1.3800000e+02  -2.9708537e+00
   1.3900000e+02  -3.0228895e+00
   1.4000000e+02  -3.0749252e+00
   1.4100000e+02  -3.1269610e+00
   1.4200000e+02  -3.1789967e+00
   1.4300000e+02  -3.2310325e+00
   1.4400000e+02  -3.2830682e+00
   1.4500000e+02  -3.3351040e+00
   1.4600000e+02  -3.3871397e+00
   1.4700000e+02  -3.4391755e+00
   1.4800000e+02  -3.4912112e+00
   1.4900000e+02  -3.5432470e+00
   1.5000000e+02  -3.5952828e+00
   1.5100000e+02  -3.6473185e+00
   1.5200000e+02  -3.6993543e+00
   1.5300000e+02  -3.7513900e+00
   1.5400000e+02  -3.8034258e+00
   1.5500000e+02  -3.8554615e+00
   1.5600000e+02  -3.9074973e+00
   1.5700000e+02  -3.9595330e+00
   1.5800000e+02  -4.0115688e+00
   1.5900000e+02  -4.0636045e+00
   1.6000000e+02  -4.1156403e+00
   1.6100000e+02  -4.1676761e+00
   1.6200000e+02  -4.2197118e+00
   1.6300000e+02  -4.2717476e+00
   1.6400000e+02  -4.3237833e+00
   1.6500000e+02  -4.3758191e+00
   1.6600000e+02  -4.4278548e+00
   1.6700000e+02  -4.4798906e+00
   1.6800000e+02  -4.5319263e+00
   1.6900000e+02  -4.5839621e+00
   1.7000000e+02  -4.6359978e+00
   1.7100000e+02  -4.6880336e+00
   1.7200000e+02  -4.7400694e+00
   1.7300000e+02  -4.7921051e+00
   1.7400000e+02  -4.8441409e+00
   1.7500000e+02  -4.8961766e+00
   1.7600000e+02  -4.9482124e+00
   1.7700000e+02  -5.0002481e+00
   1.7800000e+02  -5.0522839e+00
   1.7900000e+02  -5.1043196e+00
   1.8000000e+02  -5.1563554e+00
   1.8100000e+02  -5.2083911e+00
   1.8200000e+02  -5.2604269e+00
   1.8300000e+02  -5.3124627e+00
   1.8400000e+02  -5.3644984e+00
   1.8500000e+02  -5.4165342e+00
   1.8600000e+02  -5.4685699e+00
   1.8700000e+02  -5.5206057e+00
   1.8800000e+02  -5.5726414e+00
   1.8900000e+02  -5.6246772e+00
   1.9000000e+02  -5.6767129e+00
   1.9100000e+02  -5.7287487e+00
   1.9200000e+02  -5.7807844e+00
   1.9300000e+02  -5.8328202e+00
   1.9400000e+02  -5.8848560e+00
   1.9500000e+02  -5.9368917e+00
   1.9600000e+02  -5.9889275e+00
   1.9700000e+02  -6.0409632e+00
   1.9800000e+02  -6.0929990e+00
   1.9900000e+02  -6.1450347e+00
   2.0000000e+02  -6.1970705e+00


==> Dat/SRS_GL_27.dat <==
   1.0000000e+00   4.9479660e+00
   2.0000000e+00   4.8824569e+00
   3.0000000e+00   4.8169478e+00
   4.0000000e+00   4.7514386e+00
   5.0000000e+00   4.6859295e+00
   6.0000000e+00   4.6204204e+00
   7.0000000e+00   4.5549112e+00
   8.0000000e+00   4.4894021e+00
   9.0000000e+00   4.4238930e+00
   1.0000000e+01   4.3583838e+00
   1.1000000e+01   4.2928747e+00
   1.2000000e+01   4.2273656e+00
   1.3000000e+01   4.1618564e+00
   1.4000000e+01   4.0963473e+00
   1.5000000e+01   4.0308382e+00
   1.6000000e+01   3.9653290e+00
   1.7000000e+01   3.8998199e+00
   1.8000000e+01   3.8343108e+00
   1.9000000e+01   3.7688016e+00
   2.0000000e+01   3.7032925e+00
   2.1000000e+01   3.6377834e+00
   2.2000000e+01   3.5722742e+00
   2.3000000e+01   3.5067651e+00
   2.4000000e+01   3.4412560e+00
   2.5000000e+01   3.3757468e+00
   2.6000000e+01   3.3102377e+00
   2.7000000e+01   3.2447286e+00
   2.8000000e+01   3.1792194e+00
   2.9000000e+01   3.1137103e+00
   3.0000000e+01   3.0482012e+00
   3.1000000e+01   2.9826920e+00
   3.2000000e+01   2.9171829e+00
   3.3000000e+01   2.8516738e+00
   3.4000000e+01   2.7861646e+00
   3.5000000e+01   2.7206555e+00
   3.6000000e+01   2.6551464e+00
   3.7000000e+01   2.5896372e+00
   3.8000000e+01   2.5241281e+00
   3.9000000e+01   2.4586190e+00
   4.0000000e+01   2.3931098e+00
   4.1000000e+01   2.3276007e+00
   4.2000000e+01   2.2620916e+00
   4.3000000e+01   2.1965824e+00
   4.4000000e+01   2.1310733e+00
   4.5000000e+01   2.0655642e+00
   4.6000000e+01   2.0000550e+00
   4.7000000e+01   1.9345459e+00
   4.8000000e+01   1.8690368e+00
   4.9000000e+01   1.8035276e+00
   5.0000000e+01   1.7380185e+00
   5.1000000e+01   1.6725094e+00
   5.2000000e+01   1.6070002e+00
   5.3000000e+01   1.5414911e+00
   5.4000000e+01   1.4759820e+00
   5.5000000e+01   1.4104728e+00
   5.6000000e+01   1.3449637e+00
   5.7000000e+01   1.2794546e+00
   5.8000000e+01   1.2139454e+00
   5.9000000e+01   1.1484363e+00
   6.0000000e+01   1.0829272e+00
   6.1000000e+01   1.0174180e+00
   6.2000000e+01   9.5190888e-01
   6.3000000e+01   8.8639975e-01
   6.4000000e+01   8.2089062e-01
   6.5000000e+01   7.5538148e-01
   6.6000000e+01   6.8987235e-01
   6.7000000e+01   6.2436322e-01
   6.8000000e+01   5.5885408e-01
   6.9000000e+01   4.9334495e-01
   7.0000000e+01   4.2783581e-01
   7.1000000e+01   3.6232668e-01
   7.2000000e+01   2.9681755e-01
   7.3000000e+01   2.3130841e-01
   7.4000000e+01   1.6579928e-01
   7.5000000e+01   1.0029014e-01
   7.6000000e+01   3.4781011e-02
   7.7000000e+01  -3.0728123e-02
   7.8000000e+01  -9.6237257e-02
   7.9000000e+01  -1.6174639e-01
   8.0000000e+01  -2.2725552e-01
   8.1000000e+01  -2.9276466e-01
   8.2000000e+01  -3.5827379e-01
   8.3000000e+01  -4.2378293e-01
   8.4000000e+01  -4.8929206e-01
   8.5000000e+01  -5.5480119e-01
   8.6000000e+01  -6.2031033e-01
   8.7000000e+01  -6.8581946e-01
   8.8000000e+01  -7.5132860e-01
   8.9000000e+01  -8.1683773e-01
   9.0000000e+01  -8.8234686e-01
   9.1000000e+01  -9.4785600e-01
   9.2000000e+01  -1.0133651e+00
   9.3000000e+01  -1.0788743e+00
   9.4000000e+01  -1.1443834e+00
   9.5000000e+01  -1.2098925e+00
   9.6000000e+01  -1.2754017e+00
   9.7000000e+01  -1.3409108e+00
   9.8000000e+01  -1.4064199e+00
   9.9000000e+01  -1.4719291e+00
   1.0000000e+02  -1.5374382e+00
   1.0100000e+02  -1.6029473e+00
   1.0200000e+02  -1.6684565e+00
   1.0300000e+02  -1.7339656e+00
   1.0400000e+02  -1.7994747e+00
   1.0500000e+02  -1.8649839e+00
   1.0600000e+02  -1.9304930e+00
   1.0700000e+02  -1.9960021e+00
   1.0800000e+02  -2.0615113e+00
   1.0900000e+02  -2.1270204e+00
   1.1000000e+02  -2.1925295e+00
   1.1100000e+02  -2.2580387e+00
   1.1200000e+02  -2.3235478e+00
   1.1300000e+02  -2.3890569e+00
   1.1400000e+02  -2.4545661e+00
   1.1500000e+02  -2.5200752e+00
   1.1600000e+02  -2.5855843e+00
   1.1700000e+02  -2.6510935e+00
   1.1800000e+02  -2.7166026e+00
   1.1900000e+02  -2.7821117e+00
   1.2000000e+02  -2.8476209e+00
   1.2100000e+02  -2.9131300e+00
   1.2200000e+02  -2.9786391e+00
   1.2300000e+02  -3.0441483e+00
   1.2400000e+02  -3.1096574e+00
   1.2500000e+02  -3.1751665e+00
   1.2600000e+02  -3.2406757e+00
   1.2700000e+02  -3.3061848e+00
   1.2800000e+02  -3.3716939e+00
   1.2900000e+02  -3.4372031e+00
   1.3000000e+02  -3.5027122e+00
   1.3100000e+02  -3.5682213e+00
   1.3200000e+02  -3.6337305e+00
   1.3300000e+02  -3.6992396e+00
   1.3400000e+02  -3.7647488e+00
   1.3500000e+02  -3.8302579e+00
   1.3600000e+02  -3.8957670e+00
   1.3700000e+02  -3.9612762e+00
   1.3800000e+02  -4.0267853e+00
   1.3900000e+02  -4.0922944e+00
   1.4000000e+02  -4.1578036e+00
   1.4100000e+02  -4.2233127e+00
   1.4200000e+02  -4.2888218e+00
   1.4300000e+02  -4.3543310e+00
   1.4400000e+02  -4.4198401e+00
   1.4500000e+02  -4.4853492e+00
   1.4600000e+02  -4.5508584e+00
   1.4700000e+02  -4.6163675e+00
   1.4800000e+02  -4.6818766e+00
   1.4900000e+02  -4.7473858e+00
   1.5000000e+02  -4.8128949e+00
   1.5100000e+02  -4.8784040e+00
   1.5200000e+02  -4.9439132e+00
   1.5300000e+02  -5.0094223e+00
   1.5400000e+02  -5.0749314e+00
   1.5500000e+02  -5.1404406e+00
   1.5600000e+02  -5.2059497e+00
   1.5700000e+02  -5.2714588e+00
   1.5800000e+02  -5.3369680e+00
   1.5900000e+02  -5.4024771e+00
   1.6000000e+02  -5.4679862e+00
   1.6100000e+02  -5.5334954e+00
   1.6200000e+02  -5.5990045e+00
   1.6300000e+02  -5.6645136e+00
   1.6400000e+02  -5.7300228e+00
   1.6500000e+02  -5.7955319e+00
   1.6600000e+02  -5.8610410e+00
   1.6700000e+02  -5.9265502e+00
   1.6800000e+02  -5.9920593e+00
   1.6900000e+02  -6.0575684e+00
   1.7000000e+02  -6.1230776e+00
   1.7100000e+02  -6.1885867e+00
   1.7200000e+02  -6.2540958e+00
   1.7300000e+02  -6.3196050e+00
   1.7400000e+02  -6.3851141e+00
   1.7500000e+02  -6.4506232e+00
   1.7600000e+02  -6.5161324e+00
   1.7700000e+02  -6.5816415e+00
   1.7800000e+02  -6.6471506e+00
   1.7900000e+02  -6.7126598e+00
   1.8000000e+02  -6.7781689e+00
   1.8100000e+02  -6.8436780e+00
   1.8200000e+02  -6.9091872e+00
   1.8300000e+02  -6.9746963e+00
   1.8400000e+02  -7.0402054e+00
   1.8500000e+02  -7.1057146e+00
   1.8600000e+02  -7.1712237e+00
   1.8700000e+02  -7.2367328e+00
   1.8800000e+02  -7.3022420e+00
   1.8900000e+02  -7.3677511e+00
   1.9000000e+02  -7.4332602e+00
   1.9100000e+02  -7.4987694e+00
   1.9200000e+02  -7.5642785e+00
   1.9300000e+02  -7.6297876e+00
   1.9400000e+02  -7.6952968e+00
   1.9500000e+02  -7.7608059e+00
   1.9600000e+02  -7.8263150e+00
   1.9700000e+02  -7.8918242e+00
   1.9800000e+02  -7.9573333e+00
   1.9900000e+02  -8.0228425e+00
   2.0000000e+02  -8.0883516e+00


==> Dat/SRS_GL_28.dat <==
   1.0000000e+00   5.8114680e+00
   2.0000000e+00   5.7289968e+00
   3.0000000e+00   5.6465257e+00
   4.0000000e+00   5.5640546e+00
   5.0000000e+00   5.4815835e+00
   6.0000000e+00   5.3991124e+00
   7.0000000e+00   5.3166413e+00
   8.0000000e+00   5.2341702e+00
   9.0000000e+00   5.1516990e+00
   1.0000000e+01   5.0692279e+00
   1.1000000e+01   4.9867568e+00
   1.2000000e+01   4.9042857e+00
   1.3000000e+01   4.8218146e+00
   1.4000000e+01   4.7393435e+00
   1.5000000e+01   4.6568724e+00
   1.6000000e+01   4.5744013e+00
   1.7000000e+01   4.4919301e+00
   1.8000000e+01   4.4094590e+00
   1.9000000e+01   4.3269879e+00
   2.0000000e+01   4.2445168e+00
   2.1000000e+01   4.1620457e+00
   2.2000000e+01   4.0795746e+00
   2.3000000e+01   3.9971035e+00
   2.4000000e+01   3.9146323e+00
   2.5000000e+01   3.8321612e+00
   2.6000000e+01   3.7496901e+00
   2.7000000e+01   3.6672190e+00
   2.8000000e+01   3.5847479e+00
   2.9000000e+01   3.5022768e+00
   3.0000000e+01   3.4198057e+00
   3.1000000e+01   3.3373346e+00
   3.2000000e+01   3.2548634e+00
   3.3000000e+01   3.1723923e+00
   3.4000000e+01   3.0899212e+00
   3.5000000e+01   3.0074501e+00
   3.6000000e+01   2.9249790e+00
   3.7000000e+01   2.8425079e+00
   3.8000000e+01   2.7600368e+00
   3.9000000e+01   2.6775656e+00
   4.0000000e+01   2.5950945e+00
   4.1000000e+01   2.5126234e+00
   4.2000000e+01   2.4301523e+00
   4.3000000e+01   2.3476812e+00
   4.4000000e+01   2.2652101e+00
   4.5000000e+01   2.1827390e+00
   4.6000000e+01   2.1002679e+00
   4.7000000e+01   2.0177967e+00
   4.8000000e+01   1.9353256e+00
   4.9000000e+01   1.8528545e+00
   5.0000000e+01   1.7703834e+00
   5.1000000e+01   1.6879123e+00
   5.2000000e+01   1.6054412e+00
   5.3000000e+01   1.5229701e+00
   5.4000000e+01   1.4404989e+00
   5.5000000e+01   1.3580278e+00
   5.6000000e+01   1.2755567e+00
   5.7000000e+01   1.1930856e+00
   5.8000000e+01   1.1106145e+00
   5.9000000e+01   1.0281434e+00
   6.0000000e+01   9.4567227e-01
   6.1000000e+01   8.6320115e-01
   6.2000000e+01   7.8073004e-01
   6.3000000e+01   6.9825893e-01
   6.4000000e+01   6.1578781e-01
   6.5000000e+01   5.3331670e-01
   6.6000000e+01   4.5084559e-01
   6.7000000e+01   3.6837447e-01
   6.8000000e+01   2.8590336e-01
   6.9000000e+01   2.0343225e-01
   7.0000000e+01   1.2096113e-01
   7.1000000e+01   3.8490021e-02
   7.2000000e+01  -4.3981092e-02
   7.3000000e+01  -1.2645221e-01
   7.4000000e+01  -2.0892332e-01
   7.5000000e+01  -2.9139443e-01
   7.6000000e+01  -3.7386555e-01
   7.7000000e+01  -4.5633666e-01
   7.8000000e+01  -5.3880777e-01
   7.9000000e+01  -6.2127889e-01
   8.0000000e+01  -7.0375000e-01
   8.1000000e+01  -7.8622111e-01
   8.2000000e+01  -8.6869223e-01
   8.3000000e+01  -9.5116334e-01
   8.4000000e+01  -1.0336345e+00
   8.5000000e+01  -1.1161056e+00
   8.6000000e+01  -1.1985767e+00
   8.7000000e+01  -1.2810478e+00
   8.8000000e+01  -1.3635189e+00
   8.9000000e+01  -1.4459900e+00
   9.0000000e+01  -1.5284611e+00
   9.1000000e+01  -1.6109322e+00
   9.2000000e+01  -1.6934034e+00
   9.3000000e+01  -1.7758745e+00
   9.4000000e+01  -1.8583456e+00
   9.5000000e+01  -1.9408167e+00
   9.6000000e+01  -2.0232878e+00
   9.7000000e+01  -2.1057589e+00
   9.8000000e+01  -2.1882300e+00
   9.9000000e+01  -2.2707012e+00
   1.0000000e+02  -2.3531723e+00
   1.0100000e+02  -2.4356434e+00
   1.0200000e+02  -2.5181145e+00
   1.0300000e+02  -2.6005856e+00
   1.0400000e+02  -2.6830567e+00
   1.0500000e+02  -2.7655278e+00
   1.0600000e+02  -2.8479989e+00
   1.0700000e+02  -2.9304701e+00
   1.0800000e+02  -3.0129412e+00
   1.0900000e+02  -3.0954123e+00
   1.1000000e+02  -3.1778834e+00
   1.1100000e+02  -3.2603545e+00
   1.1200000e+02  -3.3428256e+00
   1.1300000e+02  -3.4252967e+00
   1.1400000e+02  -3.5077679e+00
   1.1500000e+02  -3.5902390e+00
   1.1600000e+02  -3.6727101e+00
   1.1700000e+02  -3.7551812e+00
   1.1800000e+02  -3.8376523e+00
   1.1900000e+02  -3.9201234e+00
   1.2000000e+02  -4.0025945e+00
   1.2100000e+02  -4.0850656e+00
   1.2200000e+02  -4.1675368e+00
   1.2300000e+02  -4.2500079e+00
   1.2400000e+02  -4.3324790e+00
   1.2500000e+02  -4.4149501e+00
   1.2600000e+02  -4.4974212e+00
   1.2700000e+02  -4.5798923e+00
   1.2800000e+02  -4.6623634e+00
   1.2900000e+02  -4.7448345e+00
   1.3000000e+02  -4.8273057e+00
   1.3100000e+02  -4.9097768e+00
   1.3200000e+02  -4.9922479e+00
   1.3300000e+02  -5.0747190e+00
   1.3400000e+02  -5.1571901e+00
   1.3500000e+02  -5.2396612e+00
   1.3600000e+02  -5.3221323e+00
   1.3700000e+02  -5.4046035e+00
   1.3800000e+02  -5.4870746e+00
   1.3900000e+02  -5.5695457e+00
   1.4000000e+02  -5.6520168e+00
   1.4100000e+02  -5.7344879e+00
   1.4200000e+02  -5.8169590e+00
   1.4300000e+02  -5.8994301e+00
   1.4400000e+02  -5.9819012e+00
   1.4500000e+02  -6.0643724e+00
   1.4600000e+02  -6.1468435e+00
   1.4700000e+02  -6.2293146e+00
   1.4800000e+02  -6.3117857e+00
   1.4900000e+02  -6.3942568e+00
   1.5000000e+02  -6.4767279e+00
   1.5100000e+02  -6.5591990e+00
   1.5200000e+02  -6.6416702e+00
   1.5300000e+02  -6.7241413e+00
   1.5400000e+02  -6.8066124e+00
   1.5500000e+02  -6.8890835e+00
   1.5600000e+02  -6.9715546e+00
   1.5700000e+02  -7.0540257e+00
   1.5800000e+02  -7.1364968e+00
   1.5900000e+02  -7.2189679e+00
   1.6000000e+02  -7.3014391e+00
   1.6100000e+02  -7.3839102e+00
   1.6200000e+02  -7.4663813e+00
   1.6300000e+02  -7.5488524e+00
   1.6400000e+02  -7.6313235e+00
   1.6500000e+02  -7.7137946e+00
   1.6600000e+02  -7.7962657e+00
   1.6700000e+02  -7.8787369e+00
   1.6800000e+02  -7.9612080e+00
   1.6900000e+02  -8.0436791e+00
   1.7000000e+02  -8.1261502e+00
   1.7100000e+02  -8.2086213e+00
   1.7200000e+02  -8.2910924e+00
   1.7300000e+02  -8.3735635e+00
   1.7400000e+02  -8.4560346e+00
   1.7500000e+02  -8.5385058e+00
   1.7600000e+02  -8.6209769e+00
   1.7700000e+02  -8.7034480e+00
   1.7800000e+02  -8.7859191e+00
   1.7900000e+02  -8.8683902e+00
   1.8000000e+02  -8.9508613e+00
   1.8100000e+02  -9.0333324e+00
   1.8200000e+02  -9.1158036e+00
   1.8300000e+02  -9.1982747e+00
   1.8400000e+02  -9.2807458e+00
   1.8500000e+02  -9.3632169e+00
   1.8600000e+02  -9.4456880e+00
   1.8700000e+02  -9.5281591e+00
   1.8800000e+02  -9.6106302e+00
   1.8900000e+02  -9.6931013e+00
   1.9000000e+02  -9.7755725e+00
   1.9100000e+02  -9.8580436e+00
   1.9200000e+02  -9.9405147e+00
   1.9300000e+02  -1.0022986e+01
   1.9400000e+02  -1.0105457e+01
   1.9500000e+02  -1.0187928e+01
   1.9600000e+02  -1.0270399e+01
   1.9700000e+02  -1.0352870e+01
   1.9800000e+02  -1.0435341e+01
   1.9900000e+02  -1.0517812e+01
   2.0000000e+02  -1.0600284e+01


==> Dat/SRS_GL_29.dat <==
   1.0000000e+00   6.7282193e+00
   2.0000000e+00   6.6243944e+00
   3.0000000e+00   6.5205694e+00
   4.0000000e+00   6.4167444e+00
   5.0000000e+00   6.3129194e+00
   6.0000000e+00   6.2090944e+00
   7.0000000e+00   6.1052695e+00
   8.0000000e+00   6.0014445e+00
   9.0000000e+00   5.8976195e+00
   1.0000000e+01   5.7937945e+00
   1.1000000e+01   5.6899695e+00
   1.2000000e+01   5.5861446e+00
   1.3000000e+01   5.4823196e+00
   1.4000000e+01   5.3784946e+00
   1.5000000e+01   5.2746696e+00
   1.6000000e+01   5.1708446e+00
   1.7000000e+01   5.0670196e+00
   1.8000000e+01   4.9631947e+00
   1.9000000e+01   4.8593697e+00
   2.0000000e+01   4.7555447e+00
   2.1000000e+01   4.6517197e+00
   2.2000000e+01   4.5478947e+00
   2.3000000e+01   4.4440698e+00
   2.4000000e+01   4.3402448e+00
   2.5000000e+01   4.2364198e+00
   2.6000000e+01   4.1325948e+00
   2.7000000e+01   4.0287698e+00
   2.8000000e+01   3.9249449e+00
   2.9000000e+01   3.8211199e+00
   3.0000000e+01   3.7172949e+00
   3.1000000e+01   3.6134699e+00
   3.2000000e+01   3.5096449e+00
   3.3000000e+01   3.4058200e+00
   3.4000000e+01   3.3019950e+00
   3.5000000e+01   3.1981700e+00
   3.6000000e+01   3.0943450e+00
   3.7000000e+01   2.9905200e+00
   3.8000000e+01   2.8866951e+00
   3.9000000e+01   2.7828701e+00
   4.0000000e+01   2.6790451e+00
   4.1000000e+01   2.5752201e+00
   4.2000000e+01   2.4713951e+00
   4.3000000e+01   2.3675702e+00
   4.4000000e+01   2.2637452e+00
   4.5000000e+01   2.1599202e+00
   4.6000000e+01   2.0560952e+00
   4.7000000e+01   1.9522702e+00
   4.8000000e+01   1.8484453e+00
   4.9000000e+01   1.7446203e+00
   5.0000000e+01   1.6407953e+00
   5.1000000e+01   1.5369703e+00
   5.2000000e+01   1.4331453e+00
   5.3000000e+01   1.3293204e+00
   5.4000000e+01   1.2254954e+00
   5.5000000e+01   1.1216704e+00
   5.6000000e+01   1.0178454e+00
   5.7000000e+01   9.1402044e-01
   5.8000000e+01   8.1019546e-01
   5.9000000e+01   7.0637048e-01
   6.0000000e+01   6.0254550e-01
   6.1000000e+01   4.9872052e-01
   6.2000000e+01   3.9489554e-01
   6.3000000e+01   2.9107056e-01
   6.4000000e+01   1.8724558e-01
   6.5000000e+01   8.3420596e-02
   6.6000000e+01  -2.0404384e-02
   6.7000000e+01  -1.2422936e-01
   6.8000000e+01  -2.2805434e-01
   6.9000000e+01  -3.3187932e-01
   7.0000000e+01  -4.3570430e-01
   7.1000000e+01  -5.3952929e-01
   7.2000000e+01  -6.4335427e-01
   7.3000000e+01  -7.4717925e-01
   7.4000000e+01  -8.5100423e-01
   7.5000000e+01  -9.5482921e-01
   7.6000000e+01  -1.0586542e+00
   7.7000000e+01  -1.1624792e+00
   7.8000000e+01  -1.2663041e+00
   7.9000000e+01  -1.3701291e+00
   8.0000000e+01  -1.4739541e+00
   8.1000000e+01  -1.5777791e+00
   8.2000000e+01  -1.6816041e+00
   8.3000000e+01  -1.7854290e+00
   8.4000000e+01  -1.8892540e+00
   8.5000000e+01  -1.9930790e+00
   8.6000000e+01  -2.0969040e+00
   8.7000000e+01  -2.2007290e+00
   8.8000000e+01  -2.3045539e+00
   8.9000000e+01  -2.4083789e+00
   9.0000000e+01  -2.5122039e+00
   9.1000000e+01  -2.6160289e+00
   9.2000000e+01  -2.7198539e+00
   9.3000000e+01  -2.8236789e+00
   9.4000000e+01  -2.9275038e+00
   9.5000000e+01  -3.0313288e+00
   9.6000000e+01  -3.1351538e+00
   9.7000000e+01  -3.2389788e+00
   9.8000000e+01  -3.3428038e+00
   9.9000000e+01  -3.4466287e+00
   1.0000000e+02  -3.5504537e+00
   1.0100000e+02  -3.6542787e+00
   1.0200000e+02  -3.7581037e+00
   1.0300000e+02  -3.8619287e+00
   1.0400000e+02  -3.9657536e+00
   1.0500000e+02  -4.0695786e+00
   1.0600000e+02  -4.1734036e+00
   1.0700000e+02  -4.2772286e+00
   1.0800000e+02  -4.3810536e+00
   1.0900000e+02  -4.4848785e+00
   1.1000000e+02  -4.5887035e+00
   1.1100000e+02  -4.6925285e+00
   1.1200000e+02  -4.7963535e+00
   1.1300000e+02  -4.9001785e+00
   1.1400000e+02  -5.0040034e+00
   1.1500000e+02  -5.1078284e+00
   1.1600000e+02  -5.2116534e+00
   1.1700000e+02  -5.3154784e+00
   1.1800000e+02  -5.4193034e+00
   1.1900000e+02  -5.5231283e+00
   1.2000000e+02  -5.6269533e+00
   1.2100000e+02  -5.7307783e+00
   1.2200000e+02  -5.8346033e+00
   1.2300000e+02  -5.9384283e+00
   1.2400000e+02  -6.0422532e+00
   1.2500000e+02  -6.1460782e+00
   1.2600000e+02  -6.2499032e+00
   1.2700000e+02  -6.3537282e+00
   1.2800000e+02  -6.4575532e+00
   1.2900000e+02  -6.5613781e+00
   1.3000000e+02  -6.6652031e+00
   1.3100000e+02  -6.7690281e+00
   1.3200000e+02  -6.8728531e+00
   1.3300000e+02  -6.9766781e+00
   1.3400000e+02  -7.0805030e+00
   1.3500000e+02  -7.1843280e+00
   1.3600000e+02  -7.2881530e+00
   1.3700000e+02  -7.3919780e+00
   1.3800000e+02  -7.4958030e+00
   1.3900000e+02  -7.5996279e+00
   1.4000000e+02  -7.7034529e+00
   1.4100000e+02  -7.8072779e+00
   1.4200000e+02  -7.9111029e+00
   1.4300000e+02  -8.0149279e+00
   1.4400000e+02  -8.1187528e+00
   1.4500000e+02  -8.2225778e+00
   1.4600000e+02  -8.3264028e+00
   1.4700000e+02  -8.4302278e+00
   1.4800000e+02  -8.5340528e+00
   1.4900000e+02  -8.6378777e+00
   1.5000000e+02  -8.7417027e+00
   1.5100000e+02  -8.8455277e+00
   1.5200000e+02  -8.9493527e+00
   1.5300000e+02  -9.0531777e+00
   1.5400000e+02  -9.1570026e+00
   1.5500000e+02  -9.2608276e+00
   1.5600000e+02  -9.3646526e+00
   1.5700000e+02  -9.4684776e+00
   1.5800000e+02  -9.5723026e+00
   1.5900000e+02  -9.6761275e+00
   1.6000000e+02  -9.7799525e+00
   1.6100000e+02  -9.8837775e+00
   1.6200000e+02  -9.9876025e+00
   1.6300000e+02  -1.0091427e+01
   1.6400000e+02  -1.0195252e+01
   1.6500000e+02  -1.0299077e+01
   1.6600000e+02  -1.0402902e+01
   1.6700000e+02  -1.0506727e+01
   1.6800000e+02  -1.0610552e+01
   1.6900000e+02  -1.0714377e+01
   1.7000000e+02  -1.0818202e+01
   1.7100000e+02  -1.0922027e+01
   1.7200000e+02  -1.1025852e+01
   1.7300000e+02  -1.1129677e+01
   1.7400000e+02  -1.1233502e+01
   1.7500000e+02  -1.1337327e+01
   1.7600000e+02  -1.1441152e+01
   1.7700000e+02  -1.1544977e+01
   1.7800000e+02  -1.1648802e+01
   1.7900000e+02  -1.1752627e+01
   1.8000000e+02  -1.1856452e+01
   1.8100000e+02  -1.1960277e+01
   1.8200000e+02  -1.2064102e+01
   1.8300000e+02  -1.2167927e+01
   1.8400000e+02  -1.2271752e+01
   1.8500000e+02  -1.2375577e+01
   1.8600000e+02  -1.2479402e+01
   1.8700000e+02  -1.2583227e+01
   1.8800000e+02  -1.2687052e+01
   1.8900000e+02  -1.2790877e+01
   1.9000000e+02  -1.2894702e+01
   1.9100000e+02  -1.2998527e+01
   1.9200000e+02  -1.3102352e+01
   1.9300000e+02  -1.3206177e+01
   1.9400000e+02  -1.3310002e+01
   1.9500000e+02  -1.3413827e+01
   1.9600000e+02  -1.3517652e+01
   1.9700000e+02  -1.3621477e+01
   1.9800000e+02  -1.3725302e+01
   1.9900000e+02  -1.3829127e+01
   2.0000000e+02  -1.3932952e+01


==> Dat/SRS_GL_30.dat <==
   1.0000000e+00   7.6753394e+00
   2.0000000e+00   7.5446315e+00
   3.0000000e+00   7.4139236e+00
   4.0000000e+00   7.2832157e+00
   5.0000000e+00   7.1525078e+00
   6.0000000e+00   7.0217999e+00
   7.0000000e+00   6.8910920e+00
   8.0000000e+00   6.7603841e+00
   9.0000000e+00   6.6296762e+00
   1.0000000e+01   6.4989683e+00
   1.1000000e+01   6.3682604e+00
   1.2000000e+01   6.2375525e+00
   1.3000000e+01   6.1068446e+00
   1.4000000e+01   5.9761367e+00
   1.5000000e+01   5.8454288e+00
   1.6000000e+01   5.7147209e+00
   1.7000000e+01   5.5840130e+00
   1.8000000e+01   5.4533050e+00
   1.9000000e+01   5.3225971e+00
   2.0000000e+01   5.1918892e+00
   2.1000000e+01   5.0611813e+00
   2.2000000e+01   4.9304734e+00
   2.3000000e+01   4.7997655e+00
   2.4000000e+01   4.6690576e+00
   2.5000000e+01   4.5383497e+00
   2.6000000e+01   4.4076418e+00
   2.7000000e+01   4.2769339e+00
   2.8000000e+01   4.1462260e+00
   2.9000000e+01   4.0155181e+00
   3.0000000e+01   3.8848102e+00
   3.1000000e+01   3.7541023e+00
   3.2000000e+01   3.6233944e+00
   3.3000000e+01   3.4926865e+00
   3.4000000e+01   3.3619786e+00
   3.5000000e+01   3.2312706e+00
   3.6000000e+01   3.1005627e+00
   3.7000000e+01   2.9698548e+00
   3.8000000e+01   2.8391469e+00
   3.9000000e+01   2.7084390e+00
   4.0000000e+01   2.5777311e+00
   4.1000000e+01   2.4470232e+00
   4.2000000e+01   2.3163153e+00
   4.3000000e+01   2.1856074e+00
   4.4000000e+01   2.0548995e+00
   4.5000000e+01   1.9241916e+00
   4.6000000e+01   1.7934837e+00
   4.7000000e+01   1.6627758e+00
   4.8000000e+01   1.5320679e+00
   4.9000000e+01   1.4013600e+00
   5.0000000e+01   1.2706521e+00
   5.1000000e+01   1.1399441e+00
   5.2000000e+01   1.0092362e+00
   5.3000000e+01   8.7852834e-01
   5.4000000e+01   7.4782043e-01
   5.5000000e+01   6.1711252e-01
   5.6000000e+01   4.8640462e-01
   5.7000000e+01   3.5569671e-01
   5.8000000e+01   2.2498881e-01
   5.9000000e+01   9.4280900e-02
   6.0000000e+01  -3.6427006e-02
   6.1000000e+01  -1.6713491e-01
   6.2000000e+01  -2.9784282e-01
   6.3000000e+01  -4.2855072e-01
   6.4000000e+01  -5.5925863e-01
   6.5000000e+01  -6.8996654e-01
   6.6000000e+01  -8.2067444e-01
   6.7000000e+01  -9.5138235e-01
   6.8000000e+01  -1.0820903e+00
   6.9000000e+01  -1.2127982e+00
   7.0000000e+01  -1.3435061e+00
   7.1000000e+01  -1.4742140e+00
   7.2000000e+01  -1.6049219e+00
   7.3000000e+01  -1.7356298e+00
   7.4000000e+01  -1.8663377e+00
   7.5000000e+01  -1.9970456e+00
   7.6000000e+01  -2.1277535e+00
   7.7000000e+01  -2.2584614e+00
   7.8000000e+01  -2.3891693e+00
   7.9000000e+01  -2.5198772e+00
   8.0000000e+01  -2.6505851e+00
   8.1000000e+01  -2.7812930e+00
   8.2000000e+01  -2.9120009e+00
   8.3000000e+01  -3.0427088e+00
   8.4000000e+01  -3.1734168e+00
   8.5000000e+01  -3.3041247e+00
   8.6000000e+01  -3.4348326e+00
   8.7000000e+01  -3.5655405e+00
   8.8000000e+01  -3.6962484e+00
   8.9000000e+01  -3.8269563e+00
   9.0000000e+01  -3.9576642e+00
   9.1000000e+01  -4.0883721e+00
   9.2000000e+01  -4.2190800e+00
   9.3000000e+01  -4.3497879e+00
   9.4000000e+01  -4.4804958e+00
   9.5000000e+01  -4.6112037e+00
   9.6000000e+01  -4.7419116e+00
   9.7000000e+01  -4.8726195e+00
   9.8000000e+01  -5.0033274e+00
   9.9000000e+01  -5.1340353e+00
   1.0000000e+02  -5.2647432e+00
   1.0100000e+02  -5.3954512e+00
   1.0200000e+02  -5.5261591e+00
   1.0300000e+02  -5.6568670e+00
   1.0400000e+02  -5.7875749e+00
   1.0500000e+02  -5.9182828e+00
   1.0600000e+02  -6.0489907e+00
   1.0700000e+02  -6.1796986e+00
   1.0800000e+02  -6.3104065e+00
   1.0900000e+02  -6.4411144e+00
   1.1000000e+02  -6.5718223e+00
   1.1100000e+02  -6.7025302e+00
   1.1200000e+02  -6.8332381e+00
   1.1300000e+02  -6.9639460e+00
   1.1400000e+02  -7.0946539e+00
   1.1500000e+02  -7.2253618e+00
   1.1600000e+02  -7.3560697e+00
   1.1700000e+02  -7.4867776e+00
   1.1800000e+02  -7.6174856e+00
   1.1900000e+02  -7.7481935e+00
   1.2000000e+02  -7.8789014e+00
   1.2100000e+02  -8.0096093e+00
   1.2200000e+02  -8.1403172e+00
   1.2300000e+02  -8.2710251e+00
   1.2400000e+02  -8.4017330e+00
   1.2500000e+02  -8.5324409e+00
   1.2600000e+02  -8.6631488e+00
   1.2700000e+02  -8.7938567e+00
   1.2800000e+02  -8.9245646e+00
   1.2900000e+02  -9.0552725e+00
   1.3000000e+02  -9.1859804e+00
   1.3100000e+02  -9.3166883e+00
   1.3200000e+02  -9.4473962e+00
   1.3300000e+02  -9.5781041e+00
   1.3400000e+02  -9.7088121e+00
   1.3500000e+02  -9.8395200e+00
   1.3600000e+02  -9.9702279e+00
   1.3700000e+02  -1.0100936e+01
   1.3800000e+02  -1.0231644e+01
   1.3900000e+02  -1.0362352e+01
   1.4000000e+02  -1.0493059e+01
   1.4100000e+02  -1.0623767e+01
   1.4200000e+02  -1.0754475e+01
   1.4300000e+02  -1.0885183e+01
   1.4400000e+02  -1.1015891e+01
   1.4500000e+02  -1.1146599e+01
   1.4600000e+02  -1.1277307e+01
   1.4700000e+02  -1.1408015e+01
   1.4800000e+02  -1.1538723e+01
   1.4900000e+02  -1.1669431e+01
   1.5000000e+02  -1.1800139e+01
   1.5100000e+02  -1.1930846e+01
   1.5200000e+02  -1.2061554e+01
   1.5300000e+02  -1.2192262e+01
   1.5400000e+02  -1.2322970e+01
   1.5500000e+02  -1.2453678e+01
   1.5600000e+02  -1.2584386e+01
   1.5700000e+02  -1.2715094e+01
   1.5800000e+02  -1.2845802e+01
   1.5900000e+02  -1.2976510e+01
   1.6000000e+02  -1.3107218e+01
   1.6100000e+02  -1.3237926e+01
   1.6200000e+02  -1.3368633e+01
   1.6300000e+02  -1.3499341e+01
   1.6400000e+02  -1.3630049e+01
   1.6500000e+02  -1.3760757e+01
   1.6600000e+02  -1.3891465e+01
   1.6700000e+02  -1.4022173e+01
   1.6800000e+02  -1.4152881e+01
   1.6900000e+02  -1.4283589e+01
   1.7000000e+02  -1.4414297e+01
   1.7100000e+02  -1.4545005e+01
   1.7200000e+02  -1.4675712e+01
   1.7300000e+02  -1.4806420e+01
   1.7400000e+02  -1.4937128e+01
   1.7500000e+02  -1.5067836e+01
   1.7600000e+02  -1.5198544e+01
   1.7700000e+02  -1.5329252e+01
   1.7800000e+02  -1.5459960e+01
   1.7900000e+02  -1.5590668e+01
   1.8000000e+02  -1.5721376e+01
   1.8100000e+02  -1.5852084e+01
   1.8200000e+02  -1.5982792e+01
   1.8300000e+02  -1.6113499e+01
   1.8400000e+02  -1.6244207e+01
   1.8500000e+02  -1.6374915e+01
   1.8600000e+02  -1.6505623e+01
   1.8700000e+02  -1.6636331e+01
   1.8800000e+02  -1.6767039e+01
   1.8900000e+02  -1.6897747e+01
   1.9000000e+02  -1.7028455e+01
   1.9100000e+02  -1.7159163e+01
   1.9200000e+02  -1.7289871e+01
   1.9300000e+02  -1.7420579e+01
   1.9400000e+02  -1.7551286e+01
   1.9500000e+02  -1.7681994e+01
   1.9600000e+02  -1.7812702e+01
   1.9700000e+02  -1.7943410e+01
   1.9800000e+02  -1.8074118e+01
   1.9900000e+02  -1.8204826e+01
   2.0000000e+02  -1.8335534e+01


==> Dat/SRS_GL_500ch_20GHz_21dBm.dat <==
   1.0000000e+00   3.4662658e+00
   2.0000000e+00   3.4498107e+00
   3.0000000e+00   3.4333555e+00
   4.0000000e+00   3.4169004e+00
   5.0000000e+00   3.4004452e+00
   6.0000000e+00   3.3839901e+00
   7.0000000e+00   3.3675349e+00
   8.0000000e+00   3.3510798e+00
   9.0000000e+00   3.3346246e+00
   1.0000000e+01   3.3181695e+00
   1.1000000e+01   3.3017143e+00
   1.2000000e+01   3.2852592e+00
   1.3000000e+01   3.2688040e+00
   1.4000000e+01   3.2523489e+00
   1.5000000e+01   3.2358937e+00
   1.6000000e+01   3.2194386e+00
   1.7000000e+01   3.2029834e+00
   1.8000000e+01   3.1865283e+00
   1.9000000e+01   3.1700731e+00
   2.0000000e+01   3.1536180e+00
   2.1000000e+01   3.1371628e+00
   2.2000000e+01   3.1207077e+00
   2.3000000e+01   3.1042525e+00
   2.4000000e+01   3.0877974e+00
   2.5000000e+01   3.0713422e+00
   2.6000000e+01   3.0548871e+00
   2.7000000e+01   3.0384319e+00
   2.8000000e+01   3.0219768e+00
   2.9000000e+01   3.0055216e+00
   3.0000000e+01   2.9890665e+00
   3.1000000e+01   2.9726113e+00
   3.2000000e+01   2.9561562e+00
   3.3000000e+01   2.9397010e+00
   3.4000000e+01   2.9232459e+00
   3.5000000e+01   2.9067907e+00
   3.6000000e+01   2.8903356e+00
   3.7000000e+01   2.8738804e+00
   3.8000000e+01   2.8574253e+00
   3.9000000e+01   2.8409701e+00
   4.0000000e+01   2.8245150e+00
   4.1000000e+01   2.8080598e+00
   4.2000000e+01   2.7916047e+00
   4.3000000e+01   2.7751495e+00
   4.4000000e+01   2.7586944e+00
   4.5000000e+01   2.7422392e+00
   4.6000000e+01   2.7257841e+00
   4.7000000e+01   2.7093289e+00
   4.8000000e+01   2.6928738e+00
   4.9000000e+01   2.6764186e+00
   5.0000000e+01   2.6599635e+00
   5.1000000e+01   2.6435083e+00
   5.2000000e+01   2.6270532e+00
   5.3000000e+01   2.6105980e+00
   5.4000000e+01   2.5941429e+00
   5.5000000e+01   2.5776877e+00
   5.6000000e+01   2.5612326e+00
   5.7000000e+01   2.5447774e+00
   5.8000000e+01   2.5283223e+00
   5.9000000e+01   2.5118671e+00
   6.0000000e+01   2.4954120e+00
   6.1000000e+01   2.4789568e+00
   6.2000000e+01   2.4625017e+00
   6.3000000e+01   2.4460465e+00
   6.4000000e+01   2.4295914e+00
   6.5000000e+01   2.4131362e+00
   6.6000000e+01   2.3966811e+00
   6.7000000e+01   2.3802259e+00
   6.8000000e+01   2.3637707e+00
   6.9000000e+01   2.3473156e+00
   7.0000000e+01   2.3308604e+00
   7.1000000e+01   2.3144053e+00
   7.2000000e+01   2.2979501e+00
   7.3000000e+01   2.2814950e+00
   7.4000000e+01   2.2650398e+00
   7.5000000e+01   2.2485847e+00
   7.6000000e+01   2.2321295e+00
   7.7000000e+01   2.2156744e+00
   7.8000000e+01   2.1992192e+00
   7.9000000e+01   2.1827641e+00
   8.0000000e+01   2.1663089e+00
   8.1000000e+01   2.1498538e+00
   8.2000000e+01   2.1333986e+00
   8.3000000e+01   2.1169435e+00
   8.4000000e+01   2.1004883e+00
   8.5000000e+01   2.0840332e+00
   8.6000000e+01   2.0675780e+00
   8.7000000e+01   2.0511229e+00
   8.8000000e+01   2.0346677e+00
   8.9000000e+01   2.0182126e+00
   9.0000000e+01   2.0017574e+00
   9.1000000e+01   1.9853023e+00
   9.2000000e+01   1.9688471e+00
   9.3000000e+01   1.9523920e+00
   9.4000000e+01   1.9359368e+00
   9.5000000e+01   1.9194817e+00
   9.6000000e+01   1.9030265e+00
   9.7000000e+01   1.8865714e+00
   9.8000000e+01   1.8701162e+00
   9.9000000e+01   1.8536611e+00
   1.0000000e+02   1.8372059e+00
   1.0100000e+02   1.8207508e+00
   1.0200000e+02   1.8042956e+00
   1.0300000e+02   1.7878405e+00
   1.0400000e+02   1.7713853e+00
   1.0500000e+02   1.7549302e+00
   1.0600000e+02   1.7384750e+00
   1.0700000e+02   1.7220199e+00
   1.0800000e+02   1.7055647e+00
   1.0900000e+02   1.6891096e+00
   1.1000000e+02   1.6726544e+00
   1.1100000e+02   1.6561993e+00
   1.1200000e+02   1.6397441e+00
   1.1300000e+02   1.6232890e+00
   1.1400000e+02   1.6068338e+00
   1.1500000e+02   1.5903787e+00
   1.1600000e+02   1.5739235e+00
   1.1700000e+02   1.5574684e+00
   1.1800000e+02   1.5410132e+00
   1.1900000e+02   1.5245581e+00
   1.2000000e+02   1.5081029e+00
   1.2100000e+02   1.4916478e+00
   1.2200000e+02   1.4751926e+00
   1.2300000e+02   1.4587375e+00
   1.2400000e+02   1.4422823e+00
   1.2500000e+02   1.4258272e+00
   1.2600000e+02   1.4093720e+00
   1.2700000e+02   1.3929169e+00
   1.2800000e+02   1.3764617e+00
   1.2900000e+02   1.3600066e+00
   1.3000000e+02   1.3435514e+00
   1.3100000e+02   1.3270963e+00
   1.3200000e+02   1.3106411e+00
   1.3300000e+02   1.2941860e+00
   1.3400000e+02   1.2777308e+00
   1.3500000e+02   1.2612757e+00
   1.3600000e+02   1.2448205e+00
   1.3700000e+02   1.2283654e+00
   1.3800000e+02   1.2119102e+00
   1.3900000e+02   1.1954551e+00
   1.4000000e+02   1.1789999e+00
   1.4100000e+02   1.1625448e+00
   1.4200000e+02   1.1460896e+00
   1.4300000e+02   1.1296345e+00
   1.4400000e+02   1.1131793e+00
   1.4500000e+02   1.0967242e+00
   1.4600000e+02   1.0802690e+00
   1.4700000e+02   1.0638139e+00
   1.4800000e+02   1.0473587e+00
   1.4900000e+02   1.0309036e+00
   1.5000000e+02   1.0144484e+00
   1.5100000e+02   9.9799326e-01
   1.5200000e+02   9.8153811e-01
   1.5300000e+02   9.6508296e-01
   1.5400000e+02   9.4862781e-01
   1.5500000e+02   9.3217266e-01
   1.5600000e+02   9.1571751e-01
   1.5700000e+02   8.9926236e-01
   1.5800000e+02   8.8280721e-01
   1.5900000e+02   8.6635206e-01
   1.6000000e+02   8.4989691e-01
   1.6100000e+02   8.3344176e-01
   1.6200000e+02   8.1698661e-01
   1.6300000e+02   8.0053146e-01
   1.6400000e+02   7.8407631e-01
   1.6500000e+02   7.6762116e-01
   1.6600000e+02   7.5116601e-01
   1.6700000e+02   7.3471086e-01
   1.6800000e+02   7.1825571e-01
   1.6900000e+02   7.0180055e-01
   1.7000000e+02   6.8534540e-01
   1.7100000e+02   6.6889025e-01
   1.7200000e+02   6.5243510e-01
   1.7300000e+02   6.3597995e-01
   1.7400000e+02   6.1952480e-01
   1.7500000e+02   6.0306965e-01
   1.7600000e+02   5.8661450e-01
   1.7700000e+02   5.7015935e-01
   1.7800000e+02   5.5370420e-01
   1.7900000e+02   5.3724905e-01
   1.8000000e+02   5.2079390e-01
   1.8100000e+02   5.0433875e-01
   1.8200000e+02   4.8788360e-01
   1.8300000e+02   4.7142845e-01
   1.8400000e+02   4.5497330e-01
   1.8500000e+02   4.3851815e-01
   1.8600000e+02   4.2206300e-01
   1.8700000e+02   4.0560785e-01
   1.8800000e+02   3.8915270e-01
   1.8900000e+02   3.7269755e-01
   1.9000000e+02   3.5624240e-01
   1.9100000e+02   3.3978725e-01
   1.9200000e+02   3.2333209e-01
   1.9300000e+02   3.0687694e-01
   1.9400000e+02   2.9042179e-01
   1.9500000e+02   2.7396664e-01
   1.9600000e+02   2.5751149e-01
   1.9700000e+02   2.4105634e-01
   1.9800000e+02   2.2460119e-01
   1.9900000e+02   2.0814604e-01
   2.0000000e+02   1.9169089e-01
   2.0100000e+02   1.7523574e-01
   2.0200000e+02   1.5878059e-01
   2.0300000e+02   1.4232544e-01
   2.0400000e+02   1.2587029e-01
   2.0500000e+02   1.0941514e-01
   2.0600000e+02   9.2959988e-02
   2.0700000e+02   7.6504838e-02
   2.0800000e+02   6.0049688e-02
   2.0900000e+02   4.3594537e-02
   2.1000000e+02   2.7139387e-02
   2.1100000e+02   1.0684236e-02
   2.1200000e+02  -5.7709142e-03
   2.1300000e+02  -2.2226065e-02
   2.1400000e+02  -3.8681215e-02
   2.1500000e+02  -5.5136366e-02
   2.1600000e+02  -7.1591516e-02
   2.1700000e+02  -8.8046666e-02
   2.1800000e+02  -1.0450182e-01
   2.1900000e+02  -1.2095697e-01
   2.2000000e+02  -1.3741212e-01
   2.2100000e+02  -1.5386727e-01
   2.2200000e+02  -1.7032242e-01
   2.2300000e+02  -1.8677757e-01
   2.2400000e+02  -2.0323272e-01
   2.2500000e+02  -2.1968787e-01
   2.2600000e+02  -2.3614302e-01
   2.2700000e+02  -2.5259817e-01
   2.2800000e+02  -2.6905332e-01
   2.2900000e+02  -2.8550847e-01
   2.3000000e+02  -3.0196362e-01
   2.3100000e+02  -3.1841877e-01
   2.3200000e+02  -3.3487392e-01
   2.3300000e+02  -3.5132907e-01
   2.3400000e+02  -3.6778422e-01
   2.3500000e+02  -3.8423937e-01
   2.3600000e+02  -4.0069452e-01
   2.3700000e+02  -4.1714968e-01
   2.3800000e+02  -4.3360483e-01
   2.3900000e+02  -4.5005998e-01
   2.4000000e+02  -4.6651513e-01
   2.4100000e+02  -4.8297028e-01
   2.4200000e+02  -4.9942543e-01
   2.4300000e+02  -5.1588058e-01
   2.4400000e+02  -5.3233573e-01
   2.4500000e+02  -5.4879088e-01
   2.4600000e+02  -5.6524603e-01
   2.4700000e+02  -5.8170118e-01
   2.4800000e+02  -5.9815633e-01
   2.4900000e+02  -6.1461148e-01
   2.5000000e+02  -6.3106663e-01
   2.5100000e+02  -6.4752178e-01
   2.5200000e+02  -6.6397693e-01
   2.5300000e+02  -6.8043208e-01
   2.5400000e+02  -6.9688723e-01
   2.5500000e+02  -7.1334238e-01
   2.5600000e+02  -7.2979753e-01
   2.5700000e+02  -7.4625268e-01
   2.5800000e+02  -7.6270783e-01
   2.5900000e+02  -7.7916298e-01
   2.6000000e+02  -7.9561814e-01
   2.6100000e+02  -8.1207329e-01
   2.6200000e+02  -8.2852844e-01
   2.6300000e+02  -8.4498359e-01
   2.6400000e+02  -8.6143874e-01
   2.6500000e+02  -8.7789389e-01
   2.6600000e+02  -8.9434904e-01
   2.6700000e+02  -9.1080419e-01
   2.6800000e+02  -9.2725934e-01
   2.6900000e+02  -9.4371449e-01
   2.7000000e+02  -9.6016964e-01
   2.7100000e+02  -9.7662479e-01
   2.7200000e+02  -9.9307994e-01
   2.7300000e+02  -1.0095351e+00
   2.7400000e+02  -1.0259902e+00
   2.7500000e+02  -1.0424454e+00
   2.7600000e+02  -1.0589005e+00
   2.7700000e+02  -1.0753557e+00
   2.7800000e+02  -1.0918108e+00
   2.7900000e+02  -1.1082660e+00
   2.8000000e+02  -1.1247211e+00
   2.8100000e+02  -1.1411763e+00
   2.8200000e+02  -1.1576314e+00
   2.8300000e+02  -1.1740866e+00
   2.8400000e+02  -1.1905417e+00
   2.8500000e+02  -1.2069969e+00
   2.8600000e+02  -1.2234520e+00
   2.8700000e+02  -1.2399072e+00
   2.8800000e+02  -1.2563623e+00
   2.8900000e+02  -1.2728175e+00
   2.9000000e+02  -1.2892726e+00
   2.9100000e+02  -1.3057278e+00
   2.9200000e+02  -1.3221829e+00
   2.9300000e+02  -1.3386381e+00
   2.9400000e+02  -1.3550933e+00
   2.9500000e+02  -1.3715484e+00
   2.9600000e+02  -1.3880036e+00
   2.9700000e+02  -1.4044587e+00
   2.9800000e+02  -1.4209139e+00
   2.9900000e+02  -1.4373690e+00
   3.0000000e+02  -1.4538242e+00
   3.0100000e+02  -1.4702793e+00
   3.0200000e+02  -1.4867345e+00
   3.0300000e+02  -1.5031896e+00
   3.0400000e+02  -1.5196448e+00
   3.0500000e+02  -1.5360999e+00
   3.0600000e+02  -1.5525551e+00
   3.0700000e+02  -1.5690102e+00
   3.0800000e+02  -1.5854654e+00
   3.0900000e+02  -1.6019205e+00
   3.1000000e+02  -1.6183757e+00
   3.1100000e+02  -1.6348308e+00
   3.1200000e+02  -1.6512860e+00
   3.1300000e+02  -1.6677411e+00
   3.1400000e+02  -1.6841963e+00
   3.1500000e+02  -1.7006514e+00
   3.1600000e+02  -1.7171066e+00
   3.1700000e+02  -1.7335617e+00
   3.1800000e+02  -1.7500169e+00
   3.1900000e+02  -1.7664720e+00
   3.2000000e+02  -1.7829272e+00
   3.2100000e+02  -1.7993823e+00
   3.2200000e+02  -1.8158375e+00
   3.2300000e+02  -1.8322926e+00
   3.2400000e+02  -1.8487478e+00
   3.2500000e+02  -1.8652029e+00
   3.2600000e+02  -1.8816581e+00
   3.2700000e+02  -1.8981132e+00
   3.2800000e+02  -1.9145684e+00
   3.2900000e+02  -1.9310235e+00
   3.3000000e+02  -1.9474787e+00
   3.3100000e+02  -1.9639338e+00
   3.3200000e+02  -1.9803890e+00
   3.3300000e+02  -1.9968441e+00
   3.3400000e+02  -2.0132993e+00
   3.3500000e+02  -2.0297544e+00
   3.3600000e+02  -2.0462096e+00
   3.3700000e+02  -2.0626647e+00
   3.3800000e+02  -2.0791199e+00
   3.3900000e+02  -2.0955750e+00
   3.4000000e+02  -2.1120302e+00
   3.4100000e+02  -2.1284853e+00
   3.4200000e+02  -2.1449405e+00
   3.4300000e+02  -2.1613956e+00
   3.4400000e+02  -2.1778508e+00
   3.4500000e+02  -2.1943059e+00
   3.4600000e+02  -2.2107611e+00
   3.4700000e+02  -2.2272162e+00
   3.4800000e+02  -2.2436714e+00
   3.4900000e+02  -2.2601265e+00
   3.5000000e+02  -2.2765817e+00
   3.5100000e+02  -2.2930368e+00
   3.5200000e+02  -2.3094920e+00
   3.5300000e+02  -2.3259471e+00
   3.5400000e+02  -2.3424023e+00
   3.5500000e+02  -2.3588574e+00
   3.5600000e+02  -2.3753126e+00
   3.5700000e+02  -2.3917677e+00
   3.5800000e+02  -2.4082229e+00
   3.5900000e+02  -2.4246780e+00
   3.6000000e+02  -2.4411332e+00
   3.6100000e+02  -2.4575883e+00
   3.6200000e+02  -2.4740435e+00
   3.6300000e+02  -2.4904986e+00
   3.6400000e+02  -2.5069538e+00
   3.6500000e+02  -2.5234089e+00
   3.6600000e+02  -2.5398641e+00
   3.6700000e+02  -2.5563192e+00
   3.6800000e+02  -2.5727744e+00
   3.6900000e+02  -2.5892295e+00
   3.7000000e+02  -2.6056847e+00
   3.7100000e+02  -2.6221398e+00
   3.7200000e+02  -2.6385950e+00
   3.7300000e+02  -2.6550501e+00
   3.7400000e+02  -2.6715053e+00
   3.7500000e+02  -2.6879604e+00
   3.7600000e+02  -2.7044156e+00
   3.7700000e+02  -2.7208707e+00
   3.7800000e+02  -2.7373259e+00
   3.7900000e+02  -2.7537810e+00
   3.8000000e+02  -2.7702362e+00
   3.8100000e+02  -2.7866913e+00
   3.8200000e+02  -2.8031465e+00
   3.8300000e+02  -2.8196016e+00
   3.8400000e+02  -2.8360568e+00
   3.8500000e+02  -2.8525119e+00
   3.8600000e+02  -2.8689671e+00
   3.8700000e+02  -2.8854222e+00
   3.8800000e+02  -2.9018774e+00
   3.8900000e+02  -2.9183325e+00
   3.9000000e+02  -2.9347877e+00
   3.9100000e+02  -2.9512428e+00
   3.9200000e+02  -2.9676980e+00
   3.9300000e+02  -2.9841531e+00
   3.9400000e+02  -3.0006083e+00
   3.9500000e+02  -3.0170634e+00
   3.9600000e+02  -3.0335186e+00
   3.9700000e+02  -3.0499737e+00
   3.9800000e+02  -3.0664289e+00
   3.9900000e+02  -3.0828840e+00
   4.0000000e+02  -3.0993392e+00
   4.0100000e+02  -3.1157943e+00
   4.0200000e+02  -3.1322495e+00
   4.0300000e+02  -3.1487046e+00
   4.0400000e+02  -3.1651598e+00
   4.0500000e+02  -3.1816149e+00
   4.0600000e+02  -3.1980701e+00
   4.0700000e+02  -3.2145253e+00
   4.0800000e+02  -3.2309804e+00
   4.0900000e+02  -3.2474356e+00
   4.1000000e+02  -3.2638907e+00
   4.1100000e+02  -3.2803459e+00
   4.1200000e+02  -3.2968010e+00
   4.1300000e+02  -3.3132562e+00
   4.1400000e+02  -3.3297113e+00
   4.1500000e+02  -3.3461665e+00
   4.1600000e+02  -3.3626216e+00
   4.1700000e+02  -3.3790768e+00
   4.1800000e+02  -3.3955319e+00
   4.1900000e+02  -3.4119871e+00
   4.2000000e+02  -3.4284422e+00
   4.2100000e+02  -3.4448974e+00
   4.2200000e+02  -3.4613525e+00
   4.2300000e+02  -3.4778077e+00
   4.2400000e+02  -3.4942628e+00
   4.2500000e+02  -3.5107180e+00
   4.2600000e+02  -3.5271731e+00
   4.2700000e+02  -3.5436283e+00
   4.2800000e+02  -3.5600834e+00
   4.2900000e+02  -3.5765386e+00
   4.3000000e+02  -3.5929937e+00
   4.3100000e+02  -3.6094489e+00
   4.3200000e+02  -3.6259040e+00
   4.3300000e+02  -3.6423592e+00
   4.3400000e+02  -3.6588143e+00
   4.3500000e+02  -3.6752695e+00
   4.3600000e+02  -3.6917246e+00
   4.3700000e+02  -3.7081798e+00
   4.3800000e+02  -3.7246349e+00
   4.3900000e+02  -3.7410901e+00
   4.4000000e+02  -3.7575452e+00
   4.4100000e+02  -3.7740004e+00
   4.4200000e+02  -3.7904555e+00
   4.4300000e+02  -3.8069107e+00
   4.4400000e+02  -3.8233658e+00
   4.4500000e+02  -3.8398210e+00
   4.4600000e+02  -3.8562761e+00
   4.4700000e+02  -3.8727313e+00
   4.4800000e+02  -3.8891864e+00
   4.4900000e+02  -3.9056416e+00
   4.5000000e+02  -3.9220967e+00
   4.5100000e+02  -3.9385519e+00
   4.5200000e+02  -3.9550070e+00
   4.5300000e+02  -3.9714622e+00
   4.5400000e+02  -3.9879173e+00
   4.5500000e+02  -4.0043725e+00
   4.5600000e+02  -4.0208276e+00
   4.5700000e+02  -4.0372828e+00
   4.5800000e+02  -4.0537379e+00
   4.5900000e+02  -4.0701931e+00
   4.6000000e+02  -4.0866482e+00
   4.6100000e+02  -4.1031034e+00
   4.6200000e+02  -4.1195585e+00
   4.6300000e+02  -4.1360137e+00
   4.6400000e+02  -4.1524688e+00
   4.6500000e+02  -4.1689240e+00
   4.6600000e+02  -4.1853791e+00
   4.6700000e+02  -4.2018343e+00
   4.6800000e+02  -4.2182894e+00
   4.6900000e+02  -4.2347446e+00
   4.7000000e+02  -4.2511997e+00
   4.7100000e+02  -4.2676549e+00
   4.7200000e+02  -4.2841100e+00
   4.7300000e+02  -4.3005652e+00
   4.7400000e+02  -4.3170203e+00
   4.7500000e+02  -4.3334755e+00
   4.7600000e+02  -4.3499306e+00
   4.7700000e+02  -4.3663858e+00
   4.7800000e+02  -4.3828409e+00
   4.7900000e+02  -4.3992961e+00
   4.8000000e+02  -4.4157512e+00
   4.8100000e+02  -4.4322064e+00
   4.8200000e+02  -4.4486615e+00
   4.8300000e+02  -4.4651167e+00
   4.8400000e+02  -4.4815718e+00
   4.8500000e+02  -4.4980270e+00
   4.8600000e+02  -4.5144821e+00
   4.8700000e+02  -4.5309373e+00
   4.8800000e+02  -4.5473924e+00
   4.8900000e+02  -4.5638476e+00
   4.9000000e+02  -4.5803027e+00
   4.9100000e+02  -4.5967579e+00
   4.9200000e+02  -4.6132130e+00
   4.9300000e+02  -4.6296682e+00
   4.9400000e+02  -4.6461233e+00
   4.9500000e+02  -4.6625785e+00
   4.9600000e+02  -4.6790336e+00
   4.9700000e+02  -4.6954888e+00
   4.9800000e+02  -4.7119439e+00
   4.9900000e+02  -4.7283991e+00
   5.0000000e+02  -4.7448542e+00


==> Dat/SRS_GL_500ch_20GHz_21dBm_atten.dat <==
   1.0000000e+00  -1.6533734e+01
   2.0000000e+00  -1.6550189e+01
   3.0000000e+00  -1.6566644e+01
   4.0000000e+00  -1.6583100e+01
   5.0000000e+00  -1.6599555e+01
   6.0000000e+00  -1.6616010e+01
   7.0000000e+00  -1.6632465e+01
   8.0000000e+00  -1.6648920e+01
   9.0000000e+00  -1.6665375e+01
   1.0000000e+01  -1.6681831e+01
   1.1000000e+01  -1.6698286e+01
   1.2000000e+01  -1.6714741e+01
   1.3000000e+01  -1.6731196e+01
   1.4000000e+01  -1.6747651e+01
   1.5000000e+01  -1.6764106e+01
   1.6000000e+01  -1.6780561e+01
   1.7000000e+01  -1.6797017e+01
   1.8000000e+01  -1.6813472e+01
   1.9000000e+01  -1.6829927e+01
   2.0000000e+01  -1.6846382e+01
   2.1000000e+01  -1.6862837e+01
   2.2000000e+01  -1.6879292e+01
   2.3000000e+01  -1.6895747e+01
   2.4000000e+01  -1.6912203e+01
   2.5000000e+01  -1.6928658e+01
   2.6000000e+01  -1.6945113e+01
   2.7000000e+01  -1.6961568e+01
   2.8000000e+01  -1.6978023e+01
   2.9000000e+01  -1.6994478e+01
   3.0000000e+01  -1.7010934e+01
   3.1000000e+01  -1.7027389e+01
   3.2000000e+01  -1.7043844e+01
   3.3000000e+01  -1.7060299e+01
   3.4000000e+01  -1.7076754e+01
   3.5000000e+01  -1.7093209e+01
   3.6000000e+01  -1.7109664e+01
   3.7000000e+01  -1.7126120e+01
   3.8000000e+01  -1.7142575e+01
   3.9000000e+01  -1.7159030e+01
   4.0000000e+01  -1.7175485e+01
   4.1000000e+01  -1.7191940e+01
   4.2000000e+01  -1.7208395e+01
   4.3000000e+01  -1.7224850e+01
   4.4000000e+01  -1.7241306e+01
   4.5000000e+01  -1.7257761e+01
   4.6000000e+01  -1.7274216e+01
   4.7000000e+01  -1.7290671e+01
   4.8000000e+01  -1.7307126e+01
   4.9000000e+01  -1.7323581e+01
   5.0000000e+01  -1.7340037e+01
   5.1000000e+01  -1.7356492e+01
   5.2000000e+01  -1.7372947e+01
   5.3000000e+01  -1.7389402e+01
   5.4000000e+01  -1.7405857e+01
   5.5000000e+01  -1.7422312e+01
   5.6000000e+01  -1.7438767e+01
   5.7000000e+01  -1.7455223e+01
   5.8000000e+01  -1.7471678e+01
   5.9000000e+01  -1.7488133e+01
   6.0000000e+01  -1.7504588e+01
   6.1000000e+01  -1.7521043e+01
   6.2000000e+01  -1.7537498e+01
   6.3000000e+01  -1.7553953e+01
   6.4000000e+01  -1.7570409e+01
   6.5000000e+01  -1.7586864e+01
   6.6000000e+01  -1.7603319e+01
   6.7000000e+01  -1.7619774e+01
   6.8000000e+01  -1.7636229e+01
   6.9000000e+01  -1.7652684e+01
   7.0000000e+01  -1.7669140e+01
   7.1000000e+01  -1.7685595e+01
   7.2000000e+01  -1.7702050e+01
   7.3000000e+01  -1.7718505e+01
   7.4000000e+01  -1.7734960e+01
   7.5000000e+01  -1.7751415e+01
   7.6000000e+01  -1.7767870e+01
   7.7000000e+01  -1.7784326e+01
   7.8000000e+01  -1.7800781e+01
   7.9000000e+01  -1.7817236e+01
   8.0000000e+01  -1.7833691e+01
   8.1000000e+01  -1.7850146e+01
   8.2000000e+01  -1.7866601e+01
   8.3000000e+01  -1.7883057e+01
   8.4000000e+01  -1.7899512e+01
   8.5000000e+01  -1.7915967e+01
   8.6000000e+01  -1.7932422e+01
   8.7000000e+01  -1.7948877e+01
   8.8000000e+01  -1.7965332e+01
   8.9000000e+01  -1.7981787e+01
   9.0000000e+01  -1.7998243e+01
   9.1000000e+01  -1.8014698e+01
   9.2000000e+01  -1.8031153e+01
   9.3000000e+01  -1.8047608e+01
   9.4000000e+01  -1.8064063e+01
   9.5000000e+01  -1.8080518e+01
   9.6000000e+01  -1.8096973e+01
   9.7000000e+01  -1.8113429e+01
   9.8000000e+01  -1.8129884e+01
   9.9000000e+01  -1.8146339e+01
   1.0000000e+02  -1.8162794e+01
   1.0100000e+02  -1.8179249e+01
   1.0200000e+02  -1.8195704e+01
   1.0300000e+02  -1.8212160e+01
   1.0400000e+02  -1.8228615e+01
   1.0500000e+02  -1.8245070e+01
   1.0600000e+02  -1.8261525e+01
   1.0700000e+02  -1.8277980e+01
   1.0800000e+02  -1.8294435e+01
   1.0900000e+02  -1.8310890e+01
   1.1000000e+02  -1.8327346e+01
   1.1100000e+02  -1.8343801e+01
   1.1200000e+02  -1.8360256e+01
   1.1300000e+02  -1.8376711e+01
   1.1400000e+02  -1.8393166e+01
   1.1500000e+02  -1.8409621e+01
   1.1600000e+02  -1.8426076e+01
   1.1700000e+02  -1.8442532e+01
   1.1800000e+02  -1.8458987e+01
   1.1900000e+02  -1.8475442e+01
   1.2000000e+02  -1.8491897e+01
   1.2100000e+02  -1.8508352e+01
   1.2200000e+02  -1.8524807e+01
   1.2300000e+02  -1.8541263e+01
   1.2400000e+02  -1.8557718e+01
   1.2500000e+02  -1.8574173e+01
   1.2600000e+02  -1.8590628e+01
   1.2700000e+02  -1.8607083e+01
   1.2800000e+02  -1.8623538e+01
   1.2900000e+02  -1.8639993e+01
   1.3000000e+02  -1.8656449e+01
   1.3100000e+02  -1.8672904e+01
   1.3200000e+02  -1.8689359e+01
   1.3300000e+02  -1.8705814e+01
   1.3400000e+02  -1.8722269e+01
   1.3500000e+02  -1.8738724e+01
   1.3600000e+02  -1.8755179e+01
   1.3700000e+02  -1.8771635e+01
   1.3800000e+02  -1.8788090e+01
   1.3900000e+02  -1.8804545e+01
   1.4000000e+02  -1.8821000e+01
   1.4100000e+02  -1.8837455e+01
   1.4200000e+02  -1.8853910e+01
   1.4300000e+02  -1.8870366e+01
   1.4400000e+02  -1.8886821e+01
   1.4500000e+02  -1.8903276e+01
   1.4600000e+02  -1.8919731e+01
   1.4700000e+02  -1.8936186e+01
   1.4800000e+02  -1.8952641e+01
   1.4900000e+02  -1.8969096e+01
   1.5000000e+02  -1.8985552e+01
   1.5100000e+02  -1.9002007e+01
   1.5200000e+02  -1.9018462e+01
   1.5300000e+02  -1.9034917e+01
   1.5400000e+02  -1.9051372e+01
   1.5500000e+02  -1.9067827e+01
   1.5600000e+02  -1.9084282e+01
   1.5700000e+02  -1.9100738e+01
   1.5800000e+02  -1.9117193e+01
   1.5900000e+02  -1.9133648e+01
   1.6000000e+02  -1.9150103e+01
   1.6100000e+02  -1.9166558e+01
   1.6200000e+02  -1.9183013e+01
   1.6300000e+02  -1.9199469e+01
   1.6400000e+02  -1.9215924e+01
   1.6500000e+02  -1.9232379e+01
   1.6600000e+02  -1.9248834e+01
   1.6700000e+02  -1.9265289e+01
   1.6800000e+02  -1.9281744e+01
   1.6900000e+02  -1.9298199e+01
   1.7000000e+02  -1.9314655e+01
   1.7100000e+02  -1.9331110e+01
   1.7200000e+02  -1.9347565e+01
   1.7300000e+02  -1.9364020e+01
   1.7400000e+02  -1.9380475e+01
   1.7500000e+02  -1.9396930e+01
   1.7600000e+02  -1.9413385e+01
   1.7700000e+02  -1.9429841e+01
   1.7800000e+02  -1.9446296e+01
   1.7900000e+02  -1.9462751e+01
   1.8000000e+02  -1.9479206e+01
   1.8100000e+02  -1.9495661e+01
   1.8200000e+02  -1.9512116e+01
   1.8300000e+02  -1.9528572e+01
   1.8400000e+02  -1.9545027e+01
   1.8500000e+02  -1.9561482e+01
   1.8600000e+02  -1.9577937e+01
   1.8700000e+02  -1.9594392e+01
   1.8800000e+02  -1.9610847e+01
   1.8900000e+02  -1.9627302e+01
   1.9000000e+02  -1.9643758e+01
   1.9100000e+02  -1.9660213e+01
   1.9200000e+02  -1.9676668e+01
   1.9300000e+02  -1.9693123e+01
   1.9400000e+02  -1.9709578e+01
   1.9500000e+02  -1.9726033e+01
   1.9600000e+02  -1.9742489e+01
   1.9700000e+02  -1.9758944e+01
   1.9800000e+02  -1.9775399e+01
   1.9900000e+02  -1.9791854e+01
   2.0000000e+02  -1.9808309e+01
   2.0100000e+02  -1.9824764e+01
   2.0200000e+02  -1.9841219e+01
   2.0300000e+02  -1.9857675e+01
   2.0400000e+02  -1.9874130e+01
   2.0500000e+02  -1.9890585e+01
   2.0600000e+02  -1.9907040e+01
   2.0700000e+02  -1.9923495e+01
   2.0800000e+02  -1.9939950e+01
   2.0900000e+02  -1.9956405e+01
   2.1000000e+02  -1.9972861e+01
   2.1100000e+02  -1.9989316e+01
   2.1200000e+02  -2.0005771e+01
   2.1300000e+02  -2.0022226e+01
   2.1400000e+02  -2.0038681e+01
   2.1500000e+02  -2.0055136e+01
   2.1600000e+02  -2.0071592e+01
   2.1700000e+02  -2.0088047e+01
   2.1800000e+02  -2.0104502e+01
   2.1900000e+02  -2.0120957e+01
   2.2000000e+02  -2.0137412e+01
   2.2100000e+02  -2.0153867e+01
   2.2200000e+02  -2.0170322e+01
   2.2300000e+02  -2.0186778e+01
   2.2400000e+02  -2.0203233e+01
   2.2500000e+02  -2.0219688e+01
   2.2600000e+02  -2.0236143e+01
   2.2700000e+02  -2.0252598e+01
   2.2800000e+02  -2.0269053e+01
   2.2900000e+02  -2.0285508e+01
   2.3000000e+02  -2.0301964e+01
   2.3100000e+02  -2.0318419e+01
   2.3200000e+02  -2.0334874e+01
   2.3300000e+02  -2.0351329e+01
   2.3400000e+02  -2.0367784e+01
   2.3500000e+02  -2.0384239e+01
   2.3600000e+02  -2.0400695e+01
   2.3700000e+02  -2.0417150e+01
   2.3800000e+02  -2.0433605e+01
   2.3900000e+02  -2.0450060e+01
   2.4000000e+02  -2.0466515e+01
   2.4100000e+02  -2.0482970e+01
   2.4200000e+02  -2.0499425e+01
   2.4300000e+02  -2.0515881e+01
   2.4400000e+02  -2.0532336e+01
   2.4500000e+02  -2.0548791e+01
   2.4600000e+02  -2.0565246e+01
   2.4700000e+02  -2.0581701e+01
   2.4800000e+02  -2.0598156e+01
   2.4900000e+02  -2.0614611e+01
   2.5000000e+02  -2.0631067e+01
   2.5100000e+02  -2.0647522e+01
   2.5200000e+02  -2.0663977e+01
   2.5300000e+02  -2.0680432e+01
   2.5400000e+02  -2.0696887e+01
   2.5500000e+02  -2.0713342e+01
   2.5600000e+02  -2.0729798e+01
   2.5700000e+02  -2.0746253e+01
   2.5800000e+02  -2.0762708e+01
   2.5900000e+02  -2.0779163e+01
   2.6000000e+02  -2.0795618e+01
   2.6100000e+02  -2.0812073e+01
   2.6200000e+02  -2.0828528e+01
   2.6300000e+02  -2.0844984e+01
   2.6400000e+02  -2.0861439e+01
   2.6500000e+02  -2.0877894e+01
   2.6600000e+02  -2.0894349e+01
   2.6700000e+02  -2.0910804e+01
   2.6800000e+02  -2.0927259e+01
   2.6900000e+02  -2.0943714e+01
   2.7000000e+02  -2.0960170e+01
   2.7100000e+02  -2.0976625e+01
   2.7200000e+02  -2.0993080e+01
   2.7300000e+02  -2.1009535e+01
   2.7400000e+02  -2.1025990e+01
   2.7500000e+02  -2.1042445e+01
   2.7600000e+02  -2.1058901e+01
   2.7700000e+02  -2.1075356e+01
   2.7800000e+02  -2.1091811e+01
   2.7900000e+02  -2.1108266e+01
   2.8000000e+02  -2.1124721e+01
   2.8100000e+02  -2.1141176e+01
   2.8200000e+02  -2.1157631e+01
   2.8300000e+02  -2.1174087e+01
   2.8400000e+02  -2.1190542e+01
   2.8500000e+02  -2.1206997e+01
   2.8600000e+02  -2.1223452e+01
   2.8700000e+02  -2.1239907e+01
   2.8800000e+02  -2.1256362e+01
   2.8900000e+02  -2.1272817e+01
   2.9000000e+02  -2.1289273e+01
   2.9100000e+02  -2.1305728e+01
   2.9200000e+02  -2.1322183e+01
   2.9300000e+02  -2.1338638e+01
   2.9400000e+02  -2.1355093e+01
   2.9500000e+02  -2.1371548e+01
   2.9600000e+02  -2.1388004e+01
   2.9700000e+02  -2.1404459e+01
   2.9800000e+02  -2.1420914e+01
   2.9900000e+02  -2.1437369e+01
   3.0000000e+02  -2.1453824e+01
   3.0100000e+02  -2.1470279e+01
   3.0200000e+02  -2.1486734e+01
   3.0300000e+02  -2.1503190e+01
   3.0400000e+02  -2.1519645e+01
   3.0500000e+02  -2.1536100e+01
   3.0600000e+02  -2.1552555e+01
   3.0700000e+02  -2.1569010e+01
   3.0800000e+02  -2.1585465e+01
   3.0900000e+02  -2.1601921e+01
   3.1000000e+02  -2.1618376e+01
   3.1100000e+02  -2.1634831e+01
   3.1200000e+02  -2.1651286e+01
   3.1300000e+02  -2.1667741e+01
   3.1400000e+02  -2.1684196e+01
   3.1500000e+02  -2.1700651e+01
   3.1600000e+02  -2.1717107e+01
   3.1700000e+02  -2.1733562e+01
   3.1800000e+02  -2.1750017e+01
   3.1900000e+02  -2.1766472e+01
   3.2000000e+02  -2.1782927e+01
   3.2100000e+02  -2.1799382e+01
   3.2200000e+02  -2.1815837e+01
   3.2300000e+02  -2.1832293e+01
   3.2400000e+02  -2.1848748e+01
   3.2500000e+02  -2.1865203e+01
   3.2600000e+02  -2.1881658e+01
   3.2700000e+02  -2.1898113e+01
   3.2800000e+02  -2.1914568e+01
   3.2900000e+02  -2.1931024e+01
   3.3000000e+02  -2.1947479e+01
   3.3100000e+02  -2.1963934e+01
   3.3200000e+02  -2.1980389e+01
   3.3300000e+02  -2.1996844e+01
   3.3400000e+02  -2.2013299e+01
   3.3500000e+02  -2.2029754e+01
   3.3600000e+02  -2.2046210e+01
   3.3700000e+02  -2.2062665e+01
   3.3800000e+02  -2.2079120e+01
   3.3900000e+02  -2.2095575e+01
   3.4000000e+02  -2.2112030e+01
   3.4100000e+02  -2.2128485e+01
   3.4200000e+02  -2.2144940e+01
   3.4300000e+02  -2.2161396e+01
   3.4400000e+02  -2.2177851e+01
   3.4500000e+02  -2.2194306e+01
   3.4600000e+02  -2.2210761e+01
   3.4700000e+02  -2.2227216e+01
   3.4800000e+02  -2.2243671e+01
   3.4900000e+02  -2.2260127e+01
   3.5000000e+02  -2.2276582e+01
   3.5100000e+02  -2.2293037e+01
   3.5200000e+02  -2.2309492e+01
   3.5300000e+02  -2.2325947e+01
   3.5400000e+02  -2.2342402e+01
   3.5500000e+02  -2.2358857e+01
   3.5600000e+02  -2.2375313e+01
   3.5700000e+02  -2.2391768e+01
   3.5800000e+02  -2.2408223e+01
   3.5900000e+02  -2.2424678e+01
   3.6000000e+02  -2.2441133e+01
   3.6100000e+02  -2.2457588e+01
   3.6200000e+02  -2.2474043e+01
   3.6300000e+02  -2.2490499e+01
   3.6400000e+02  -2.2506954e+01
   3.6500000e+02  -2.2523409e+01
   3.6600000e+02  -2.2539864e+01
   3.6700000e+02  -2.2556319e+01
   3.6800000e+02  -2.2572774e+01
   3.6900000e+02  -2.2589230e+01
   3.7000000e+02  -2.2605685e+01
   3.7100000e+02  -2.2622140e+01
   3.7200000e+02  -2.2638595e+01
   3.7300000e+02  -2.2655050e+01
   3.7400000e+02  -2.2671505e+01
   3.7500000e+02  -2.2687960e+01
   3.7600000e+02  -2.2704416e+01
   3.7700000e+02  -2.2720871e+01
   3.7800000e+02  -2.2737326e+01
   3.7900000e+02  -2.2753781e+01
   3.8000000e+02  -2.2770236e+01
   3.8100000e+02  -2.2786691e+01
   3.8200000e+02  -2.2803146e+01
   3.8300000e+02  -2.2819602e+01
   3.8400000e+02  -2.2836057e+01
   3.8500000e+02  -2.2852512e+01
   3.8600000e+02  -2.2868967e+01
   3.8700000e+02  -2.2885422e+01
   3.8800000e+02  -2.2901877e+01
   3.8900000e+02  -2.2918333e+01
   3.9000000e+02  -2.2934788e+01
   3.9100000e+02  -2.2951243e+01
   3.9200000e+02  -2.2967698e+01
   3.9300000e+02  -2.2984153e+01
   3.9400000e+02  -2.3000608e+01
   3.9500000e+02  -2.3017063e+01
   3.9600000e+02  -2.3033519e+01
   3.9700000e+02  -2.3049974e+01
   3.9800000e+02  -2.3066429e+01
   3.9900000e+02  -2.3082884e+01
   4.0000000e+02  -2.3099339e+01
   4.0100000e+02  -2.3115794e+01
   4.0200000e+02  -2.3132249e+01
   4.0300000e+02  -2.3148705e+01
   4.0400000e+02  -2.3165160e+01
   4.0500000e+02  -2.3181615e+01
   4.0600000e+02  -2.3198070e+01
   4.0700000e+02  -2.3214525e+01
   4.0800000e+02  -2.3230980e+01
   4.0900000e+02  -2.3247436e+01
   4.1000000e+02  -2.3263891e+01
   4.1100000e+02  -2.3280346e+01
   4.1200000e+02  -2.3296801e+01
   4.1300000e+02  -2.3313256e+01
   4.1400000e+02  -2.3329711e+01
   4.1500000e+02  -2.3346166e+01
   4.1600000e+02  -2.3362622e+01
   4.1700000e+02  -2.3379077e+01
   4.1800000e+02  -2.3395532e+01
   4.1900000e+02  -2.3411987e+01
   4.2000000e+02  -2.3428442e+01
   4.2100000e+02  -2.3444897e+01
   4.2200000e+02  -2.3461353e+01
   4.2300000e+02  -2.3477808e+01
   4.2400000e+02  -2.3494263e+01
   4.2500000e+02  -2.3510718e+01
   4.2600000e+02  -2.3527173e+01
   4.2700000e+02  -2.3543628e+01
   4.2800000e+02  -2.3560083e+01
   4.2900000e+02  -2.3576539e+01
   4.3000000e+02  -2.3592994e+01
   4.3100000e+02  -2.3609449e+01
   4.3200000e+02  -2.3625904e+01
   4.3300000e+02  -2.3642359e+01
   4.3400000e+02  -2.3658814e+01
   4.3500000e+02  -2.3675269e+01
   4.3600000e+02  -2.3691725e+01
   4.3700000e+02  -2.3708180e+01
   4.3800000e+02  -2.3724635e+01
   4.3900000e+02  -2.3741090e+01
   4.4000000e+02  -2.3757545e+01
   4.4100000e+02  -2.3774000e+01
   4.4200000e+02  -2.3790456e+01
   4.4300000e+02  -2.3806911e+01
   4.4400000e+02  -2.3823366e+01
   4.4500000e+02  -2.3839821e+01
   4.4600000e+02  -2.3856276e+01
   4.4700000e+02  -2.3872731e+01
   4.4800000e+02  -2.3889186e+01
   4.4900000e+02  -2.3905642e+01
   4.5000000e+02  -2.3922097e+01
   4.5100000e+02  -2.3938552e+01
   4.5200000e+02  -2.3955007e+01
   4.5300000e+02  -2.3971462e+01
   4.5400000e+02  -2.3987917e+01
   4.5500000e+02  -2.4004372e+01
   4.5600000e+02  -2.4020828e+01
   4.5700000e+02  -2.4037283e+01
   4.5800000e+02  -2.4053738e+01
   4.5900000e+02  -2.4070193e+01
   4.6000000e+02  -2.4086648e+01
   4.6100000e+02  -2.4103103e+01
   4.6200000e+02  -2.4119559e+01
   4.6300000e+02  -2.4136014e+01
   4.6400000e+02  -2.4152469e+01
   4.6500000e+02  -2.4168924e+01
   4.6600000e+02  -2.4185379e+01
   4.6700000e+02  -2.4201834e+01
   4.6800000e+02  -2.4218289e+01
   4.6900000e+02  -2.4234745e+01
   4.7000000e+02  -2.4251200e+01
   4.7100000e+02  -2.4267655e+01
   4.7200000e+02  -2.4284110e+01
   4.7300000e+02  -2.4300565e+01
   4.7400000e+02  -2.4317020e+01
   4.7500000e+02  -2.4333475e+01
   4.7600000e+02  -2.4349931e+01
   4.7700000e+02  -2.4366386e+01
   4.7800000e+02  -2.4382841e+01
   4.7900000e+02  -2.4399296e+01
   4.8000000e+02  -2.4415751e+01
   4.8100000e+02  -2.4432206e+01
   4.8200000e+02  -2.4448662e+01
   4.8300000e+02  -2.4465117e+01
   4.8400000e+02  -2.4481572e+01
   4.8500000e+02  -2.4498027e+01
   4.8600000e+02  -2.4514482e+01
   4.8700000e+02  -2.4530937e+01
   4.8800000e+02  -2.4547392e+01
   4.8900000e+02  -2.4563848e+01
   4.9000000e+02  -2.4580303e+01
   4.9100000e+02  -2.4596758e+01
   4.9200000e+02  -2.4613213e+01
   4.9300000e+02  -2.4629668e+01
   4.9400000e+02  -2.4646123e+01
   4.9500000e+02  -2.4662578e+01
   4.9600000e+02  -2.4679034e+01
   4.9700000e+02  -2.4695489e+01
   4.9800000e+02  -2.4711944e+01
   4.9900000e+02  -2.4728399e+01
   5.0000000e+02  -2.4744854e+01


==> Dat/SRS_GL_500ch_20GHz_23dBm.dat <==
   1.0000000e+00   4.9700112e+00
   2.0000000e+00   4.9439316e+00
   3.0000000e+00   4.9178519e+00
   4.0000000e+00   4.8917723e+00
   5.0000000e+00   4.8656926e+00
   6.0000000e+00   4.8396130e+00
   7.0000000e+00   4.8135333e+00
   8.0000000e+00   4.7874536e+00
   9.0000000e+00   4.7613740e+00
   1.0000000e+01   4.7352943e+00
   1.1000000e+01   4.7092147e+00
   1.2000000e+01   4.6831350e+00
   1.3000000e+01   4.6570554e+00
   1.4000000e+01   4.6309757e+00
   1.5000000e+01   4.6048961e+00
   1.6000000e+01   4.5788164e+00
   1.7000000e+01   4.5527367e+00
   1.8000000e+01   4.5266571e+00
   1.9000000e+01   4.5005774e+00
   2.0000000e+01   4.4744978e+00
   2.1000000e+01   4.4484181e+00
   2.2000000e+01   4.4223385e+00
   2.3000000e+01   4.3962588e+00
   2.4000000e+01   4.3701791e+00
   2.5000000e+01   4.3440995e+00
   2.6000000e+01   4.3180198e+00
   2.7000000e+01   4.2919402e+00
   2.8000000e+01   4.2658605e+00
   2.9000000e+01   4.2397809e+00
   3.0000000e+01   4.2137012e+00
   3.1000000e+01   4.1876216e+00
   3.2000000e+01   4.1615419e+00
   3.3000000e+01   4.1354622e+00
   3.4000000e+01   4.1093826e+00
   3.5000000e+01   4.0833029e+00
   3.6000000e+01   4.0572233e+00
   3.7000000e+01   4.0311436e+00
   3.8000000e+01   4.0050640e+00
   3.9000000e+01   3.9789843e+00
   4.0000000e+01   3.9529047e+00
   4.1000000e+01   3.9268250e+00
   4.2000000e+01   3.9007453e+00
   4.3000000e+01   3.8746657e+00
   4.4000000e+01   3.8485860e+00
   4.5000000e+01   3.8225064e+00
   4.6000000e+01   3.7964267e+00
   4.7000000e+01   3.7703471e+00
   4.8000000e+01   3.7442674e+00
   4.9000000e+01   3.7181878e+00
   5.0000000e+01   3.6921081e+00
   5.1000000e+01   3.6660284e+00
   5.2000000e+01   3.6399488e+00
   5.3000000e+01   3.6138691e+00
   5.4000000e+01   3.5877895e+00
   5.5000000e+01   3.5617098e+00
   5.6000000e+01   3.5356302e+00
   5.7000000e+01   3.5095505e+00
   5.8000000e+01   3.4834708e+00
   5.9000000e+01   3.4573912e+00
   6.0000000e+01   3.4313115e+00
   6.1000000e+01   3.4052319e+00
   6.2000000e+01   3.3791522e+00
   6.3000000e+01   3.3530726e+00
   6.4000000e+01   3.3269929e+00
   6.5000000e+01   3.3009133e+00
   6.6000000e+01   3.2748336e+00
   6.7000000e+01   3.2487539e+00
   6.8000000e+01   3.2226743e+00
   6.9000000e+01   3.1965946e+00
   7.0000000e+01   3.1705150e+00
   7.1000000e+01   3.1444353e+00
   7.2000000e+01   3.1183557e+00
   7.3000000e+01   3.0922760e+00
   7.4000000e+01   3.0661964e+00
   7.5000000e+01   3.0401167e+00
   7.6000000e+01   3.0140370e+00
   7.7000000e+01   2.9879574e+00
   7.8000000e+01   2.9618777e+00
   7.9000000e+01   2.9357981e+00
   8.0000000e+01   2.9097184e+00
   8.1000000e+01   2.8836388e+00
   8.2000000e+01   2.8575591e+00
   8.3000000e+01   2.8314795e+00
   8.4000000e+01   2.8053998e+00
   8.5000000e+01   2.7793201e+00
   8.6000000e+01   2.7532405e+00
   8.7000000e+01   2.7271608e+00
   8.8000000e+01   2.7010812e+00
   8.9000000e+01   2.6750015e+00
   9.0000000e+01   2.6489219e+00
   9.1000000e+01   2.6228422e+00
   9.2000000e+01   2.5967625e+00
   9.3000000e+01   2.5706829e+00
   9.4000000e+01   2.5446032e+00
   9.5000000e+01   2.5185236e+00
   9.6000000e+01   2.4924439e+00
   9.7000000e+01   2.4663643e+00
   9.8000000e+01   2.4402846e+00
   9.9000000e+01   2.4142050e+00
   1.0000000e+02   2.3881253e+00
   1.0100000e+02   2.3620456e+00
   1.0200000e+02   2.3359660e+00
   1.0300000e+02   2.3098863e+00
   1.0400000e+02   2.2838067e+00
   1.0500000e+02   2.2577270e+00
   1.0600000e+02   2.2316474e+00
   1.0700000e+02   2.2055677e+00
   1.0800000e+02   2.1794881e+00
   1.0900000e+02   2.1534084e+00
   1.1000000e+02   2.1273287e+00
   1.1100000e+02   2.1012491e+00
   1.1200000e+02   2.0751694e+00
   1.1300000e+02   2.0490898e+00
   1.1400000e+02   2.0230101e+00
   1.1500000e+02   1.9969305e+00
   1.1600000e+02   1.9708508e+00
   1.1700000e+02   1.9447711e+00
   1.1800000e+02   1.9186915e+00
   1.1900000e+02   1.8926118e+00
   1.2000000e+02   1.8665322e+00
   1.2100000e+02   1.8404525e+00
   1.2200000e+02   1.8143729e+00
   1.2300000e+02   1.7882932e+00
   1.2400000e+02   1.7622136e+00
   1.2500000e+02   1.7361339e+00
   1.2600000e+02   1.7100542e+00
   1.2700000e+02   1.6839746e+00
   1.2800000e+02   1.6578949e+00
   1.2900000e+02   1.6318153e+00
   1.3000000e+02   1.6057356e+00
   1.3100000e+02   1.5796560e+00
   1.3200000e+02   1.5535763e+00
   1.3300000e+02   1.5274967e+00
   1.3400000e+02   1.5014170e+00
   1.3500000e+02   1.4753373e+00
   1.3600000e+02   1.4492577e+00
   1.3700000e+02   1.4231780e+00
   1.3800000e+02   1.3970984e+00
   1.3900000e+02   1.3710187e+00
   1.4000000e+02   1.3449391e+00
   1.4100000e+02   1.3188594e+00
   1.4200000e+02   1.2927798e+00
   1.4300000e+02   1.2667001e+00
   1.4400000e+02   1.2406204e+00
   1.4500000e+02   1.2145408e+00
   1.4600000e+02   1.1884611e+00
   1.4700000e+02   1.1623815e+00
   1.4800000e+02   1.1363018e+00
   1.4900000e+02   1.1102222e+00
   1.5000000e+02   1.0841425e+00
   1.5100000e+02   1.0580628e+00
   1.5200000e+02   1.0319832e+00
   1.5300000e+02   1.0059035e+00
   1.5400000e+02   9.7982388e-01
   1.5500000e+02   9.5374422e-01
   1.5600000e+02   9.2766457e-01
   1.5700000e+02   9.0158491e-01
   1.5800000e+02   8.7550526e-01
   1.5900000e+02   8.4942560e-01
   1.6000000e+02   8.2334594e-01
   1.6100000e+02   7.9726629e-01
   1.6200000e+02   7.7118663e-01
   1.6300000e+02   7.4510698e-01
   1.6400000e+02   7.1902732e-01
   1.6500000e+02   6.9294767e-01
   1.6600000e+02   6.6686801e-01
   1.6700000e+02   6.4078835e-01
   1.6800000e+02   6.1470870e-01
   1.6900000e+02   5.8862904e-01
   1.7000000e+02   5.6254939e-01
   1.7100000e+02   5.3646973e-01
   1.7200000e+02   5.1039007e-01
   1.7300000e+02   4.8431042e-01
   1.7400000e+02   4.5823076e-01
   1.7500000e+02   4.3215111e-01
   1.7600000e+02   4.0607145e-01
   1.7700000e+02   3.7999179e-01
   1.7800000e+02   3.5391214e-01
   1.7900000e+02   3.2783248e-01
   1.8000000e+02   3.0175283e-01
   1.8100000e+02   2.7567317e-01
   1.8200000e+02   2.4959351e-01
   1.8300000e+02   2.2351386e-01
   1.8400000e+02   1.9743420e-01
   1.8500000e+02   1.7135455e-01
   1.8600000e+02   1.4527489e-01
   1.8700000e+02   1.1919524e-01
   1.8800000e+02   9.3115579e-02
   1.8900000e+02   6.7035923e-02
   1.9000000e+02   4.0956267e-02
   1.9100000e+02   1.4876612e-02
   1.9200000e+02  -1.1203044e-02
   1.9300000e+02  -3.7282700e-02
   1.9400000e+02  -6.3362356e-02
   1.9500000e+02  -8.9442012e-02
   1.9600000e+02  -1.1552167e-01
   1.9700000e+02  -1.4160132e-01
   1.9800000e+02  -1.6768098e-01
   1.9900000e+02  -1.9376064e-01
   2.0000000e+02  -2.1984029e-01
   2.0100000e+02  -2.4591995e-01
   2.0200000e+02  -2.7199960e-01
   2.0300000e+02  -2.9807926e-01
   2.0400000e+02  -3.2415892e-01
   2.0500000e+02  -3.5023857e-01
   2.0600000e+02  -3.7631823e-01
   2.0700000e+02  -4.0239788e-01
   2.0800000e+02  -4.2847754e-01
   2.0900000e+02  -4.5455719e-01
   2.1000000e+02  -4.8063685e-01
   2.1100000e+02  -5.0671651e-01
   2.1200000e+02  -5.3279616e-01
   2.1300000e+02  -5.5887582e-01
   2.1400000e+02  -5.8495547e-01
   2.1500000e+02  -6.1103513e-01
   2.1600000e+02  -6.3711479e-01
   2.1700000e+02  -6.6319444e-01
   2.1800000e+02  -6.8927410e-01
   2.1900000e+02  -7.1535375e-01
   2.2000000e+02  -7.4143341e-01
   2.2100000e+02  -7.6751307e-01
   2.2200000e+02  -7.9359272e-01
   2.2300000e+02  -8.1967238e-01
   2.2400000e+02  -8.4575203e-01
   2.2500000e+02  -8.7183169e-01
   2.2600000e+02  -8.9791135e-01
   2.2700000e+02  -9.2399100e-01
   2.2800000e+02  -9.5007066e-01
   2.2900000e+02  -9.7615031e-01
   2.3000000e+02  -1.0022300e+00
   2.3100000e+02  -1.0283096e+00
   2.3200000e+02  -1.0543893e+00
   2.3300000e+02  -1.0804689e+00
   2.3400000e+02  -1.1065486e+00
   2.3500000e+02  -1.1326282e+00
   2.3600000e+02  -1.1587079e+00
   2.3700000e+02  -1.1847876e+00
   2.3800000e+02  -1.2108672e+00
   2.3900000e+02  -1.2369469e+00
   2.4000000e+02  -1.2630265e+00
   2.4100000e+02  -1.2891062e+00
   2.4200000e+02  -1.3151858e+00
   2.4300000e+02  -1.3412655e+00
   2.4400000e+02  -1.3673452e+00
   2.4500000e+02  -1.3934248e+00
   2.4600000e+02  -1.4195045e+00
   2.4700000e+02  -1.4455841e+00
   2.4800000e+02  -1.4716638e+00
   2.4900000e+02  -1.4977434e+00
   2.5000000e+02  -1.5238231e+00
   2.5100000e+02  -1.5499027e+00
   2.5200000e+02  -1.5759824e+00
   2.5300000e+02  -1.6020621e+00
   2.5400000e+02  -1.6281417e+00
   2.5500000e+02  -1.6542214e+00
   2.5600000e+02  -1.6803010e+00
   2.5700000e+02  -1.7063807e+00
   2.5800000e+02  -1.7324603e+00
   2.5900000e+02  -1.7585400e+00
   2.6000000e+02  -1.7846196e+00
   2.6100000e+02  -1.8106993e+00
   2.6200000e+02  -1.8367790e+00
   2.6300000e+02  -1.8628586e+00
   2.6400000e+02  -1.8889383e+00
   2.6500000e+02  -1.9150179e+00
   2.6600000e+02  -1.9410976e+00
   2.6700000e+02  -1.9671772e+00
   2.6800000e+02  -1.9932569e+00
   2.6900000e+02  -2.0193365e+00
   2.7000000e+02  -2.0454162e+00
   2.7100000e+02  -2.0714959e+00
   2.7200000e+02  -2.0975755e+00
   2.7300000e+02  -2.1236552e+00
   2.7400000e+02  -2.1497348e+00
   2.7500000e+02  -2.1758145e+00
   2.7600000e+02  -2.2018941e+00
   2.7700000e+02  -2.2279738e+00
   2.7800000e+02  -2.2540535e+00
   2.7900000e+02  -2.2801331e+00
   2.8000000e+02  -2.3062128e+00
   2.8100000e+02  -2.3322924e+00
   2.8200000e+02  -2.3583721e+00
   2.8300000e+02  -2.3844517e+00
   2.8400000e+02  -2.4105314e+00
   2.8500000e+02  -2.4366110e+00
   2.8600000e+02  -2.4626907e+00
   2.8700000e+02  -2.4887704e+00
   2.8800000e+02  -2.5148500e+00
   2.8900000e+02  -2.5409297e+00
   2.9000000e+02  -2.5670093e+00
   2.9100000e+02  -2.5930890e+00
   2.9200000e+02  -2.6191686e+00
   2.9300000e+02  -2.6452483e+00
   2.9400000e+02  -2.6713279e+00
   2.9500000e+02  -2.6974076e+00
   2.9600000e+02  -2.7234873e+00
   2.9700000e+02  -2.7495669e+00
   2.9800000e+02  -2.7756466e+00
   2.9900000e+02  -2.8017262e+00
   3.0000000e+02  -2.8278059e+00
   3.0100000e+02  -2.8538855e+00
   3.0200000e+02  -2.8799652e+00
   3.0300000e+02  -2.9060449e+00
   3.0400000e+02  -2.9321245e+00
   3.0500000e+02  -2.9582042e+00
   3.0600000e+02  -2.9842838e+00
   3.0700000e+02  -3.0103635e+00
   3.0800000e+02  -3.0364431e+00
   3.0900000e+02  -3.0625228e+00
   3.1000000e+02  -3.0886024e+00
   3.1100000e+02  -3.1146821e+00
   3.1200000e+02  -3.1407618e+00
   3.1300000e+02  -3.1668414e+00
   3.1400000e+02  -3.1929211e+00
   3.1500000e+02  -3.2190007e+00
   3.1600000e+02  -3.2450804e+00
   3.1700000e+02  -3.2711600e+00
   3.1800000e+02  -3.2972397e+00
   3.1900000e+02  -3.3233193e+00
   3.2000000e+02  -3.3493990e+00
   3.2100000e+02  -3.3754787e+00
   3.2200000e+02  -3.4015583e+00
   3.2300000e+02  -3.4276380e+00
   3.2400000e+02  -3.4537176e+00
   3.2500000e+02  -3.4797973e+00
   3.2600000e+02  -3.5058769e+00
   3.2700000e+02  -3.5319566e+00
   3.2800000e+02  -3.5580362e+00
   3.2900000e+02  -3.5841159e+00
   3.3000000e+02  -3.6101956e+00
   3.3100000e+02  -3.6362752e+00
   3.3200000e+02  -3.6623549e+00
   3.3300000e+02  -3.6884345e+00
   3.3400000e+02  -3.7145142e+00
   3.3500000e+02  -3.7405938e+00
   3.3600000e+02  -3.7666735e+00
   3.3700000e+02  -3.7927532e+00
   3.3800000e+02  -3.8188328e+00
   3.3900000e+02  -3.8449125e+00
   3.4000000e+02  -3.8709921e+00
   3.4100000e+02  -3.8970718e+00
   3.4200000e+02  -3.9231514e+00
   3.4300000e+02  -3.9492311e+00
   3.4400000e+02  -3.9753107e+00
   3.4500000e+02  -4.0013904e+00
   3.4600000e+02  -4.0274701e+00
   3.4700000e+02  -4.0535497e+00
   3.4800000e+02  -4.0796294e+00
   3.4900000e+02  -4.1057090e+00
   3.5000000e+02  -4.1317887e+00
   3.5100000e+02  -4.1578683e+00
   3.5200000e+02  -4.1839480e+00
   3.5300000e+02  -4.2100276e+00
   3.5400000e+02  -4.2361073e+00
   3.5500000e+02  -4.2621870e+00
   3.5600000e+02  -4.2882666e+00
   3.5700000e+02  -4.3143463e+00
   3.5800000e+02  -4.3404259e+00
   3.5900000e+02  -4.3665056e+00
   3.6000000e+02  -4.3925852e+00
   3.6100000e+02  -4.4186649e+00
   3.6200000e+02  -4.4447446e+00
   3.6300000e+02  -4.4708242e+00
   3.6400000e+02  -4.4969039e+00
   3.6500000e+02  -4.5229835e+00
   3.6600000e+02  -4.5490632e+00
   3.6700000e+02  -4.5751428e+00
   3.6800000e+02  -4.6012225e+00
   3.6900000e+02  -4.6273021e+00
   3.7000000e+02  -4.6533818e+00
   3.7100000e+02  -4.6794615e+00
   3.7200000e+02  -4.7055411e+00
   3.7300000e+02  -4.7316208e+00
   3.7400000e+02  -4.7577004e+00
   3.7500000e+02  -4.7837801e+00
   3.7600000e+02  -4.8098597e+00
   3.7700000e+02  -4.8359394e+00
   3.7800000e+02  -4.8620190e+00
   3.7900000e+02  -4.8880987e+00
   3.8000000e+02  -4.9141784e+00
   3.8100000e+02  -4.9402580e+00
   3.8200000e+02  -4.9663377e+00
   3.8300000e+02  -4.9924173e+00
   3.8400000e+02  -5.0184970e+00
   3.8500000e+02  -5.0445766e+00
   3.8600000e+02  -5.0706563e+00
   3.8700000e+02  -5.0967359e+00
   3.8800000e+02  -5.1228156e+00
   3.8900000e+02  -5.1488953e+00
   3.9000000e+02  -5.1749749e+00
   3.9100000e+02  -5.2010546e+00
   3.9200000e+02  -5.2271342e+00
   3.9300000e+02  -5.2532139e+00
   3.9400000e+02  -5.2792935e+00
   3.9500000e+02  -5.3053732e+00
   3.9600000e+02  -5.3314529e+00
   3.9700000e+02  -5.3575325e+00
   3.9800000e+02  -5.3836122e+00
   3.9900000e+02  -5.4096918e+00
   4.0000000e+02  -5.4357715e+00
   4.0100000e+02  -5.4618511e+00
   4.0200000e+02  -5.4879308e+00
   4.0300000e+02  -5.5140104e+00
   4.0400000e+02  -5.5400901e+00
   4.0500000e+02  -5.5661698e+00
   4.0600000e+02  -5.5922494e+00
   4.0700000e+02  -5.6183291e+00
   4.0800000e+02  -5.6444087e+00
   4.0900000e+02  -5.6704884e+00
   4.1000000e+02  -5.6965680e+00
   4.1100000e+02  -5.7226477e+00
   4.1200000e+02  -5.7487273e+00
   4.1300000e+02  -5.7748070e+00
   4.1400000e+02  -5.8008867e+00
   4.1500000e+02  -5.8269663e+00
   4.1600000e+02  -5.8530460e+00
   4.1700000e+02  -5.8791256e+00
   4.1800000e+02  -5.9052053e+00
   4.1900000e+02  -5.9312849e+00
   4.2000000e+02  -5.9573646e+00
   4.2100000e+02  -5.9834442e+00
   4.2200000e+02  -6.0095239e+00
   4.2300000e+02  -6.0356036e+00
   4.2400000e+02  -6.0616832e+00
   4.2500000e+02  -6.0877629e+00
   4.2600000e+02  -6.1138425e+00
   4.2700000e+02  -6.1399222e+00
   4.2800000e+02  -6.1660018e+00
   4.2900000e+02  -6.1920815e+00
   4.3000000e+02  -6.2181612e+00
   4.3100000e+02  -6.2442408e+00
   4.3200000e+02  -6.2703205e+00
   4.3300000e+02  -6.2964001e+00
   4.3400000e+02  -6.3224798e+00
   4.3500000e+02  -6.3485594e+00
   4.3600000e+02  -6.3746391e+00
   4.3700000e+02  -6.4007187e+00
   4.3800000e+02  -6.4267984e+00
   4.3900000e+02  -6.4528781e+00
   4.4000000e+02  -6.4789577e+00
   4.4100000e+02  -6.5050374e+00
   4.4200000e+02  -6.5311170e+00
   4.4300000e+02  -6.5571967e+00
   4.4400000e+02  -6.5832763e+00
   4.4500000e+02  -6.6093560e+00
   4.4600000e+02  -6.6354356e+00
   4.4700000e+02  -6.6615153e+00
   4.4800000e+02  -6.6875950e+00
   4.4900000e+02  -6.7136746e+00
   4.5000000e+02  -6.7397543e+00
   4.5100000e+02  -6.7658339e+00
   4.5200000e+02  -6.7919136e+00
   4.5300000e+02  -6.8179932e+00
   4.5400000e+02  -6.8440729e+00
   4.5500000e+02  -6.8701526e+00
   4.5600000e+02  -6.8962322e+00
   4.5700000e+02  -6.9223119e+00
   4.5800000e+02  -6.9483915e+00
   4.5900000e+02  -6.9744712e+00
   4.6000000e+02  -7.0005508e+00
   4.6100000e+02  -7.0266305e+00
   4.6200000e+02  -7.0527101e+00
   4.6300000e+02  -7.0787898e+00
   4.6400000e+02  -7.1048695e+00
   4.6500000e+02  -7.1309491e+00
   4.6600000e+02  -7.1570288e+00
   4.6700000e+02  -7.1831084e+00
   4.6800000e+02  -7.2091881e+00
   4.6900000e+02  -7.2352677e+00
   4.7000000e+02  -7.2613474e+00
   4.7100000e+02  -7.2874270e+00
   4.7200000e+02  -7.3135067e+00
   4.7300000e+02  -7.3395864e+00
   4.7400000e+02  -7.3656660e+00
   4.7500000e+02  -7.3917457e+00
   4.7600000e+02  -7.4178253e+00
   4.7700000e+02  -7.4439050e+00
   4.7800000e+02  -7.4699846e+00
   4.7900000e+02  -7.4960643e+00
   4.8000000e+02  -7.5221439e+00
   4.8100000e+02  -7.5482236e+00
   4.8200000e+02  -7.5743033e+00
   4.8300000e+02  -7.6003829e+00
   4.8400000e+02  -7.6264626e+00
   4.8500000e+02  -7.6525422e+00
   4.8600000e+02  -7.6786219e+00
   4.8700000e+02  -7.7047015e+00
   4.8800000e+02  -7.7307812e+00
   4.8900000e+02  -7.7568609e+00
   4.9000000e+02  -7.7829405e+00
   4.9100000e+02  -7.8090202e+00
   4.9200000e+02  -7.8350998e+00
   4.9300000e+02  -7.8611795e+00
   4.9400000e+02  -7.8872591e+00
   4.9500000e+02  -7.9133388e+00
   4.9600000e+02  -7.9394184e+00
   4.9700000e+02  -7.9654981e+00
   4.9800000e+02  -7.9915778e+00
   4.9900000e+02  -8.0176574e+00
   5.0000000e+02  -8.0437371e+00


==> Dat/SRS_GL_500ch_20GHz_23dBm_atten.dat <==
   1.0000000e+00  -1.5029989e+01
   2.0000000e+00  -1.5056068e+01
   3.0000000e+00  -1.5082148e+01
   4.0000000e+00  -1.5108228e+01
   5.0000000e+00  -1.5134307e+01
   6.0000000e+00  -1.5160387e+01
   7.0000000e+00  -1.5186467e+01
   8.0000000e+00  -1.5212546e+01
   9.0000000e+00  -1.5238626e+01
   1.0000000e+01  -1.5264706e+01
   1.1000000e+01  -1.5290785e+01
   1.2000000e+01  -1.5316865e+01
   1.3000000e+01  -1.5342945e+01
   1.4000000e+01  -1.5369024e+01
   1.5000000e+01  -1.5395104e+01
   1.6000000e+01  -1.5421184e+01
   1.7000000e+01  -1.5447263e+01
   1.8000000e+01  -1.5473343e+01
   1.9000000e+01  -1.5499423e+01
   2.0000000e+01  -1.5525502e+01
   2.1000000e+01  -1.5551582e+01
   2.2000000e+01  -1.5577662e+01
   2.3000000e+01  -1.5603741e+01
   2.4000000e+01  -1.5629821e+01
   2.5000000e+01  -1.5655901e+01
   2.6000000e+01  -1.5681980e+01
   2.7000000e+01  -1.5708060e+01
   2.8000000e+01  -1.5734139e+01
   2.9000000e+01  -1.5760219e+01
   3.0000000e+01  -1.5786299e+01
   3.1000000e+01  -1.5812378e+01
   3.2000000e+01  -1.5838458e+01
   3.3000000e+01  -1.5864538e+01
   3.4000000e+01  -1.5890617e+01
   3.5000000e+01  -1.5916697e+01
   3.6000000e+01  -1.5942777e+01
   3.7000000e+01  -1.5968856e+01
   3.8000000e+01  -1.5994936e+01
   3.9000000e+01  -1.6021016e+01
   4.0000000e+01  -1.6047095e+01
   4.1000000e+01  -1.6073175e+01
   4.2000000e+01  -1.6099255e+01
   4.3000000e+01  -1.6125334e+01
   4.4000000e+01  -1.6151414e+01
   4.5000000e+01  -1.6177494e+01
   4.6000000e+01  -1.6203573e+01
   4.7000000e+01  -1.6229653e+01
   4.8000000e+01  -1.6255733e+01
   4.9000000e+01  -1.6281812e+01
   5.0000000e+01  -1.6307892e+01
   5.1000000e+01  -1.6333972e+01
   5.2000000e+01  -1.6360051e+01
   5.3000000e+01  -1.6386131e+01
   5.4000000e+01  -1.6412211e+01
   5.5000000e+01  -1.6438290e+01
   5.6000000e+01  -1.6464370e+01
   5.7000000e+01  -1.6490449e+01
   5.8000000e+01  -1.6516529e+01
   5.9000000e+01  -1.6542609e+01
   6.0000000e+01  -1.6568688e+01
   6.1000000e+01  -1.6594768e+01
   6.2000000e+01  -1.6620848e+01
   6.3000000e+01  -1.6646927e+01
   6.4000000e+01  -1.6673007e+01
   6.5000000e+01  -1.6699087e+01
   6.6000000e+01  -1.6725166e+01
   6.7000000e+01  -1.6751246e+01
   6.8000000e+01  -1.6777326e+01
   6.9000000e+01  -1.6803405e+01
   7.0000000e+01  -1.6829485e+01
   7.1000000e+01  -1.6855565e+01
   7.2000000e+01  -1.6881644e+01
   7.3000000e+01  -1.6907724e+01
   7.4000000e+01  -1.6933804e+01
   7.5000000e+01  -1.6959883e+01
   7.6000000e+01  -1.6985963e+01
   7.7000000e+01  -1.7012043e+01
   7.8000000e+01  -1.7038122e+01
   7.9000000e+01  -1.7064202e+01
   8.0000000e+01  -1.7090282e+01
   8.1000000e+01  -1.7116361e+01
   8.2000000e+01  -1.7142441e+01
   8.3000000e+01  -1.7168521e+01
   8.4000000e+01  -1.7194600e+01
   8.5000000e+01  -1.7220680e+01
   8.6000000e+01  -1.7246760e+01
   8.7000000e+01  -1.7272839e+01
   8.8000000e+01  -1.7298919e+01
   8.9000000e+01  -1.7324998e+01
   9.0000000e+01  -1.7351078e+01
   9.1000000e+01  -1.7377158e+01
   9.2000000e+01  -1.7403237e+01
   9.3000000e+01  -1.7429317e+01
   9.4000000e+01  -1.7455397e+01
   9.5000000e+01  -1.7481476e+01
   9.6000000e+01  -1.7507556e+01
   9.7000000e+01  -1.7533636e+01
   9.8000000e+01  -1.7559715e+01
   9.9000000e+01  -1.7585795e+01
   1.0000000e+02  -1.7611875e+01
   1.0100000e+02  -1.7637954e+01
   1.0200000e+02  -1.7664034e+01
   1.0300000e+02  -1.7690114e+01
   1.0400000e+02  -1.7716193e+01
   1.0500000e+02  -1.7742273e+01
   1.0600000e+02  -1.7768353e+01
   1.0700000e+02  -1.7794432e+01
   1.0800000e+02  -1.7820512e+01
   1.0900000e+02  -1.7846592e+01
   1.1000000e+02  -1.7872671e+01
   1.1100000e+02  -1.7898751e+01
   1.1200000e+02  -1.7924831e+01
   1.1300000e+02  -1.7950910e+01
   1.1400000e+02  -1.7976990e+01
   1.1500000e+02  -1.8003070e+01
   1.1600000e+02  -1.8029149e+01
   1.1700000e+02  -1.8055229e+01
   1.1800000e+02  -1.8081309e+01
   1.1900000e+02  -1.8107388e+01
   1.2000000e+02  -1.8133468e+01
   1.2100000e+02  -1.8159547e+01
   1.2200000e+02  -1.8185627e+01
   1.2300000e+02  -1.8211707e+01
   1.2400000e+02  -1.8237786e+01
   1.2500000e+02  -1.8263866e+01
   1.2600000e+02  -1.8289946e+01
   1.2700000e+02  -1.8316025e+01
   1.2800000e+02  -1.8342105e+01
   1.2900000e+02  -1.8368185e+01
   1.3000000e+02  -1.8394264e+01
   1.3100000e+02  -1.8420344e+01
   1.3200000e+02  -1.8446424e+01
   1.3300000e+02  -1.8472503e+01
   1.3400000e+02  -1.8498583e+01
   1.3500000e+02  -1.8524663e+01
   1.3600000e+02  -1.8550742e+01
   1.3700000e+02  -1.8576822e+01
   1.3800000e+02  -1.8602902e+01
   1.3900000e+02  -1.8628981e+01
   1.4000000e+02  -1.8655061e+01
   1.4100000e+02  -1.8681141e+01
   1.4200000e+02  -1.8707220e+01
   1.4300000e+02  -1.8733300e+01
   1.4400000e+02  -1.8759380e+01
   1.4500000e+02  -1.8785459e+01
   1.4600000e+02  -1.8811539e+01
   1.4700000e+02  -1.8837619e+01
   1.4800000e+02  -1.8863698e+01
   1.4900000e+02  -1.8889778e+01
   1.5000000e+02  -1.8915857e+01
   1.5100000e+02  -1.8941937e+01
   1.5200000e+02  -1.8968017e+01
   1.5300000e+02  -1.8994096e+01
   1.5400000e+02  -1.9020176e+01
   1.5500000e+02  -1.9046256e+01
   1.5600000e+02  -1.9072335e+01
   1.5700000e+02  -1.9098415e+01
   1.5800000e+02  -1.9124495e+01
   1.5900000e+02  -1.9150574e+01
   1.6000000e+02  -1.9176654e+01
   1.6100000e+02  -1.9202734e+01
   1.6200000e+02  -1.9228813e+01
   1.6300000e+02  -1.9254893e+01
   1.6400000e+02  -1.9280973e+01
   1.6500000e+02  -1.9307052e+01
   1.6600000e+02  -1.9333132e+01
   1.6700000e+02  -1.9359212e+01
   1.6800000e+02  -1.9385291e+01
   1.6900000e+02  -1.9411371e+01
   1.7000000e+02  -1.9437451e+01
   1.7100000e+02  -1.9463530e+01
   1.7200000e+02  -1.9489610e+01
   1.7300000e+02  -1.9515690e+01
   1.7400000e+02  -1.9541769e+01
   1.7500000e+02  -1.9567849e+01
   1.7600000e+02  -1.9593929e+01
   1.7700000e+02  -1.9620008e+01
   1.7800000e+02  -1.9646088e+01
   1.7900000e+02  -1.9672168e+01
   1.8000000e+02  -1.9698247e+01
   1.8100000e+02  -1.9724327e+01
   1.8200000e+02  -1.9750406e+01
   1.8300000e+02  -1.9776486e+01
   1.8400000e+02  -1.9802566e+01
   1.8500000e+02  -1.9828645e+01
   1.8600000e+02  -1.9854725e+01
   1.8700000e+02  -1.9880805e+01
   1.8800000e+02  -1.9906884e+01
   1.8900000e+02  -1.9932964e+01
   1.9000000e+02  -1.9959044e+01
   1.9100000e+02  -1.9985123e+01
   1.9200000e+02  -2.0011203e+01
   1.9300000e+02  -2.0037283e+01
   1.9400000e+02  -2.0063362e+01
   1.9500000e+02  -2.0089442e+01
   1.9600000e+02  -2.0115522e+01
   1.9700000e+02  -2.0141601e+01
   1.9800000e+02  -2.0167681e+01
   1.9900000e+02  -2.0193761e+01
   2.0000000e+02  -2.0219840e+01
   2.0100000e+02  -2.0245920e+01
   2.0200000e+02  -2.0272000e+01
   2.0300000e+02  -2.0298079e+01
   2.0400000e+02  -2.0324159e+01
   2.0500000e+02  -2.0350239e+01
   2.0600000e+02  -2.0376318e+01
   2.0700000e+02  -2.0402398e+01
   2.0800000e+02  -2.0428478e+01
   2.0900000e+02  -2.0454557e+01
   2.1000000e+02  -2.0480637e+01
   2.1100000e+02  -2.0506717e+01
   2.1200000e+02  -2.0532796e+01
   2.1300000e+02  -2.0558876e+01
   2.1400000e+02  -2.0584955e+01
   2.1500000e+02  -2.0611035e+01
   2.1600000e+02  -2.0637115e+01
   2.1700000e+02  -2.0663194e+01
   2.1800000e+02  -2.0689274e+01
   2.1900000e+02  -2.0715354e+01
   2.2000000e+02  -2.0741433e+01
   2.2100000e+02  -2.0767513e+01
   2.2200000e+02  -2.0793593e+01
   2.2300000e+02  -2.0819672e+01
   2.2400000e+02  -2.0845752e+01
   2.2500000e+02  -2.0871832e+01
   2.2600000e+02  -2.0897911e+01
   2.2700000e+02  -2.0923991e+01
   2.2800000e+02  -2.0950071e+01
   2.2900000e+02  -2.0976150e+01
   2.3000000e+02  -2.1002230e+01
   2.3100000e+02  -2.1028310e+01
   2.3200000e+02  -2.1054389e+01
   2.3300000e+02  -2.1080469e+01
   2.3400000e+02  -2.1106549e+01
   2.3500000e+02  -2.1132628e+01
   2.3600000e+02  -2.1158708e+01
   2.3700000e+02  -2.1184788e+01
   2.3800000e+02  -2.1210867e+01
   2.3900000e+02  -2.1236947e+01
   2.4000000e+02  -2.1263027e+01
   2.4100000e+02  -2.1289106e+01
   2.4200000e+02  -2.1315186e+01
   2.4300000e+02  -2.1341265e+01
   2.4400000e+02  -2.1367345e+01
   2.4500000e+02  -2.1393425e+01
   2.4600000e+02  -2.1419504e+01
   2.4700000e+02  -2.1445584e+01
   2.4800000e+02  -2.1471664e+01
   2.4900000e+02  -2.1497743e+01
   2.5000000e+02  -2.1523823e+01
   2.5100000e+02  -2.1549903e+01
   2.5200000e+02  -2.1575982e+01
   2.5300000e+02  -2.1602062e+01
   2.5400000e+02  -2.1628142e+01
   2.5500000e+02  -2.1654221e+01
   2.5600000e+02  -2.1680301e+01
   2.5700000e+02  -2.1706381e+01
   2.5800000e+02  -2.1732460e+01
   2.5900000e+02  -2.1758540e+01
   2.6000000e+02  -2.1784620e+01
   2.6100000e+02  -2.1810699e+01
   2.6200000e+02  -2.1836779e+01
   2.6300000e+02  -2.1862859e+01
   2.6400000e+02  -2.1888938e+01
   2.6500000e+02  -2.1915018e+01
   2.6600000e+02  -2.1941098e+01
   2.6700000e+02  -2.1967177e+01
   2.6800000e+02  -2.1993257e+01
   2.6900000e+02  -2.2019337e+01
   2.7000000e+02  -2.2045416e+01
   2.7100000e+02  -2.2071496e+01
   2.7200000e+02  -2.2097576e+01
   2.7300000e+02  -2.2123655e+01
   2.7400000e+02  -2.2149735e+01
   2.7500000e+02  -2.2175814e+01
   2.7600000e+02  -2.2201894e+01
   2.7700000e+02  -2.2227974e+01
   2.7800000e+02  -2.2254053e+01
   2.7900000e+02  -2.2280133e+01
   2.8000000e+02  -2.2306213e+01
   2.8100000e+02  -2.2332292e+01
   2.8200000e+02  -2.2358372e+01
   2.8300000e+02  -2.2384452e+01
   2.8400000e+02  -2.2410531e+01
   2.8500000e+02  -2.2436611e+01
   2.8600000e+02  -2.2462691e+01
   2.8700000e+02  -2.2488770e+01
   2.8800000e+02  -2.2514850e+01
   2.8900000e+02  -2.2540930e+01
   2.9000000e+02  -2.2567009e+01
   2.9100000e+02  -2.2593089e+01
   2.9200000e+02  -2.2619169e+01
   2.9300000e+02  -2.2645248e+01
   2.9400000e+02  -2.2671328e+01
   2.9500000e+02  -2.2697408e+01
   2.9600000e+02  -2.2723487e+01
   2.9700000e+02  -2.2749567e+01
   2.9800000e+02  -2.2775647e+01
   2.9900000e+02  -2.2801726e+01
   3.0000000e+02  -2.2827806e+01
   3.0100000e+02  -2.2853886e+01
   3.0200000e+02  -2.2879965e+01
   3.0300000e+02  -2.2906045e+01
   3.0400000e+02  -2.2932125e+01
   3.0500000e+02  -2.2958204e+01
   3.0600000e+02  -2.2984284e+01
   3.0700000e+02  -2.3010363e+01
   3.0800000e+02  -2.3036443e+01
   3.0900000e+02  -2.3062523e+01
   3.1000000e+02  -2.3088602e+01
   3.1100000e+02  -2.3114682e+01
   3.1200000e+02  -2.3140762e+01
   3.1300000e+02  -2.3166841e+01
   3.1400000e+02  -2.3192921e+01
   3.1500000e+02  -2.3219001e+01
   3.1600000e+02  -2.3245080e+01
   3.1700000e+02  -2.3271160e+01
   3.1800000e+02  -2.3297240e+01
   3.1900000e+02  -2.3323319e+01
   3.2000000e+02  -2.3349399e+01
   3.2100000e+02  -2.3375479e+01
   3.2200000e+02  -2.3401558e+01
   3.2300000e+02  -2.3427638e+01
   3.2400000e+02  -2.3453718e+01
   3.2500000e+02  -2.3479797e+01
   3.2600000e+02  -2.3505877e+01
   3.2700000e+02  -2.3531957e+01
   3.2800000e+02  -2.3558036e+01
   3.2900000e+02  -2.3584116e+01
   3.3000000e+02  -2.3610196e+01
   3.3100000e+02  -2.3636275e+01
   3.3200000e+02  -2.3662355e+01
   3.3300000e+02  -2.3688435e+01
   3.3400000e+02  -2.3714514e+01
   3.3500000e+02  -2.3740594e+01
   3.3600000e+02  -2.3766673e+01
   3.3700000e+02  -2.3792753e+01
   3.3800000e+02  -2.3818833e+01
   3.3900000e+02  -2.3844912e+01
   3.4000000e+02  -2.3870992e+01
   3.4100000e+02  -2.3897072e+01
   3.4200000e+02  -2.3923151e+01
   3.4300000e+02  -2.3949231e+01
   3.4400000e+02  -2.3975311e+01
   3.4500000e+02  -2.4001390e+01
   3.4600000e+02  -2.4027470e+01
   3.4700000e+02  -2.4053550e+01
   3.4800000e+02  -2.4079629e+01
   3.4900000e+02  -2.4105709e+01
   3.5000000e+02  -2.4131789e+01
   3.5100000e+02  -2.4157868e+01
   3.5200000e+02  -2.4183948e+01
   3.5300000e+02  -2.4210028e+01
   3.5400000e+02  -2.4236107e+01
   3.5500000e+02  -2.4262187e+01
   3.5600000e+02  -2.4288267e+01
   3.5700000e+02  -2.4314346e+01
   3.5800000e+02  -2.4340426e+01
   3.5900000e+02  -2.4366506e+01
   3.6000000e+02  -2.4392585e+01
   3.6100000e+02  -2.4418665e+01
   3.6200000e+02  -2.4444745e+01
   3.6300000e+02  -2.4470824e+01
   3.6400000e+02  -2.4496904e+01
   3.6500000e+02  -2.4522984e+01
   3.6600000e+02  -2.4549063e+01
   3.6700000e+02  -2.4575143e+01
   3.6800000e+02  -2.4601222e+01
   3.6900000e+02  -2.4627302e+01
   3.7000000e+02  -2.4653382e+01
   3.7100000e+02  -2.4679461e+01
   3.7200000e+02  -2.4705541e+01
   3.7300000e+02  -2.4731621e+01
   3.7400000e+02  -2.4757700e+01
   3.7500000e+02  -2.4783780e+01
   3.7600000e+02  -2.4809860e+01
   3.7700000e+02  -2.4835939e+01
   3.7800000e+02  -2.4862019e+01
   3.7900000e+02  -2.4888099e+01
   3.8000000e+02  -2.4914178e+01
   3.8100000e+02  -2.4940258e+01
   3.8200000e+02  -2.4966338e+01
   3.8300000e+02  -2.4992417e+01
   3.8400000e+02  -2.5018497e+01
   3.8500000e+02  -2.5044577e+01
   3.8600000e+02  -2.5070656e+01
   3.8700000e+02  -2.5096736e+01
   3.8800000e+02  -2.5122816e+01
   3.8900000e+02  -2.5148895e+01
   3.9000000e+02  -2.5174975e+01
   3.9100000e+02  -2.5201055e+01
   3.9200000e+02  -2.5227134e+01
   3.9300000e+02  -2.5253214e+01
   3.9400000e+02  -2.5279294e+01
   3.9500000e+02  -2.5305373e+01
   3.9600000e+02  -2.5331453e+01
   3.9700000e+02  -2.5357533e+01
   3.9800000e+02  -2.5383612e+01
   3.9900000e+02  -2.5409692e+01
   4.0000000e+02  -2.5435771e+01
   4.0100000e+02  -2.5461851e+01
   4.0200000e+02  -2.5487931e+01
   4.0300000e+02  -2.5514010e+01
   4.0400000e+02  -2.5540090e+01
   4.0500000e+02  -2.5566170e+01
   4.0600000e+02  -2.5592249e+01
   4.0700000e+02  -2.5618329e+01
   4.0800000e+02  -2.5644409e+01
   4.0900000e+02  -2.5670488e+01
   4.1000000e+02  -2.5696568e+01
   4.1100000e+02  -2.5722648e+01
   4.1200000e+02  -2.5748727e+01
   4.1300000e+02  -2.5774807e+01
   4.1400000e+02  -2.5800887e+01
   4.1500000e+02  -2.5826966e+01
   4.1600000e+02  -2.5853046e+01
   4.1700000e+02  -2.5879126e+01
   4.1800000e+02  -2.5905205e+01
   4.1900000e+02  -2.5931285e+01
   4.2000000e+02  -2.5957365e+01
   4.2100000e+02  -2.5983444e+01
   4.2200000e+02  -2.6009524e+01
   4.2300000e+02  -2.6035604e+01
   4.2400000e+02  -2.6061683e+01
   4.2500000e+02  -2.6087763e+01
   4.2600000e+02  -2.6113843e+01
   4.2700000e+02  -2.6139922e+01
   4.2800000e+02  -2.6166002e+01
   4.2900000e+02  -2.6192081e+01
   4.3000000e+02  -2.6218161e+01
   4.3100000e+02  -2.6244241e+01
   4.3200000e+02  -2.6270320e+01
   4.3300000e+02  -2.6296400e+01
   4.3400000e+02  -2.6322480e+01
   4.3500000e+02  -2.6348559e+01
   4.3600000e+02  -2.6374639e+01
   4.3700000e+02  -2.6400719e+01
   4.3800000e+02  -2.6426798e+01
   4.3900000e+02  -2.6452878e+01
   4.4000000e+02  -2.6478958e+01
   4.4100000e+02  -2.6505037e+01
   4.4200000e+02  -2.6531117e+01
   4.4300000e+02  -2.6557197e+01
   4.4400000e+02  -2.6583276e+01
   4.4500000e+02  -2.6609356e+01
   4.4600000e+02  -2.6635436e+01
   4.4700000e+02  -2.6661515e+01
   4.4800000e+02  -2.6687595e+01
   4.4900000e+02  -2.6713675e+01
   4.5000000e+02  -2.6739754e+01
   4.5100000e+02  -2.6765834e+01
   4.5200000e+02  -2.6791914e+01
   4.5300000e+02  -2.6817993e+01
   4.5400000e+02  -2.6844073e+01
   4.5500000e+02  -2.6870153e+01
   4.5600000e+02  -2.6896232e+01
   4.5700000e+02  -2.6922312e+01
   4.5800000e+02  -2.6948392e+01
   4.5900000e+02  -2.6974471e+01
   4.6000000e+02  -2.7000551e+01
   4.6100000e+02  -2.7026630e+01
   4.6200000e+02  -2.7052710e+01
   4.6300000e+02  -2.7078790e+01
   4.6400000e+02  -2.7104869e+01
   4.6500000e+02  -2.7130949e+01
   4.6600000e+02  -2.7157029e+01
   4.6700000e+02  -2.7183108e+01
   4.6800000e+02  -2.7209188e+01
   4.6900000e+02  -2.7235268e+01
   4.7000000e+02  -2.7261347e+01
   4.7100000e+02  -2.7287427e+01
   4.7200000e+02  -2.7313507e+01
   4.7300000e+02  -2.7339586e+01
   4.7400000e+02  -2.7365666e+01
   4.7500000e+02  -2.7391746e+01
   4.7600000e+02  -2.7417825e+01
   4.7700000e+02  -2.7443905e+01
   4.7800000e+02  -2.7469985e+01
   4.7900000e+02  -2.7496064e+01
   4.8000000e+02  -2.7522144e+01
   4.8100000e+02  -2.7548224e+01
   4.8200000e+02  -2.7574303e+01
   4.8300000e+02  -2.7600383e+01
   4.8400000e+02  -2.7626463e+01
   4.8500000e+02  -2.7652542e+01
   4.8600000e+02  -2.7678622e+01
   4.8700000e+02  -2.7704702e+01
   4.8800000e+02  -2.7730781e+01
   4.8900000e+02  -2.7756861e+01
   4.9000000e+02  -2.7782941e+01
   4.9100000e+02  -2.7809020e+01
   4.9200000e+02  -2.7835100e+01
   4.9300000e+02  -2.7861179e+01
   4.9400000e+02  -2.7887259e+01
   4.9500000e+02  -2.7913339e+01
   4.9600000e+02  -2.7939418e+01
   4.9700000e+02  -2.7965498e+01
   4.9800000e+02  -2.7991578e+01
   4.9900000e+02  -2.8017657e+01
   5.0000000e+02  -2.8043737e+01


==> Dat/SRS_GL_500ch_20GHz_25dBm.dat <==
   1.0000000e+00   6.7709514e+00
   2.0000000e+00   6.7296179e+00
   3.0000000e+00   6.6882844e+00
   4.0000000e+00   6.6469510e+00
   5.0000000e+00   6.6056175e+00
   6.0000000e+00   6.5642840e+00
   7.0000000e+00   6.5229506e+00
   8.0000000e+00   6.4816171e+00
   9.0000000e+00   6.4402836e+00
   1.0000000e+01   6.3989501e+00
   1.1000000e+01   6.3576167e+00
   1.2000000e+01   6.3162832e+00
   1.3000000e+01   6.2749497e+00
   1.4000000e+01   6.2336163e+00
   1.5000000e+01   6.1922828e+00
   1.6000000e+01   6.1509493e+00
   1.7000000e+01   6.1096159e+00
   1.8000000e+01   6.0682824e+00
   1.9000000e+01   6.0269489e+00
   2.0000000e+01   5.9856155e+00
   2.1000000e+01   5.9442820e+00
   2.2000000e+01   5.9029485e+00
   2.3000000e+01   5.8616150e+00
   2.4000000e+01   5.8202816e+00
   2.5000000e+01   5.7789481e+00
   2.6000000e+01   5.7376146e+00
   2.7000000e+01   5.6962812e+00
   2.8000000e+01   5.6549477e+00
   2.9000000e+01   5.6136142e+00
   3.0000000e+01   5.5722808e+00
   3.1000000e+01   5.5309473e+00
   3.2000000e+01   5.4896138e+00
   3.3000000e+01   5.4482804e+00
   3.4000000e+01   5.4069469e+00
   3.5000000e+01   5.3656134e+00
   3.6000000e+01   5.3242799e+00
   3.7000000e+01   5.2829465e+00
   3.8000000e+01   5.2416130e+00
   3.9000000e+01   5.2002795e+00
   4.0000000e+01   5.1589461e+00
   4.1000000e+01   5.1176126e+00
   4.2000000e+01   5.0762791e+00
   4.3000000e+01   5.0349457e+00
   4.4000000e+01   4.9936122e+00
   4.5000000e+01   4.9522787e+00
   4.6000000e+01   4.9109453e+00
   4.7000000e+01   4.8696118e+00
   4.8000000e+01   4.8282783e+00
   4.9000000e+01   4.7869448e+00
   5.0000000e+01   4.7456114e+00
   5.1000000e+01   4.7042779e+00
   5.2000000e+01   4.6629444e+00
   5.3000000e+01   4.6216110e+00
   5.4000000e+01   4.5802775e+00
   5.5000000e+01   4.5389440e+00
   5.6000000e+01   4.4976106e+00
   5.7000000e+01   4.4562771e+00
   5.8000000e+01   4.4149436e+00
   5.9000000e+01   4.3736102e+00
   6.0000000e+01   4.3322767e+00
   6.1000000e+01   4.2909432e+00
   6.2000000e+01   4.2496098e+00
   6.3000000e+01   4.2082763e+00
   6.4000000e+01   4.1669428e+00
   6.5000000e+01   4.1256093e+00
   6.6000000e+01   4.0842759e+00
   6.7000000e+01   4.0429424e+00
   6.8000000e+01   4.0016089e+00
   6.9000000e+01   3.9602755e+00
   7.0000000e+01   3.9189420e+00
   7.1000000e+01   3.8776085e+00
   7.2000000e+01   3.8362751e+00
   7.3000000e+01   3.7949416e+00
   7.4000000e+01   3.7536081e+00
   7.5000000e+01   3.7122747e+00
   7.6000000e+01   3.6709412e+00
   7.7000000e+01   3.6296077e+00
   7.8000000e+01   3.5882742e+00
   7.9000000e+01   3.5469408e+00
   8.0000000e+01   3.5056073e+00
   8.1000000e+01   3.4642738e+00
   8.2000000e+01   3.4229404e+00
   8.3000000e+01   3.3816069e+00
   8.4000000e+01   3.3402734e+00
   8.5000000e+01   3.2989400e+00
   8.6000000e+01   3.2576065e+00
   8.7000000e+01   3.2162730e+00
   8.8000000e+01   3.1749396e+00
   8.9000000e+01   3.1336061e+00
   9.0000000e+01   3.0922726e+00
   9.1000000e+01   3.0509391e+00
   9.2000000e+01   3.0096057e+00
   9.3000000e+01   2.9682722e+00
   9.4000000e+01   2.9269387e+00
   9.5000000e+01   2.8856053e+00
   9.6000000e+01   2.8442718e+00
   9.7000000e+01   2.8029383e+00
   9.8000000e+01   2.7616049e+00
   9.9000000e+01   2.7202714e+00
   1.0000000e+02   2.6789379e+00
   1.0100000e+02   2.6376045e+00
   1.0200000e+02   2.5962710e+00
   1.0300000e+02   2.5549375e+00
   1.0400000e+02   2.5136040e+00
   1.0500000e+02   2.4722706e+00
   1.0600000e+02   2.4309371e+00
   1.0700000e+02   2.3896036e+00
   1.0800000e+02   2.3482702e+00
   1.0900000e+02   2.3069367e+00
   1.1000000e+02   2.2656032e+00
   1.1100000e+02   2.2242698e+00
   1.1200000e+02   2.1829363e+00
   1.1300000e+02   2.1416028e+00
   1.1400000e+02   2.1002694e+00
   1.1500000e+02   2.0589359e+00
   1.1600000e+02   2.0176024e+00
   1.1700000e+02   1.9762689e+00
   1.1800000e+02   1.9349355e+00
   1.1900000e+02   1.8936020e+00
   1.2000000e+02   1.8522685e+00
   1.2100000e+02   1.8109351e+00
   1.2200000e+02   1.7696016e+00
   1.2300000e+02   1.7282681e+00
   1.2400000e+02   1.6869347e+00
   1.2500000e+02   1.6456012e+00
   1.2600000e+02   1.6042677e+00
   1.2700000e+02   1.5629343e+00
   1.2800000e+02   1.5216008e+00
   1.2900000e+02   1.4802673e+00
   1.3000000e+02   1.4389339e+00
   1.3100000e+02   1.3976004e+00
   1.3200000e+02   1.3562669e+00
   1.3300000e+02   1.3149334e+00
   1.3400000e+02   1.2736000e+00
   1.3500000e+02   1.2322665e+00
   1.3600000e+02   1.1909330e+00
   1.3700000e+02   1.1495996e+00
   1.3800000e+02   1.1082661e+00
   1.3900000e+02   1.0669326e+00
   1.4000000e+02   1.0255992e+00
   1.4100000e+02   9.8426569e-01
   1.4200000e+02   9.4293222e-01
   1.4300000e+02   9.0159875e-01
   1.4400000e+02   8.6026528e-01
   1.4500000e+02   8.1893181e-01
   1.4600000e+02   7.7759834e-01
   1.4700000e+02   7.3626488e-01
   1.4800000e+02   6.9493141e-01
   1.4900000e+02   6.5359794e-01
   1.5000000e+02   6.1226447e-01
   1.5100000e+02   5.7093100e-01
   1.5200000e+02   5.2959753e-01
   1.5300000e+02   4.8826406e-01
   1.5400000e+02   4.4693059e-01
   1.5500000e+02   4.0559712e-01
   1.5600000e+02   3.6426365e-01
   1.5700000e+02   3.2293018e-01
   1.5800000e+02   2.8159672e-01
   1.5900000e+02   2.4026325e-01
   1.6000000e+02   1.9892978e-01
   1.6100000e+02   1.5759631e-01
   1.6200000e+02   1.1626284e-01
   1.6300000e+02   7.4929369e-02
   1.6400000e+02   3.3595900e-02
   1.6500000e+02  -7.7375688e-03
   1.6600000e+02  -4.9071038e-02
   1.6700000e+02  -9.0404507e-02
   1.6800000e+02  -1.3173798e-01
   1.6900000e+02  -1.7307145e-01
   1.7000000e+02  -2.1440491e-01
   1.7100000e+02  -2.5573838e-01
   1.7200000e+02  -2.9707185e-01
   1.7300000e+02  -3.3840532e-01
   1.7400000e+02  -3.7973879e-01
   1.7500000e+02  -4.2107226e-01
   1.7600000e+02  -4.6240573e-01
   1.7700000e+02  -5.0373920e-01
   1.7800000e+02  -5.4507267e-01
   1.7900000e+02  -5.8640614e-01
   1.8000000e+02  -6.2773961e-01
   1.8100000e+02  -6.6907307e-01
   1.8200000e+02  -7.1040654e-01
   1.8300000e+02  -7.5174001e-01
   1.8400000e+02  -7.9307348e-01
   1.8500000e+02  -8.3440695e-01
   1.8600000e+02  -8.7574042e-01
   1.8700000e+02  -9.1707389e-01
   1.8800000e+02  -9.5840736e-01
   1.8900000e+02  -9.9974083e-01
   1.9000000e+02  -1.0410743e+00
   1.9100000e+02  -1.0824078e+00
   1.9200000e+02  -1.1237412e+00
   1.9300000e+02  -1.1650747e+00
   1.9400000e+02  -1.2064082e+00
   1.9500000e+02  -1.2477416e+00
   1.9600000e+02  -1.2890751e+00
   1.9700000e+02  -1.3304086e+00
   1.9800000e+02  -1.3717420e+00
   1.9900000e+02  -1.4130755e+00
   2.0000000e+02  -1.4544090e+00
   2.0100000e+02  -1.4957425e+00
   2.0200000e+02  -1.5370759e+00
   2.0300000e+02  -1.5784094e+00
   2.0400000e+02  -1.6197429e+00
   2.0500000e+02  -1.6610763e+00
   2.0600000e+02  -1.7024098e+00
   2.0700000e+02  -1.7437433e+00
   2.0800000e+02  -1.7850767e+00
   2.0900000e+02  -1.8264102e+00
   2.1000000e+02  -1.8677437e+00
   2.1100000e+02  -1.9090771e+00
   2.1200000e+02  -1.9504106e+00
   2.1300000e+02  -1.9917441e+00
   2.1400000e+02  -2.0330776e+00
   2.1500000e+02  -2.0744110e+00
   2.1600000e+02  -2.1157445e+00
   2.1700000e+02  -2.1570780e+00
   2.1800000e+02  -2.1984114e+00
   2.1900000e+02  -2.2397449e+00
   2.2000000e+02  -2.2810784e+00
   2.2100000e+02  -2.3224118e+00
   2.2200000e+02  -2.3637453e+00
   2.2300000e+02  -2.4050788e+00
   2.2400000e+02  -2.4464122e+00
   2.2500000e+02  -2.4877457e+00
   2.2600000e+02  -2.5290792e+00
   2.2700000e+02  -2.5704127e+00
   2.2800000e+02  -2.6117461e+00
   2.2900000e+02  -2.6530796e+00
   2.3000000e+02  -2.6944131e+00
   2.3100000e+02  -2.7357465e+00
   2.3200000e+02  -2.7770800e+00
   2.3300000e+02  -2.8184135e+00
   2.3400000e+02  -2.8597469e+00
   2.3500000e+02  -2.9010804e+00
   2.3600000e+02  -2.9424139e+00
   2.3700000e+02  -2.9837473e+00
   2.3800000e+02  -3.0250808e+00
   2.3900000e+02  -3.0664143e+00
   2.4000000e+02  -3.1077478e+00
   2.4100000e+02  -3.1490812e+00
   2.4200000e+02  -3.1904147e+00
   2.4300000e+02  -3.2317482e+00
   2.4400000e+02  -3.2730816e+00
   2.4500000e+02  -3.3144151e+00
   2.4600000e+02  -3.3557486e+00
   2.4700000e+02  -3.3970820e+00
   2.4800000e+02  -3.4384155e+00
   2.4900000e+02  -3.4797490e+00
   2.5000000e+02  -3.5210824e+00
   2.5100000e+02  -3.5624159e+00
   2.5200000e+02  -3.6037494e+00
   2.5300000e+02  -3.6450829e+00
   2.5400000e+02  -3.6864163e+00
   2.5500000e+02  -3.7277498e+00
   2.5600000e+02  -3.7690833e+00
   2.5700000e+02  -3.8104167e+00
   2.5800000e+02  -3.8517502e+00
   2.5900000e+02  -3.8930837e+00
   2.6000000e+02  -3.9344171e+00
   2.6100000e+02  -3.9757506e+00
   2.6200000e+02  -4.0170841e+00
   2.6300000e+02  -4.0584175e+00
   2.6400000e+02  -4.0997510e+00
   2.6500000e+02  -4.1410845e+00
   2.6600000e+02  -4.1824180e+00
   2.6700000e+02  -4.2237514e+00
   2.6800000e+02  -4.2650849e+00
   2.6900000e+02  -4.3064184e+00
   2.7000000e+02  -4.3477518e+00
   2.7100000e+02  -4.3890853e+00
   2.7200000e+02  -4.4304188e+00
   2.7300000e+02  -4.4717522e+00
   2.7400000e+02  -4.5130857e+00
   2.7500000e+02  -4.5544192e+00
   2.7600000e+02  -4.5957526e+00
   2.7700000e+02  -4.6370861e+00
   2.7800000e+02  -4.6784196e+00
   2.7900000e+02  -4.7197530e+00
   2.8000000e+02  -4.7610865e+00
   2.8100000e+02  -4.8024200e+00
   2.8200000e+02  -4.8437535e+00
   2.8300000e+02  -4.8850869e+00
   2.8400000e+02  -4.9264204e+00
   2.8500000e+02  -4.9677539e+00
   2.8600000e+02  -5.0090873e+00
   2.8700000e+02  -5.0504208e+00
   2.8800000e+02  -5.0917543e+00
   2.8900000e+02  -5.1330877e+00
   2.9000000e+02  -5.1744212e+00
   2.9100000e+02  -5.2157547e+00
   2.9200000e+02  -5.2570881e+00
   2.9300000e+02  -5.2984216e+00
   2.9400000e+02  -5.3397551e+00
   2.9500000e+02  -5.3810886e+00
   2.9600000e+02  -5.4224220e+00
   2.9700000e+02  -5.4637555e+00
   2.9800000e+02  -5.5050890e+00
   2.9900000e+02  -5.5464224e+00
   3.0000000e+02  -5.5877559e+00
   3.0100000e+02  -5.6290894e+00
   3.0200000e+02  -5.6704228e+00
   3.0300000e+02  -5.7117563e+00
   3.0400000e+02  -5.7530898e+00
   3.0500000e+02  -5.7944232e+00
   3.0600000e+02  -5.8357567e+00
   3.0700000e+02  -5.8770902e+00
   3.0800000e+02  -5.9184237e+00
   3.0900000e+02  -5.9597571e+00
   3.1000000e+02  -6.0010906e+00
   3.1100000e+02  -6.0424241e+00
   3.1200000e+02  -6.0837575e+00
   3.1300000e+02  -6.1250910e+00
   3.1400000e+02  -6.1664245e+00
   3.1500000e+02  -6.2077579e+00
   3.1600000e+02  -6.2490914e+00
   3.1700000e+02  -6.2904249e+00
   3.1800000e+02  -6.3317583e+00
   3.1900000e+02  -6.3730918e+00
   3.2000000e+02  -6.4144253e+00
   3.2100000e+02  -6.4557588e+00
   3.2200000e+02  -6.4970922e+00
   3.2300000e+02  -6.5384257e+00
   3.2400000e+02  -6.5797592e+00
   3.2500000e+02  -6.6210926e+00
   3.2600000e+02  -6.6624261e+00
   3.2700000e+02  -6.7037596e+00
   3.2800000e+02  -6.7450930e+00
   3.2900000e+02  -6.7864265e+00
   3.3000000e+02  -6.8277600e+00
   3.3100000e+02  -6.8690934e+00
   3.3200000e+02  -6.9104269e+00
   3.3300000e+02  -6.9517604e+00
   3.3400000e+02  -6.9930939e+00
   3.3500000e+02  -7.0344273e+00
   3.3600000e+02  -7.0757608e+00
   3.3700000e+02  -7.1170943e+00
   3.3800000e+02  -7.1584277e+00
   3.3900000e+02  -7.1997612e+00
   3.4000000e+02  -7.2410947e+00
   3.4100000e+02  -7.2824281e+00
   3.4200000e+02  -7.3237616e+00
   3.4300000e+02  -7.3650951e+00
   3.4400000e+02  -7.4064285e+00
   3.4500000e+02  -7.4477620e+00
   3.4600000e+02  -7.4890955e+00
   3.4700000e+02  -7.5304289e+00
   3.4800000e+02  -7.5717624e+00
   3.4900000e+02  -7.6130959e+00
   3.5000000e+02  -7.6544294e+00
   3.5100000e+02  -7.6957628e+00
   3.5200000e+02  -7.7370963e+00
   3.5300000e+02  -7.7784298e+00
   3.5400000e+02  -7.8197632e+00
   3.5500000e+02  -7.8610967e+00
   3.5600000e+02  -7.9024302e+00
   3.5700000e+02  -7.9437636e+00
   3.5800000e+02  -7.9850971e+00
   3.5900000e+02  -8.0264306e+00
   3.6000000e+02  -8.0677640e+00
   3.6100000e+02  -8.1090975e+00
   3.6200000e+02  -8.1504310e+00
   3.6300000e+02  -8.1917645e+00
   3.6400000e+02  -8.2330979e+00
   3.6500000e+02  -8.2744314e+00
   3.6600000e+02  -8.3157649e+00
   3.6700000e+02  -8.3570983e+00
   3.6800000e+02  -8.3984318e+00
   3.6900000e+02  -8.4397653e+00
   3.7000000e+02  -8.4810987e+00
   3.7100000e+02  -8.5224322e+00
   3.7200000e+02  -8.5637657e+00
   3.7300000e+02  -8.6050991e+00
   3.7400000e+02  -8.6464326e+00
   3.7500000e+02  -8.6877661e+00
   3.7600000e+02  -8.7290996e+00
   3.7700000e+02  -8.7704330e+00
   3.7800000e+02  -8.8117665e+00
   3.7900000e+02  -8.8531000e+00
   3.8000000e+02  -8.8944334e+00
   3.8100000e+02  -8.9357669e+00
   3.8200000e+02  -8.9771004e+00
   3.8300000e+02  -9.0184338e+00
   3.8400000e+02  -9.0597673e+00
   3.8500000e+02  -9.1011008e+00
   3.8600000e+02  -9.1424342e+00
   3.8700000e+02  -9.1837677e+00
   3.8800000e+02  -9.2251012e+00
   3.8900000e+02  -9.2664347e+00
   3.9000000e+02  -9.3077681e+00
   3.9100000e+02  -9.3491016e+00
   3.9200000e+02  -9.3904351e+00
   3.9300000e+02  -9.4317685e+00
   3.9400000e+02  -9.4731020e+00
   3.9500000e+02  -9.5144355e+00
   3.9600000e+02  -9.5557689e+00
   3.9700000e+02  -9.5971024e+00
   3.9800000e+02  -9.6384359e+00
   3.9900000e+02  -9.6797693e+00
   4.0000000e+02  -9.7211028e+00
   4.0100000e+02  -9.7624363e+00
   4.0200000e+02  -9.8037698e+00
   4.0300000e+02  -9.8451032e+00
   4.0400000e+02  -9.8864367e+00
   4.0500000e+02  -9.9277702e+00
   4.0600000e+02  -9.9691036e+00
   4.0700000e+02  -1.0010437e+01
   4.0800000e+02  -1.0051771e+01
   4.0900000e+02  -1.0093104e+01
   4.1000000e+02  -1.0134438e+01
   4.1100000e+02  -1.0175771e+01
   4.1200000e+02  -1.0217104e+01
   4.1300000e+02  -1.0258438e+01
   4.1400000e+02  -1.0299771e+01
   4.1500000e+02  -1.0341105e+01
   4.1600000e+02  -1.0382438e+01
   4.1700000e+02  -1.0423772e+01
   4.1800000e+02  -1.0465105e+01
   4.1900000e+02  -1.0506439e+01
   4.2000000e+02  -1.0547772e+01
   4.2100000e+02  -1.0589106e+01
   4.2200000e+02  -1.0630439e+01
   4.2300000e+02  -1.0671773e+01
   4.2400000e+02  -1.0713106e+01
   4.2500000e+02  -1.0754440e+01
   4.2600000e+02  -1.0795773e+01
   4.2700000e+02  -1.0837106e+01
   4.2800000e+02  -1.0878440e+01
   4.2900000e+02  -1.0919773e+01
   4.3000000e+02  -1.0961107e+01
   4.3100000e+02  -1.1002440e+01
   4.3200000e+02  -1.1043774e+01
   4.3300000e+02  -1.1085107e+01
   4.3400000e+02  -1.1126441e+01
   4.3500000e+02  -1.1167774e+01
   4.3600000e+02  -1.1209108e+01
   4.3700000e+02  -1.1250441e+01
   4.3800000e+02  -1.1291775e+01
   4.3900000e+02  -1.1333108e+01
   4.4000000e+02  -1.1374442e+01
   4.4100000e+02  -1.1415775e+01
   4.4200000e+02  -1.1457109e+01
   4.4300000e+02  -1.1498442e+01
   4.4400000e+02  -1.1539775e+01
   4.4500000e+02  -1.1581109e+01
   4.4600000e+02  -1.1622442e+01
   4.4700000e+02  -1.1663776e+01
   4.4800000e+02  -1.1705109e+01
   4.4900000e+02  -1.1746443e+01
   4.5000000e+02  -1.1787776e+01
   4.5100000e+02  -1.1829110e+01
   4.5200000e+02  -1.1870443e+01
   4.5300000e+02  -1.1911777e+01
   4.5400000e+02  -1.1953110e+01
   4.5500000e+02  -1.1994444e+01
   4.5600000e+02  -1.2035777e+01
   4.5700000e+02  -1.2077111e+01
   4.5800000e+02  -1.2118444e+01
   4.5900000e+02  -1.2159777e+01
   4.6000000e+02  -1.2201111e+01
   4.6100000e+02  -1.2242444e+01
   4.6200000e+02  -1.2283778e+01
   4.6300000e+02  -1.2325111e+01
   4.6400000e+02  -1.2366445e+01
   4.6500000e+02  -1.2407778e+01
   4.6600000e+02  -1.2449112e+01
   4.6700000e+02  -1.2490445e+01
   4.6800000e+02  -1.2531779e+01
   4.6900000e+02  -1.2573112e+01
   4.7000000e+02  -1.2614446e+01
   4.7100000e+02  -1.2655779e+01
   4.7200000e+02  -1.2697113e+01
   4.7300000e+02  -1.2738446e+01
   4.7400000e+02  -1.2779780e+01
   4.7500000e+02  -1.2821113e+01
   4.7600000e+02  -1.2862446e+01
   4.7700000e+02  -1.2903780e+01
   4.7800000e+02  -1.2945113e+01
   4.7900000e+02  -1.2986447e+01
   4.8000000e+02  -1.3027780e+01
   4.8100000e+02  -1.3069114e+01
   4.8200000e+02  -1.3110447e+01
   4.8300000e+02  -1.3151781e+01
   4.8400000e+02  -1.3193114e+01
   4.8500000e+02  -1.3234448e+01
   4.8600000e+02  -1.3275781e+01
   4.8700000e+02  -1.3317115e+01
   4.8800000e+02  -1.3358448e+01
   4.8900000e+02  -1.3399782e+01
   4.9000000e+02  -1.3441115e+01
   4.9100000e+02  -1.3482449e+01
   4.9200000e+02  -1.3523782e+01
   4.9300000e+02  -1.3565115e+01
   4.9400000e+02  -1.3606449e+01
   4.9500000e+02  -1.3647782e+01
   4.9600000e+02  -1.3689116e+01
   4.9700000e+02  -1.3730449e+01
   4.9800000e+02  -1.3771783e+01
   4.9900000e+02  -1.3813116e+01
   5.0000000e+02  -1.3854450e+01


==> Dat/SRS_GL_500ch_20GHz_25dBm_atten.dat <==
   1.0000000e+00  -1.3229049e+01
   2.0000000e+00  -1.3270382e+01
   3.0000000e+00  -1.3311716e+01
   4.0000000e+00  -1.3353049e+01
   5.0000000e+00  -1.3394383e+01
   6.0000000e+00  -1.3435716e+01
   7.0000000e+00  -1.3477049e+01
   8.0000000e+00  -1.3518383e+01
   9.0000000e+00  -1.3559716e+01
   1.0000000e+01  -1.3601050e+01
   1.1000000e+01  -1.3642383e+01
   1.2000000e+01  -1.3683717e+01
   1.3000000e+01  -1.3725050e+01
   1.4000000e+01  -1.3766384e+01
   1.5000000e+01  -1.3807717e+01
   1.6000000e+01  -1.3849051e+01
   1.7000000e+01  -1.3890384e+01
   1.8000000e+01  -1.3931718e+01
   1.9000000e+01  -1.3973051e+01
   2.0000000e+01  -1.4014385e+01
   2.1000000e+01  -1.4055718e+01
   2.2000000e+01  -1.4097051e+01
   2.3000000e+01  -1.4138385e+01
   2.4000000e+01  -1.4179718e+01
   2.5000000e+01  -1.4221052e+01
   2.6000000e+01  -1.4262385e+01
   2.7000000e+01  -1.4303719e+01
   2.8000000e+01  -1.4345052e+01
   2.9000000e+01  -1.4386386e+01
   3.0000000e+01  -1.4427719e+01
   3.1000000e+01  -1.4469053e+01
   3.2000000e+01  -1.4510386e+01
   3.3000000e+01  -1.4551720e+01
   3.4000000e+01  -1.4593053e+01
   3.5000000e+01  -1.4634387e+01
   3.6000000e+01  -1.4675720e+01
   3.7000000e+01  -1.4717054e+01
   3.8000000e+01  -1.4758387e+01
   3.9000000e+01  -1.4799720e+01
   4.0000000e+01  -1.4841054e+01
   4.1000000e+01  -1.4882387e+01
   4.2000000e+01  -1.4923721e+01
   4.3000000e+01  -1.4965054e+01
   4.4000000e+01  -1.5006388e+01
   4.5000000e+01  -1.5047721e+01
   4.6000000e+01  -1.5089055e+01
   4.7000000e+01  -1.5130388e+01
   4.8000000e+01  -1.5171722e+01
   4.9000000e+01  -1.5213055e+01
   5.0000000e+01  -1.5254389e+01
   5.1000000e+01  -1.5295722e+01
   5.2000000e+01  -1.5337056e+01
   5.3000000e+01  -1.5378389e+01
   5.4000000e+01  -1.5419722e+01
   5.5000000e+01  -1.5461056e+01
   5.6000000e+01  -1.5502389e+01
   5.7000000e+01  -1.5543723e+01
   5.8000000e+01  -1.5585056e+01
   5.9000000e+01  -1.5626390e+01
   6.0000000e+01  -1.5667723e+01
   6.1000000e+01  -1.5709057e+01
   6.2000000e+01  -1.5750390e+01
   6.3000000e+01  -1.5791724e+01
   6.4000000e+01  -1.5833057e+01
   6.5000000e+01  -1.5874391e+01
   6.6000000e+01  -1.5915724e+01
   6.7000000e+01  -1.5957058e+01
   6.8000000e+01  -1.5998391e+01
   6.9000000e+01  -1.6039725e+01
   7.0000000e+01  -1.6081058e+01
   7.1000000e+01  -1.6122391e+01
   7.2000000e+01  -1.6163725e+01
   7.3000000e+01  -1.6205058e+01
   7.4000000e+01  -1.6246392e+01
   7.5000000e+01  -1.6287725e+01
   7.6000000e+01  -1.6329059e+01
   7.7000000e+01  -1.6370392e+01
   7.8000000e+01  -1.6411726e+01
   7.9000000e+01  -1.6453059e+01
   8.0000000e+01  -1.6494393e+01
   8.1000000e+01  -1.6535726e+01
   8.2000000e+01  -1.6577060e+01
   8.3000000e+01  -1.6618393e+01
   8.4000000e+01  -1.6659727e+01
   8.5000000e+01  -1.6701060e+01
   8.6000000e+01  -1.6742394e+01
   8.7000000e+01  -1.6783727e+01
   8.8000000e+01  -1.6825060e+01
   8.9000000e+01  -1.6866394e+01
   9.0000000e+01  -1.6907727e+01
   9.1000000e+01  -1.6949061e+01
   9.2000000e+01  -1.6990394e+01
   9.3000000e+01  -1.7031728e+01
   9.4000000e+01  -1.7073061e+01
   9.5000000e+01  -1.7114395e+01
   9.6000000e+01  -1.7155728e+01
   9.7000000e+01  -1.7197062e+01
   9.8000000e+01  -1.7238395e+01
   9.9000000e+01  -1.7279729e+01
   1.0000000e+02  -1.7321062e+01
   1.0100000e+02  -1.7362396e+01
   1.0200000e+02  -1.7403729e+01
   1.0300000e+02  -1.7445062e+01
   1.0400000e+02  -1.7486396e+01
   1.0500000e+02  -1.7527729e+01
   1.0600000e+02  -1.7569063e+01
   1.0700000e+02  -1.7610396e+01
   1.0800000e+02  -1.7651730e+01
   1.0900000e+02  -1.7693063e+01
   1.1000000e+02  -1.7734397e+01
   1.1100000e+02  -1.7775730e+01
   1.1200000e+02  -1.7817064e+01
   1.1300000e+02  -1.7858397e+01
   1.1400000e+02  -1.7899731e+01
   1.1500000e+02  -1.7941064e+01
   1.1600000e+02  -1.7982398e+01
   1.1700000e+02  -1.8023731e+01
   1.1800000e+02  -1.8065065e+01
   1.1900000e+02  -1.8106398e+01
   1.2000000e+02  -1.8147731e+01
   1.2100000e+02  -1.8189065e+01
   1.2200000e+02  -1.8230398e+01
   1.2300000e+02  -1.8271732e+01
   1.2400000e+02  -1.8313065e+01
   1.2500000e+02  -1.8354399e+01
   1.2600000e+02  -1.8395732e+01
   1.2700000e+02  -1.8437066e+01
   1.2800000e+02  -1.8478399e+01
   1.2900000e+02  -1.8519733e+01
   1.3000000e+02  -1.8561066e+01
   1.3100000e+02  -1.8602400e+01
   1.3200000e+02  -1.8643733e+01
   1.3300000e+02  -1.8685067e+01
   1.3400000e+02  -1.8726400e+01
   1.3500000e+02  -1.8767733e+01
   1.3600000e+02  -1.8809067e+01
   1.3700000e+02  -1.8850400e+01
   1.3800000e+02  -1.8891734e+01
   1.3900000e+02  -1.8933067e+01
   1.4000000e+02  -1.8974401e+01
   1.4100000e+02  -1.9015734e+01
   1.4200000e+02  -1.9057068e+01
   1.4300000e+02  -1.9098401e+01
   1.4400000e+02  -1.9139735e+01
   1.4500000e+02  -1.9181068e+01
   1.4600000e+02  -1.9222402e+01
   1.4700000e+02  -1.9263735e+01
   1.4800000e+02  -1.9305069e+01
   1.4900000e+02  -1.9346402e+01
   1.5000000e+02  -1.9387736e+01
   1.5100000e+02  -1.9429069e+01
   1.5200000e+02  -1.9470402e+01
   1.5300000e+02  -1.9511736e+01
   1.5400000e+02  -1.9553069e+01
   1.5500000e+02  -1.9594403e+01
   1.5600000e+02  -1.9635736e+01
   1.5700000e+02  -1.9677070e+01
   1.5800000e+02  -1.9718403e+01
   1.5900000e+02  -1.9759737e+01
   1.6000000e+02  -1.9801070e+01
   1.6100000e+02  -1.9842404e+01
   1.6200000e+02  -1.9883737e+01
   1.6300000e+02  -1.9925071e+01
   1.6400000e+02  -1.9966404e+01
   1.6500000e+02  -2.0007738e+01
   1.6600000e+02  -2.0049071e+01
   1.6700000e+02  -2.0090405e+01
   1.6800000e+02  -2.0131738e+01
   1.6900000e+02  -2.0173071e+01
   1.7000000e+02  -2.0214405e+01
   1.7100000e+02  -2.0255738e+01
   1.7200000e+02  -2.0297072e+01
   1.7300000e+02  -2.0338405e+01
   1.7400000e+02  -2.0379739e+01
   1.7500000e+02  -2.0421072e+01
   1.7600000e+02  -2.0462406e+01
   1.7700000e+02  -2.0503739e+01
   1.7800000e+02  -2.0545073e+01
   1.7900000e+02  -2.0586406e+01
   1.8000000e+02  -2.0627740e+01
   1.8100000e+02  -2.0669073e+01
   1.8200000e+02  -2.0710407e+01
   1.8300000e+02  -2.0751740e+01
   1.8400000e+02  -2.0793073e+01
   1.8500000e+02  -2.0834407e+01
   1.8600000e+02  -2.0875740e+01
   1.8700000e+02  -2.0917074e+01
   1.8800000e+02  -2.0958407e+01
   1.8900000e+02  -2.0999741e+01
   1.9000000e+02  -2.1041074e+01
   1.9100000e+02  -2.1082408e+01
   1.9200000e+02  -2.1123741e+01
   1.9300000e+02  -2.1165075e+01
   1.9400000e+02  -2.1206408e+01
   1.9500000e+02  -2.1247742e+01
   1.9600000e+02  -2.1289075e+01
   1.9700000e+02  -2.1330409e+01
   1.9800000e+02  -2.1371742e+01
   1.9900000e+02  -2.1413076e+01
   2.0000000e+02  -2.1454409e+01
   2.0100000e+02  -2.1495742e+01
   2.0200000e+02  -2.1537076e+01
   2.0300000e+02  -2.1578409e+01
   2.0400000e+02  -2.1619743e+01
   2.0500000e+02  -2.1661076e+01
   2.0600000e+02  -2.1702410e+01
   2.0700000e+02  -2.1743743e+01
   2.0800000e+02  -2.1785077e+01
   2.0900000e+02  -2.1826410e+01
   2.1000000e+02  -2.1867744e+01
   2.1100000e+02  -2.1909077e+01
   2.1200000e+02  -2.1950411e+01
   2.1300000e+02  -2.1991744e+01
   2.1400000e+02  -2.2033078e+01
   2.1500000e+02  -2.2074411e+01
   2.1600000e+02  -2.2115744e+01
   2.1700000e+02  -2.2157078e+01
   2.1800000e+02  -2.2198411e+01
   2.1900000e+02  -2.2239745e+01
   2.2000000e+02  -2.2281078e+01
   2.2100000e+02  -2.2322412e+01
   2.2200000e+02  -2.2363745e+01
   2.2300000e+02  -2.2405079e+01
   2.2400000e+02  -2.2446412e+01
   2.2500000e+02  -2.2487746e+01
   2.2600000e+02  -2.2529079e+01
   2.2700000e+02  -2.2570413e+01
   2.2800000e+02  -2.2611746e+01
   2.2900000e+02  -2.2653080e+01
   2.3000000e+02  -2.2694413e+01
   2.3100000e+02  -2.2735747e+01
   2.3200000e+02  -2.2777080e+01
   2.3300000e+02  -2.2818413e+01
   2.3400000e+02  -2.2859747e+01
   2.3500000e+02  -2.2901080e+01
   2.3600000e+02  -2.2942414e+01
   2.3700000e+02  -2.2983747e+01
   2.3800000e+02  -2.3025081e+01
   2.3900000e+02  -2.3066414e+01
   2.4000000e+02  -2.3107748e+01
   2.4100000e+02  -2.3149081e+01
   2.4200000e+02  -2.3190415e+01
   2.4300000e+02  -2.3231748e+01
   2.4400000e+02  -2.3273082e+01
   2.4500000e+02  -2.3314415e+01
   2.4600000e+02  -2.3355749e+01
   2.4700000e+02  -2.3397082e+01
   2.4800000e+02  -2.3438416e+01
   2.4900000e+02  -2.3479749e+01
   2.5000000e+02  -2.3521082e+01
   2.5100000e+02  -2.3562416e+01
   2.5200000e+02  -2.3603749e+01
   2.5300000e+02  -2.3645083e+01
   2.5400000e+02  -2.3686416e+01
   2.5500000e+02  -2.3727750e+01
   2.5600000e+02  -2.3769083e+01
   2.5700000e+02  -2.3810417e+01
   2.5800000e+02  -2.3851750e+01
   2.5900000e+02  -2.3893084e+01
   2.6000000e+02  -2.3934417e+01
   2.6100000e+02  -2.3975751e+01
   2.6200000e+02  -2.4017084e+01
   2.6300000e+02  -2.4058418e+01
   2.6400000e+02  -2.4099751e+01
   2.6500000e+02  -2.4141084e+01
   2.6600000e+02  -2.4182418e+01
   2.6700000e+02  -2.4223751e+01
   2.6800000e+02  -2.4265085e+01
   2.6900000e+02  -2.4306418e+01
   2.7000000e+02  -2.4347752e+01
   2.7100000e+02  -2.4389085e+01
   2.7200000e+02  -2.4430419e+01
   2.7300000e+02  -2.4471752e+01
   2.7400000e+02  -2.4513086e+01
   2.7500000e+02  -2.4554419e+01
   2.7600000e+02  -2.4595753e+01
   2.7700000e+02  -2.4637086e+01
   2.7800000e+02  -2.4678420e+01
   2.7900000e+02  -2.4719753e+01
   2.8000000e+02  -2.4761087e+01
   2.8100000e+02  -2.4802420e+01
   2.8200000e+02  -2.4843753e+01
   2.8300000e+02  -2.4885087e+01
   2.8400000e+02  -2.4926420e+01
   2.8500000e+02  -2.4967754e+01
   2.8600000e+02  -2.5009087e+01
   2.8700000e+02  -2.5050421e+01
   2.8800000e+02  -2.5091754e+01
   2.8900000e+02  -2.5133088e+01
   2.9000000e+02  -2.5174421e+01
   2.9100000e+02  -2.5215755e+01
   2.9200000e+02  -2.5257088e+01
   2.9300000e+02  -2.5298422e+01
   2.9400000e+02  -2.5339755e+01
   2.9500000e+02  -2.5381089e+01
   2.9600000e+02  -2.5422422e+01
   2.9700000e+02  -2.5463755e+01
   2.9800000e+02  -2.5505089e+01
   2.9900000e+02  -2.5546422e+01
   3.0000000e+02  -2.5587756e+01
   3.0100000e+02  -2.5629089e+01
   3.0200000e+02  -2.5670423e+01
   3.0300000e+02  -2.5711756e+01
   3.0400000e+02  -2.5753090e+01
   3.0500000e+02  -2.5794423e+01
   3.0600000e+02  -2.5835757e+01
   3.0700000e+02  -2.5877090e+01
   3.0800000e+02  -2.5918424e+01
   3.0900000e+02  -2.5959757e+01
   3.1000000e+02  -2.6001091e+01
   3.1100000e+02  -2.6042424e+01
   3.1200000e+02  -2.6083758e+01
   3.1300000e+02  -2.6125091e+01
   3.1400000e+02  -2.6166424e+01
   3.1500000e+02  -2.6207758e+01
   3.1600000e+02  -2.6249091e+01
   3.1700000e+02  -2.6290425e+01
   3.1800000e+02  -2.6331758e+01
   3.1900000e+02  -2.6373092e+01
   3.2000000e+02  -2.6414425e+01
   3.2100000e+02  -2.6455759e+01
   3.2200000e+02  -2.6497092e+01
   3.2300000e+02  -2.6538426e+01
   3.2400000e+02  -2.6579759e+01
   3.2500000e+02  -2.6621093e+01
   3.2600000e+02  -2.6662426e+01
   3.2700000e+02  -2.6703760e+01
   3.2800000e+02  -2.6745093e+01
   3.2900000e+02  -2.6786427e+01
   3.3000000e+02  -2.6827760e+01
   3.3100000e+02  -2.6869093e+01
   3.3200000e+02  -2.6910427e+01
   3.3300000e+02  -2.6951760e+01
   3.3400000e+02  -2.6993094e+01
   3.3500000e+02  -2.7034427e+01
   3.3600000e+02  -2.7075761e+01
   3.3700000e+02  -2.7117094e+01
   3.3800000e+02  -2.7158428e+01
   3.3900000e+02  -2.7199761e+01
   3.4000000e+02  -2.7241095e+01
   3.4100000e+02  -2.7282428e+01
   3.4200000e+02  -2.7323762e+01
   3.4300000e+02  -2.7365095e+01
   3.4400000e+02  -2.7406429e+01
   3.4500000e+02  -2.7447762e+01
   3.4600000e+02  -2.7489095e+01
   3.4700000e+02  -2.7530429e+01
   3.4800000e+02  -2.7571762e+01
   3.4900000e+02  -2.7613096e+01
   3.5000000e+02  -2.7654429e+01
   3.5100000e+02  -2.7695763e+01
   3.5200000e+02  -2.7737096e+01
   3.5300000e+02  -2.7778430e+01
   3.5400000e+02  -2.7819763e+01
   3.5500000e+02  -2.7861097e+01
   3.5600000e+02  -2.7902430e+01
   3.5700000e+02  -2.7943764e+01
   3.5800000e+02  -2.7985097e+01
   3.5900000e+02  -2.8026431e+01
   3.6000000e+02  -2.8067764e+01
   3.6100000e+02  -2.8109098e+01
   3.6200000e+02  -2.8150431e+01
   3.6300000e+02  -2.8191764e+01
   3.6400000e+02  -2.8233098e+01
   3.6500000e+02  -2.8274431e+01
   3.6600000e+02  -2.8315765e+01
   3.6700000e+02  -2.8357098e+01
   3.6800000e+02  -2.8398432e+01
   3.6900000e+02  -2.8439765e+01
   3.7000000e+02  -2.8481099e+01
   3.7100000e+02  -2.8522432e+01
   3.7200000e+02  -2.8563766e+01
   3.7300000e+02  -2.8605099e+01
   3.7400000e+02  -2.8646433e+01
   3.7500000e+02  -2.8687766e+01
   3.7600000e+02  -2.8729100e+01
   3.7700000e+02  -2.8770433e+01
   3.7800000e+02  -2.8811766e+01
   3.7900000e+02  -2.8853100e+01
   3.8000000e+02  -2.8894433e+01
   3.8100000e+02  -2.8935767e+01
   3.8200000e+02  -2.8977100e+01
   3.8300000e+02  -2.9018434e+01
   3.8400000e+02  -2.9059767e+01
   3.8500000e+02  -2.9101101e+01
   3.8600000e+02  -2.9142434e+01
   3.8700000e+02  -2.9183768e+01
   3.8800000e+02  -2.9225101e+01
   3.8900000e+02  -2.9266435e+01
   3.9000000e+02  -2.9307768e+01
   3.9100000e+02  -2.9349102e+01
   3.9200000e+02  -2.9390435e+01
   3.9300000e+02  -2.9431769e+01
   3.9400000e+02  -2.9473102e+01
   3.9500000e+02  -2.9514435e+01
   3.9600000e+02  -2.9555769e+01
   3.9700000e+02  -2.9597102e+01
   3.9800000e+02  -2.9638436e+01
   3.9900000e+02  -2.9679769e+01
   4.0000000e+02  -2.9721103e+01
   4.0100000e+02  -2.9762436e+01
   4.0200000e+02  -2.9803770e+01
   4.0300000e+02  -2.9845103e+01
   4.0400000e+02  -2.9886437e+01
   4.0500000e+02  -2.9927770e+01
   4.0600000e+02  -2.9969104e+01
   4.0700000e+02  -3.0010437e+01
   4.0800000e+02  -3.0051771e+01
   4.0900000e+02  -3.0093104e+01
   4.1000000e+02  -3.0134438e+01
   4.1100000e+02  -3.0175771e+01
   4.1200000e+02  -3.0217104e+01
   4.1300000e+02  -3.0258438e+01
   4.1400000e+02  -3.0299771e+01
   4.1500000e+02  -3.0341105e+01
   4.1600000e+02  -3.0382438e+01
   4.1700000e+02  -3.0423772e+01
   4.1800000e+02  -3.0465105e+01
   4.1900000e+02  -3.0506439e+01
   4.2000000e+02  -3.0547772e+01
   4.2100000e+02  -3.0589106e+01
   4.2200000e+02  -3.0630439e+01
   4.2300000e+02  -3.0671773e+01
   4.2400000e+02  -3.0713106e+01
   4.2500000e+02  -3.0754440e+01
   4.2600000e+02  -3.0795773e+01
   4.2700000e+02  -3.0837106e+01
   4.2800000e+02  -3.0878440e+01
   4.2900000e+02  -3.0919773e+01
   4.3000000e+02  -3.0961107e+01
   4.3100000e+02  -3.1002440e+01
   4.3200000e+02  -3.1043774e+01
   4.3300000e+02  -3.1085107e+01
   4.3400000e+02  -3.1126441e+01
   4.3500000e+02  -3.1167774e+01
   4.3600000e+02  -3.1209108e+01
   4.3700000e+02  -3.1250441e+01
   4.3800000e+02  -3.1291775e+01
   4.3900000e+02  -3.1333108e+01
   4.4000000e+02  -3.1374442e+01
   4.4100000e+02  -3.1415775e+01
   4.4200000e+02  -3.1457109e+01
   4.4300000e+02  -3.1498442e+01
   4.4400000e+02  -3.1539775e+01
   4.4500000e+02  -3.1581109e+01
   4.4600000e+02  -3.1622442e+01
   4.4700000e+02  -3.1663776e+01
   4.4800000e+02  -3.1705109e+01
   4.4900000e+02  -3.1746443e+01
   4.5000000e+02  -3.1787776e+01
   4.5100000e+02  -3.1829110e+01
   4.5200000e+02  -3.1870443e+01
   4.5300000e+02  -3.1911777e+01
   4.5400000e+02  -3.1953110e+01
   4.5500000e+02  -3.1994444e+01
   4.5600000e+02  -3.2035777e+01
   4.5700000e+02  -3.2077111e+01
   4.5800000e+02  -3.2118444e+01
   4.5900000e+02  -3.2159777e+01
   4.6000000e+02  -3.2201111e+01
   4.6100000e+02  -3.2242444e+01
   4.6200000e+02  -3.2283778e+01
   4.6300000e+02  -3.2325111e+01
   4.6400000e+02  -3.2366445e+01
   4.6500000e+02  -3.2407778e+01
   4.6600000e+02  -3.2449112e+01
   4.6700000e+02  -3.2490445e+01
   4.6800000e+02  -3.2531779e+01
   4.6900000e+02  -3.2573112e+01
   4.7000000e+02  -3.2614446e+01
   4.7100000e+02  -3.2655779e+01
   4.7200000e+02  -3.2697113e+01
   4.7300000e+02  -3.2738446e+01
   4.7400000e+02  -3.2779780e+01
   4.7500000e+02  -3.2821113e+01
   4.7600000e+02  -3.2862446e+01
   4.7700000e+02  -3.2903780e+01
   4.7800000e+02  -3.2945113e+01
   4.7900000e+02  -3.2986447e+01
   4.8000000e+02  -3.3027780e+01
   4.8100000e+02  -3.3069114e+01
   4.8200000e+02  -3.3110447e+01
   4.8300000e+02  -3.3151781e+01
   4.8400000e+02  -3.3193114e+01
   4.8500000e+02  -3.3234448e+01
   4.8600000e+02  -3.3275781e+01
   4.8700000e+02  -3.3317115e+01
   4.8800000e+02  -3.3358448e+01
   4.8900000e+02  -3.3399782e+01
   4.9000000e+02  -3.3441115e+01
   4.9100000e+02  -3.3482449e+01
   4.9200000e+02  -3.3523782e+01
   4.9300000e+02  -3.3565115e+01
   4.9400000e+02  -3.3606449e+01
   4.9500000e+02  -3.3647782e+01
   4.9600000e+02  -3.3689116e+01
   4.9700000e+02  -3.3730449e+01
   4.9800000e+02  -3.3771783e+01
   4.9900000e+02  -3.3813116e+01
   5.0000000e+02  -3.3854450e+01


==> Dat/SRS_GL_500ch_20GHz_27dBm.dat <==
   1.0000000e+00   8.7116702e+00
   2.0000000e+00   8.6461610e+00
   3.0000000e+00   8.5806519e+00
   4.0000000e+00   8.5151428e+00
   5.0000000e+00   8.4496336e+00
   6.0000000e+00   8.3841245e+00
   7.0000000e+00   8.3186154e+00
   8.0000000e+00   8.2531062e+00
   9.0000000e+00   8.1875971e+00
   1.0000000e+01   8.1220880e+00
   1.1000000e+01   8.0565788e+00
   1.2000000e+01   7.9910697e+00
   1.3000000e+01   7.9255606e+00
   1.4000000e+01   7.8600514e+00
   1.5000000e+01   7.7945423e+00
   1.6000000e+01   7.7290332e+00
   1.7000000e+01   7.6635240e+00
   1.8000000e+01   7.5980149e+00
   1.9000000e+01   7.5325057e+00
   2.0000000e+01   7.4669966e+00
   2.1000000e+01   7.4014875e+00
   2.2000000e+01   7.3359783e+00
   2.3000000e+01   7.2704692e+00
   2.4000000e+01   7.2049601e+00
   2.5000000e+01   7.1394509e+00
   2.6000000e+01   7.0739418e+00
   2.7000000e+01   7.0084327e+00
   2.8000000e+01   6.9429235e+00
   2.9000000e+01   6.8774144e+00
   3.0000000e+01   6.8119053e+00
   3.1000000e+01   6.7463961e+00
   3.2000000e+01   6.6808870e+00
   3.3000000e+01   6.6153779e+00
   3.4000000e+01   6.5498687e+00
   3.5000000e+01   6.4843596e+00
   3.6000000e+01   6.4188505e+00
   3.7000000e+01   6.3533413e+00
   3.8000000e+01   6.2878322e+00
   3.9000000e+01   6.2223231e+00
   4.0000000e+01   6.1568139e+00
   4.1000000e+01   6.0913048e+00
   4.2000000e+01   6.0257957e+00
   4.3000000e+01   5.9602865e+00
   4.4000000e+01   5.8947774e+00
   4.5000000e+01   5.8292683e+00
   4.6000000e+01   5.7637591e+00
   4.7000000e+01   5.6982500e+00
   4.8000000e+01   5.6327409e+00
   4.9000000e+01   5.5672317e+00
   5.0000000e+01   5.5017226e+00
   5.1000000e+01   5.4362135e+00
   5.2000000e+01   5.3707043e+00
   5.3000000e+01   5.3051952e+00
   5.4000000e+01   5.2396861e+00
   5.5000000e+01   5.1741769e+00
   5.6000000e+01   5.1086678e+00
   5.7000000e+01   5.0431587e+00
   5.8000000e+01   4.9776495e+00
   5.9000000e+01   4.9121404e+00
   6.0000000e+01   4.8466313e+00
   6.1000000e+01   4.7811221e+00
   6.2000000e+01   4.7156130e+00
   6.3000000e+01   4.6501039e+00
   6.4000000e+01   4.5845947e+00
   6.5000000e+01   4.5190856e+00
   6.6000000e+01   4.4535765e+00
   6.7000000e+01   4.3880673e+00
   6.8000000e+01   4.3225582e+00
   6.9000000e+01   4.2570491e+00
   7.0000000e+01   4.1915399e+00
   7.1000000e+01   4.1260308e+00
   7.2000000e+01   4.0605217e+00
   7.3000000e+01   3.9950125e+00
   7.4000000e+01   3.9295034e+00
   7.5000000e+01   3.8639943e+00
   7.6000000e+01   3.7984851e+00
   7.7000000e+01   3.7329760e+00
   7.8000000e+01   3.6674669e+00
   7.9000000e+01   3.6019577e+00
   8.0000000e+01   3.5364486e+00
   8.1000000e+01   3.4709395e+00
   8.2000000e+01   3.4054303e+00
   8.3000000e+01   3.3399212e+00
   8.4000000e+01   3.2744120e+00
   8.5000000e+01   3.2089029e+00
   8.6000000e+01   3.1433938e+00
   8.7000000e+01   3.0778846e+00
   8.8000000e+01   3.0123755e+00
   8.9000000e+01   2.9468664e+00
   9.0000000e+01   2.8813572e+00
   9.1000000e+01   2.8158481e+00
   9.2000000e+01   2.7503390e+00
   9.3000000e+01   2.6848298e+00
   9.4000000e+01   2.6193207e+00
   9.5000000e+01   2.5538116e+00
   9.6000000e+01   2.4883024e+00
   9.7000000e+01   2.4227933e+00
   9.8000000e+01   2.3572842e+00
   9.9000000e+01   2.2917750e+00
   1.0000000e+02   2.2262659e+00
   1.0100000e+02   2.1607568e+00
   1.0200000e+02   2.0952476e+00
   1.0300000e+02   2.0297385e+00
   1.0400000e+02   1.9642294e+00
   1.0500000e+02   1.8987202e+00
   1.0600000e+02   1.8332111e+00
   1.0700000e+02   1.7677020e+00
   1.0800000e+02   1.7021928e+00
   1.0900000e+02   1.6366837e+00
   1.1000000e+02   1.5711746e+00
   1.1100000e+02   1.5056654e+00
   1.1200000e+02   1.4401563e+00
   1.1300000e+02   1.3746472e+00
   1.1400000e+02   1.3091380e+00
   1.1500000e+02   1.2436289e+00
   1.1600000e+02   1.1781198e+00
   1.1700000e+02   1.1126106e+00
   1.1800000e+02   1.0471015e+00
   1.1900000e+02   9.8159237e-01
   1.2000000e+02   9.1608323e-01
   1.2100000e+02   8.5057410e-01
   1.2200000e+02   7.8506496e-01
   1.2300000e+02   7.1955583e-01
   1.2400000e+02   6.5404670e-01
   1.2500000e+02   5.8853756e-01
   1.2600000e+02   5.2302843e-01
   1.2700000e+02   4.5751929e-01
   1.2800000e+02   3.9201016e-01
   1.2900000e+02   3.2650103e-01
   1.3000000e+02   2.6099189e-01
   1.3100000e+02   1.9548276e-01
   1.3200000e+02   1.2997363e-01
   1.3300000e+02   6.4464492e-02
   1.3400000e+02  -1.0446420e-03
   1.3500000e+02  -6.6553776e-02
   1.3600000e+02  -1.3206291e-01
   1.3700000e+02  -1.9757204e-01
   1.3800000e+02  -2.6308118e-01
   1.3900000e+02  -3.2859031e-01
   1.4000000e+02  -3.9409944e-01
   1.4100000e+02  -4.5960858e-01
   1.4200000e+02  -5.2511771e-01
   1.4300000e+02  -5.9062685e-01
   1.4400000e+02  -6.5613598e-01
   1.4500000e+02  -7.2164511e-01
   1.4600000e+02  -7.8715425e-01
   1.4700000e+02  -8.5266338e-01
   1.4800000e+02  -9.1817252e-01
   1.4900000e+02  -9.8368165e-01
   1.5000000e+02  -1.0491908e+00
   1.5100000e+02  -1.1146999e+00
   1.5200000e+02  -1.1802091e+00
   1.5300000e+02  -1.2457182e+00
   1.5400000e+02  -1.3112273e+00
   1.5500000e+02  -1.3767365e+00
   1.5600000e+02  -1.4422456e+00
   1.5700000e+02  -1.5077547e+00
   1.5800000e+02  -1.5732639e+00
   1.5900000e+02  -1.6387730e+00
   1.6000000e+02  -1.7042821e+00
   1.6100000e+02  -1.7697913e+00
   1.6200000e+02  -1.8353004e+00
   1.6300000e+02  -1.9008095e+00
   1.6400000e+02  -1.9663187e+00
   1.6500000e+02  -2.0318278e+00
   1.6600000e+02  -2.0973369e+00
   1.6700000e+02  -2.1628461e+00
   1.6800000e+02  -2.2283552e+00
   1.6900000e+02  -2.2938643e+00
   1.7000000e+02  -2.3593735e+00
   1.7100000e+02  -2.4248826e+00
   1.7200000e+02  -2.4903917e+00
   1.7300000e+02  -2.5559009e+00
   1.7400000e+02  -2.6214100e+00
   1.7500000e+02  -2.6869191e+00
   1.7600000e+02  -2.7524283e+00
   1.7700000e+02  -2.8179374e+00
   1.7800000e+02  -2.8834465e+00
   1.7900000e+02  -2.9489557e+00
   1.8000000e+02  -3.0144648e+00
   1.8100000e+02  -3.0799739e+00
   1.8200000e+02  -3.1454831e+00
   1.8300000e+02  -3.2109922e+00
   1.8400000e+02  -3.2765013e+00
   1.8500000e+02  -3.3420105e+00
   1.8600000e+02  -3.4075196e+00
   1.8700000e+02  -3.4730287e+00
   1.8800000e+02  -3.5385379e+00
   1.8900000e+02  -3.6040470e+00
   1.9000000e+02  -3.6695561e+00
   1.9100000e+02  -3.7350653e+00
   1.9200000e+02  -3.8005744e+00
   1.9300000e+02  -3.8660835e+00
   1.9400000e+02  -3.9315927e+00
   1.9500000e+02  -3.9971018e+00
   1.9600000e+02  -4.0626109e+00
   1.9700000e+02  -4.1281201e+00
   1.9800000e+02  -4.1936292e+00
   1.9900000e+02  -4.2591383e+00
   2.0000000e+02  -4.3246475e+00
   2.0100000e+02  -4.3901566e+00
   2.0200000e+02  -4.4556657e+00
   2.0300000e+02  -4.5211749e+00
   2.0400000e+02  -4.5866840e+00
   2.0500000e+02  -4.6521931e+00
   2.0600000e+02  -4.7177023e+00
   2.0700000e+02  -4.7832114e+00
   2.0800000e+02  -4.8487205e+00
   2.0900000e+02  -4.9142297e+00
   2.1000000e+02  -4.9797388e+00
   2.1100000e+02  -5.0452479e+00
   2.1200000e+02  -5.1107571e+00
   2.1300000e+02  -5.1762662e+00
   2.1400000e+02  -5.2417753e+00
   2.1500000e+02  -5.3072845e+00
   2.1600000e+02  -5.3727936e+00
   2.1700000e+02  -5.4383028e+00
   2.1800000e+02  -5.5038119e+00
   2.1900000e+02  -5.5693210e+00
   2.2000000e+02  -5.6348302e+00
   2.2100000e+02  -5.7003393e+00
   2.2200000e+02  -5.7658484e+00
   2.2300000e+02  -5.8313576e+00
   2.2400000e+02  -5.8968667e+00
   2.2500000e+02  -5.9623758e+00
   2.2600000e+02  -6.0278850e+00
   2.2700000e+02  -6.0933941e+00
   2.2800000e+02  -6.1589032e+00
   2.2900000e+02  -6.2244124e+00
   2.3000000e+02  -6.2899215e+00
   2.3100000e+02  -6.3554306e+00
   2.3200000e+02  -6.4209398e+00
   2.3300000e+02  -6.4864489e+00
   2.3400000e+02  -6.5519580e+00
   2.3500000e+02  -6.6174672e+00
   2.3600000e+02  -6.6829763e+00
   2.3700000e+02  -6.7484854e+00
   2.3800000e+02  -6.8139946e+00
   2.3900000e+02  -6.8795037e+00
   2.4000000e+02  -6.9450128e+00
   2.4100000e+02  -7.0105220e+00
   2.4200000e+02  -7.0760311e+00
   2.4300000e+02  -7.1415402e+00
   2.4400000e+02  -7.2070494e+00
   2.4500000e+02  -7.2725585e+00
   2.4600000e+02  -7.3380676e+00
   2.4700000e+02  -7.4035768e+00
   2.4800000e+02  -7.4690859e+00
   2.4900000e+02  -7.5345950e+00
   2.5000000e+02  -7.6001042e+00
   2.5100000e+02  -7.6656133e+00
   2.5200000e+02  -7.7311224e+00
   2.5300000e+02  -7.7966316e+00
   2.5400000e+02  -7.8621407e+00
   2.5500000e+02  -7.9276498e+00
   2.5600000e+02  -7.9931590e+00
   2.5700000e+02  -8.0586681e+00
   2.5800000e+02  -8.1241772e+00
   2.5900000e+02  -8.1896864e+00
   2.6000000e+02  -8.2551955e+00
   2.6100000e+02  -8.3207046e+00
   2.6200000e+02  -8.3862138e+00
   2.6300000e+02  -8.4517229e+00
   2.6400000e+02  -8.5172320e+00
   2.6500000e+02  -8.5827412e+00
   2.6600000e+02  -8.6482503e+00
   2.6700000e+02  -8.7137594e+00
   2.6800000e+02  -8.7792686e+00
   2.6900000e+02  -8.8447777e+00
   2.7000000e+02  -8.9102868e+00
   2.7100000e+02  -8.9757960e+00
   2.7200000e+02  -9.0413051e+00
   2.7300000e+02  -9.1068142e+00
   2.7400000e+02  -9.1723234e+00
   2.7500000e+02  -9.2378325e+00
   2.7600000e+02  -9.3033416e+00
   2.7700000e+02  -9.3688508e+00
   2.7800000e+02  -9.4343599e+00
   2.7900000e+02  -9.4998690e+00
   2.8000000e+02  -9.5653782e+00
   2.8100000e+02  -9.6308873e+00
   2.8200000e+02  -9.6963964e+00
   2.8300000e+02  -9.7619056e+00
   2.8400000e+02  -9.8274147e+00
   2.8500000e+02  -9.8929239e+00
   2.8600000e+02  -9.9584330e+00
   2.8700000e+02  -1.0023942e+01
   2.8800000e+02  -1.0089451e+01
   2.8900000e+02  -1.0154960e+01
   2.9000000e+02  -1.0220470e+01
   2.9100000e+02  -1.0285979e+01
   2.9200000e+02  -1.0351488e+01
   2.9300000e+02  -1.0416997e+01
   2.9400000e+02  -1.0482506e+01
   2.9500000e+02  -1.0548015e+01
   2.9600000e+02  -1.0613524e+01
   2.9700000e+02  -1.0679033e+01
   2.9800000e+02  -1.0744543e+01
   2.9900000e+02  -1.0810052e+01
   3.0000000e+02  -1.0875561e+01
   3.0100000e+02  -1.0941070e+01
   3.0200000e+02  -1.1006579e+01
   3.0300000e+02  -1.1072088e+01
   3.0400000e+02  -1.1137597e+01
   3.0500000e+02  -1.1203107e+01
   3.0600000e+02  -1.1268616e+01
   3.0700000e+02  -1.1334125e+01
   3.0800000e+02  -1.1399634e+01
   3.0900000e+02  -1.1465143e+01
   3.1000000e+02  -1.1530652e+01
   3.1100000e+02  -1.1596161e+01
   3.1200000e+02  -1.1661670e+01
   3.1300000e+02  -1.1727180e+01
   3.1400000e+02  -1.1792689e+01
   3.1500000e+02  -1.1858198e+01
   3.1600000e+02  -1.1923707e+01
   3.1700000e+02  -1.1989216e+01
   3.1800000e+02  -1.2054725e+01
   3.1900000e+02  -1.2120234e+01
   3.2000000e+02  -1.2185744e+01
   3.2100000e+02  -1.2251253e+01
   3.2200000e+02  -1.2316762e+01
   3.2300000e+02  -1.2382271e+01
   3.2400000e+02  -1.2447780e+01
   3.2500000e+02  -1.2513289e+01
   3.2600000e+02  -1.2578798e+01
   3.2700000e+02  -1.2644307e+01
   3.2800000e+02  -1.2709817e+01
   3.2900000e+02  -1.2775326e+01
   3.3000000e+02  -1.2840835e+01
   3.3100000e+02  -1.2906344e+01
   3.3200000e+02  -1.2971853e+01
   3.3300000e+02  -1.3037362e+01
   3.3400000e+02  -1.3102871e+01
   3.3500000e+02  -1.3168381e+01
   3.3600000e+02  -1.3233890e+01
   3.3700000e+02  -1.3299399e+01
   3.3800000e+02  -1.3364908e+01
   3.3900000e+02  -1.3430417e+01
   3.4000000e+02  -1.3495926e+01
   3.4100000e+02  -1.3561435e+01
   3.4200000e+02  -1.3626944e+01
   3.4300000e+02  -1.3692454e+01
   3.4400000e+02  -1.3757963e+01
   3.4500000e+02  -1.3823472e+01
   3.4600000e+02  -1.3888981e+01
   3.4700000e+02  -1.3954490e+01
   3.4800000e+02  -1.4019999e+01
   3.4900000e+02  -1.4085508e+01
   3.5000000e+02  -1.4151018e+01
   3.5100000e+02  -1.4216527e+01
   3.5200000e+02  -1.4282036e+01
   3.5300000e+02  -1.4347545e+01
   3.5400000e+02  -1.4413054e+01
   3.5500000e+02  -1.4478563e+01
   3.5600000e+02  -1.4544072e+01
   3.5700000e+02  -1.4609581e+01
   3.5800000e+02  -1.4675091e+01
   3.5900000e+02  -1.4740600e+01
   3.6000000e+02  -1.4806109e+01
   3.6100000e+02  -1.4871618e+01
   3.6200000e+02  -1.4937127e+01
   3.6300000e+02  -1.5002636e+01
   3.6400000e+02  -1.5068145e+01
   3.6500000e+02  -1.5133655e+01
   3.6600000e+02  -1.5199164e+01
   3.6700000e+02  -1.5264673e+01
   3.6800000e+02  -1.5330182e+01
   3.6900000e+02  -1.5395691e+01
   3.7000000e+02  -1.5461200e+01
   3.7100000e+02  -1.5526709e+01
   3.7200000e+02  -1.5592218e+01
   3.7300000e+02  -1.5657728e+01
   3.7400000e+02  -1.5723237e+01
   3.7500000e+02  -1.5788746e+01
   3.7600000e+02  -1.5854255e+01
   3.7700000e+02  -1.5919764e+01
   3.7800000e+02  -1.5985273e+01
   3.7900000e+02  -1.6050782e+01
   3.8000000e+02  -1.6116292e+01
   3.8100000e+02  -1.6181801e+01
   3.8200000e+02  -1.6247310e+01
   3.8300000e+02  -1.6312819e+01
   3.8400000e+02  -1.6378328e+01
   3.8500000e+02  -1.6443837e+01
   3.8600000e+02  -1.6509346e+01
   3.8700000e+02  -1.6574856e+01
   3.8800000e+02  -1.6640365e+01
   3.8900000e+02  -1.6705874e+01
   3.9000000e+02  -1.6771383e+01
   3.9100000e+02  -1.6836892e+01
   3.9200000e+02  -1.6902401e+01
   3.9300000e+02  -1.6967910e+01
   3.9400000e+02  -1.7033419e+01
   3.9500000e+02  -1.7098929e+01
   3.9600000e+02  -1.7164438e+01
   3.9700000e+02  -1.7229947e+01
   3.9800000e+02  -1.7295456e+01
   3.9900000e+02  -1.7360965e+01
   4.0000000e+02  -1.7426474e+01
   4.0100000e+02  -1.7491983e+01
   4.0200000e+02  -1.7557493e+01
   4.0300000e+02  -1.7623002e+01
   4.0400000e+02  -1.7688511e+01
   4.0500000e+02  -1.7754020e+01
   4.0600000e+02  -1.7819529e+01
   4.0700000e+02  -1.7885038e+01
   4.0800000e+02  -1.7950547e+01
   4.0900000e+02  -1.8016056e+01
   4.1000000e+02  -1.8081566e+01
   4.1100000e+02  -1.8147075e+01
   4.1200000e+02  -1.8212584e+01
   4.1300000e+02  -1.8278093e+01
   4.1400000e+02  -1.8343602e+01
   4.1500000e+02  -1.8409111e+01
   4.1600000e+02  -1.8474620e+01
   4.1700000e+02  -1.8540130e+01
   4.1800000e+02  -1.8605639e+01
   4.1900000e+02  -1.8671148e+01
   4.2000000e+02  -1.8736657e+01
   4.2100000e+02  -1.8802166e+01
   4.2200000e+02  -1.8867675e+01
   4.2300000e+02  -1.8933184e+01
   4.2400000e+02  -1.8998693e+01
   4.2500000e+02  -1.9064203e+01
   4.2600000e+02  -1.9129712e+01
   4.2700000e+02  -1.9195221e+01
   4.2800000e+02  -1.9260730e+01
   4.2900000e+02  -1.9326239e+01
   4.3000000e+02  -1.9391748e+01
   4.3100000e+02  -1.9457257e+01
   4.3200000e+02  -1.9522767e+01
   4.3300000e+02  -1.9588276e+01
   4.3400000e+02  -1.9653785e+01
   4.3500000e+02  -1.9719294e+01
   4.3600000e+02  -1.9784803e+01
   4.3700000e+02  -1.9850312e+01
   4.3800000e+02  -1.9915821e+01
   4.3900000e+02  -1.9981330e+01
   4.4000000e+02  -2.0046840e+01
   4.4100000e+02  -2.0112349e+01
   4.4200000e+02  -2.0177858e+01
   4.4300000e+02  -2.0243367e+01
   4.4400000e+02  -2.0308876e+01
   4.4500000e+02  -2.0374385e+01
   4.4600000e+02  -2.0439894e+01
   4.4700000e+02  -2.0505404e+01
   4.4800000e+02  -2.0570913e+01
   4.4900000e+02  -2.0636422e+01
   4.5000000e+02  -2.0701931e+01
   4.5100000e+02  -2.0767440e+01
   4.5200000e+02  -2.0832949e+01
   4.5300000e+02  -2.0898458e+01
   4.5400000e+02  -2.0963967e+01
   4.5500000e+02  -2.1029477e+01
   4.5600000e+02  -2.1094986e+01
   4.5700000e+02  -2.1160495e+01
   4.5800000e+02  -2.1226004e+01
   4.5900000e+02  -2.1291513e+01
   4.6000000e+02  -2.1357022e+01
   4.6100000e+02  -2.1422531e+01
   4.6200000e+02  -2.1488041e+01
   4.6300000e+02  -2.1553550e+01
   4.6400000e+02  -2.1619059e+01
   4.6500000e+02  -2.1684568e+01
   4.6600000e+02  -2.1750077e+01
   4.6700000e+02  -2.1815586e+01
   4.6800000e+02  -2.1881095e+01
   4.6900000e+02  -2.1946604e+01
   4.7000000e+02  -2.2012114e+01
   4.7100000e+02  -2.2077623e+01
   4.7200000e+02  -2.2143132e+01
   4.7300000e+02  -2.2208641e+01
   4.7400000e+02  -2.2274150e+01
   4.7500000e+02  -2.2339659e+01
   4.7600000e+02  -2.2405168e+01
   4.7700000e+02  -2.2470678e+01
   4.7800000e+02  -2.2536187e+01
   4.7900000e+02  -2.2601696e+01
   4.8000000e+02  -2.2667205e+01
   4.8100000e+02  -2.2732714e+01
   4.8200000e+02  -2.2798223e+01
   4.8300000e+02  -2.2863732e+01
   4.8400000e+02  -2.2929241e+01
   4.8500000e+02  -2.2994751e+01
   4.8600000e+02  -2.3060260e+01
   4.8700000e+02  -2.3125769e+01
   4.8800000e+02  -2.3191278e+01
   4.8900000e+02  -2.3256787e+01
   4.9000000e+02  -2.3322296e+01
   4.9100000e+02  -2.3387805e+01
   4.9200000e+02  -2.3453315e+01
   4.9300000e+02  -2.3518824e+01
   4.9400000e+02  -2.3584333e+01
   4.9500000e+02  -2.3649842e+01
   4.9600000e+02  -2.3715351e+01
   4.9700000e+02  -2.3780860e+01
   4.9800000e+02  -2.3846369e+01
   4.9900000e+02  -2.3911878e+01
   5.0000000e+02  -2.3977388e+01


==> Dat/SRS_GL_500ch_20GHz_27dBm_atten.dat <==
   1.0000000e+00  -1.1288330e+01
   2.0000000e+00  -1.1353839e+01
   3.0000000e+00  -1.1419348e+01
   4.0000000e+00  -1.1484857e+01
   5.0000000e+00  -1.1550366e+01
   6.0000000e+00  -1.1615876e+01
   7.0000000e+00  -1.1681385e+01
   8.0000000e+00  -1.1746894e+01
   9.0000000e+00  -1.1812403e+01
   1.0000000e+01  -1.1877912e+01
   1.1000000e+01  -1.1943421e+01
   1.2000000e+01  -1.2008930e+01
   1.3000000e+01  -1.2074439e+01
   1.4000000e+01  -1.2139949e+01
   1.5000000e+01  -1.2205458e+01
   1.6000000e+01  -1.2270967e+01
   1.7000000e+01  -1.2336476e+01
   1.8000000e+01  -1.2401985e+01
   1.9000000e+01  -1.2467494e+01
   2.0000000e+01  -1.2533003e+01
   2.1000000e+01  -1.2598513e+01
   2.2000000e+01  -1.2664022e+01
   2.3000000e+01  -1.2729531e+01
   2.4000000e+01  -1.2795040e+01
   2.5000000e+01  -1.2860549e+01
   2.6000000e+01  -1.2926058e+01
   2.7000000e+01  -1.2991567e+01
   2.8000000e+01  -1.3057076e+01
   2.9000000e+01  -1.3122586e+01
   3.0000000e+01  -1.3188095e+01
   3.1000000e+01  -1.3253604e+01
   3.2000000e+01  -1.3319113e+01
   3.3000000e+01  -1.3384622e+01
   3.4000000e+01  -1.3450131e+01
   3.5000000e+01  -1.3515640e+01
   3.6000000e+01  -1.3581150e+01
   3.7000000e+01  -1.3646659e+01
   3.8000000e+01  -1.3712168e+01
   3.9000000e+01  -1.3777677e+01
   4.0000000e+01  -1.3843186e+01
   4.1000000e+01  -1.3908695e+01
   4.2000000e+01  -1.3974204e+01
   4.3000000e+01  -1.4039713e+01
   4.4000000e+01  -1.4105223e+01
   4.5000000e+01  -1.4170732e+01
   4.6000000e+01  -1.4236241e+01
   4.7000000e+01  -1.4301750e+01
   4.8000000e+01  -1.4367259e+01
   4.9000000e+01  -1.4432768e+01
   5.0000000e+01  -1.4498277e+01
   5.1000000e+01  -1.4563787e+01
   5.2000000e+01  -1.4629296e+01
   5.3000000e+01  -1.4694805e+01
   5.4000000e+01  -1.4760314e+01
   5.5000000e+01  -1.4825823e+01
   5.6000000e+01  -1.4891332e+01
   5.7000000e+01  -1.4956841e+01
   5.8000000e+01  -1.5022350e+01
   5.9000000e+01  -1.5087860e+01
   6.0000000e+01  -1.5153369e+01
   6.1000000e+01  -1.5218878e+01
   6.2000000e+01  -1.5284387e+01
   6.3000000e+01  -1.5349896e+01
   6.4000000e+01  -1.5415405e+01
   6.5000000e+01  -1.5480914e+01
   6.6000000e+01  -1.5546424e+01
   6.7000000e+01  -1.5611933e+01
   6.8000000e+01  -1.5677442e+01
   6.9000000e+01  -1.5742951e+01
   7.0000000e+01  -1.5808460e+01
   7.1000000e+01  -1.5873969e+01
   7.2000000e+01  -1.5939478e+01
   7.3000000e+01  -1.6004987e+01
   7.4000000e+01  -1.6070497e+01
   7.5000000e+01  -1.6136006e+01
   7.6000000e+01  -1.6201515e+01
   7.7000000e+01  -1.6267024e+01
   7.8000000e+01  -1.6332533e+01
   7.9000000e+01  -1.6398042e+01
   8.0000000e+01  -1.6463551e+01
   8.1000000e+01  -1.6529061e+01
   8.2000000e+01  -1.6594570e+01
   8.3000000e+01  -1.6660079e+01
   8.4000000e+01  -1.6725588e+01
   8.5000000e+01  -1.6791097e+01
   8.6000000e+01  -1.6856606e+01
   8.7000000e+01  -1.6922115e+01
   8.8000000e+01  -1.6987624e+01
   8.9000000e+01  -1.7053134e+01
   9.0000000e+01  -1.7118643e+01
   9.1000000e+01  -1.7184152e+01
   9.2000000e+01  -1.7249661e+01
   9.3000000e+01  -1.7315170e+01
   9.4000000e+01  -1.7380679e+01
   9.5000000e+01  -1.7446188e+01
   9.6000000e+01  -1.7511698e+01
   9.7000000e+01  -1.7577207e+01
   9.8000000e+01  -1.7642716e+01
   9.9000000e+01  -1.7708225e+01
   1.0000000e+02  -1.7773734e+01
   1.0100000e+02  -1.7839243e+01
   1.0200000e+02  -1.7904752e+01
   1.0300000e+02  -1.7970261e+01
   1.0400000e+02  -1.8035771e+01
   1.0500000e+02  -1.8101280e+01
   1.0600000e+02  -1.8166789e+01
   1.0700000e+02  -1.8232298e+01
   1.0800000e+02  -1.8297807e+01
   1.0900000e+02  -1.8363316e+01
   1.1000000e+02  -1.8428825e+01
   1.1100000e+02  -1.8494335e+01
   1.1200000e+02  -1.8559844e+01
   1.1300000e+02  -1.8625353e+01
   1.1400000e+02  -1.8690862e+01
   1.1500000e+02  -1.8756371e+01
   1.1600000e+02  -1.8821880e+01
   1.1700000e+02  -1.8887389e+01
   1.1800000e+02  -1.8952899e+01
   1.1900000e+02  -1.9018408e+01
   1.2000000e+02  -1.9083917e+01
   1.2100000e+02  -1.9149426e+01
   1.2200000e+02  -1.9214935e+01
   1.2300000e+02  -1.9280444e+01
   1.2400000e+02  -1.9345953e+01
   1.2500000e+02  -1.9411462e+01
   1.2600000e+02  -1.9476972e+01
   1.2700000e+02  -1.9542481e+01
   1.2800000e+02  -1.9607990e+01
   1.2900000e+02  -1.9673499e+01
   1.3000000e+02  -1.9739008e+01
   1.3100000e+02  -1.9804517e+01
   1.3200000e+02  -1.9870026e+01
   1.3300000e+02  -1.9935536e+01
   1.3400000e+02  -2.0001045e+01
   1.3500000e+02  -2.0066554e+01
   1.3600000e+02  -2.0132063e+01
   1.3700000e+02  -2.0197572e+01
   1.3800000e+02  -2.0263081e+01
   1.3900000e+02  -2.0328590e+01
   1.4000000e+02  -2.0394099e+01
   1.4100000e+02  -2.0459609e+01
   1.4200000e+02  -2.0525118e+01
   1.4300000e+02  -2.0590627e+01
   1.4400000e+02  -2.0656136e+01
   1.4500000e+02  -2.0721645e+01
   1.4600000e+02  -2.0787154e+01
   1.4700000e+02  -2.0852663e+01
   1.4800000e+02  -2.0918173e+01
   1.4900000e+02  -2.0983682e+01
   1.5000000e+02  -2.1049191e+01
   1.5100000e+02  -2.1114700e+01
   1.5200000e+02  -2.1180209e+01
   1.5300000e+02  -2.1245718e+01
   1.5400000e+02  -2.1311227e+01
   1.5500000e+02  -2.1376736e+01
   1.5600000e+02  -2.1442246e+01
   1.5700000e+02  -2.1507755e+01
   1.5800000e+02  -2.1573264e+01
   1.5900000e+02  -2.1638773e+01
   1.6000000e+02  -2.1704282e+01
   1.6100000e+02  -2.1769791e+01
   1.6200000e+02  -2.1835300e+01
   1.6300000e+02  -2.1900810e+01
   1.6400000e+02  -2.1966319e+01
   1.6500000e+02  -2.2031828e+01
   1.6600000e+02  -2.2097337e+01
   1.6700000e+02  -2.2162846e+01
   1.6800000e+02  -2.2228355e+01
   1.6900000e+02  -2.2293864e+01
   1.7000000e+02  -2.2359373e+01
   1.7100000e+02  -2.2424883e+01
   1.7200000e+02  -2.2490392e+01
   1.7300000e+02  -2.2555901e+01
   1.7400000e+02  -2.2621410e+01
   1.7500000e+02  -2.2686919e+01
   1.7600000e+02  -2.2752428e+01
   1.7700000e+02  -2.2817937e+01
   1.7800000e+02  -2.2883447e+01
   1.7900000e+02  -2.2948956e+01
   1.8000000e+02  -2.3014465e+01
   1.8100000e+02  -2.3079974e+01
   1.8200000e+02  -2.3145483e+01
   1.8300000e+02  -2.3210992e+01
   1.8400000e+02  -2.3276501e+01
   1.8500000e+02  -2.3342010e+01
   1.8600000e+02  -2.3407520e+01
   1.8700000e+02  -2.3473029e+01
   1.8800000e+02  -2.3538538e+01
   1.8900000e+02  -2.3604047e+01
   1.9000000e+02  -2.3669556e+01
   1.9100000e+02  -2.3735065e+01
   1.9200000e+02  -2.3800574e+01
   1.9300000e+02  -2.3866084e+01
   1.9400000e+02  -2.3931593e+01
   1.9500000e+02  -2.3997102e+01
   1.9600000e+02  -2.4062611e+01
   1.9700000e+02  -2.4128120e+01
   1.9800000e+02  -2.4193629e+01
   1.9900000e+02  -2.4259138e+01
   2.0000000e+02  -2.4324647e+01
   2.0100000e+02  -2.4390157e+01
   2.0200000e+02  -2.4455666e+01
   2.0300000e+02  -2.4521175e+01
   2.0400000e+02  -2.4586684e+01
   2.0500000e+02  -2.4652193e+01
   2.0600000e+02  -2.4717702e+01
   2.0700000e+02  -2.4783211e+01
   2.0800000e+02  -2.4848721e+01
   2.0900000e+02  -2.4914230e+01
   2.1000000e+02  -2.4979739e+01
   2.1100000e+02  -2.5045248e+01
   2.1200000e+02  -2.5110757e+01
   2.1300000e+02  -2.5176266e+01
   2.1400000e+02  -2.5241775e+01
   2.1500000e+02  -2.5307284e+01
   2.1600000e+02  -2.5372794e+01
   2.1700000e+02  -2.5438303e+01
   2.1800000e+02  -2.5503812e+01
   2.1900000e+02  -2.5569321e+01
   2.2000000e+02  -2.5634830e+01
   2.2100000e+02  -2.5700339e+01
   2.2200000e+02  -2.5765848e+01
   2.2300000e+02  -2.5831358e+01
   2.2400000e+02  -2.5896867e+01
   2.2500000e+02  -2.5962376e+01
   2.2600000e+02  -2.6027885e+01
   2.2700000e+02  -2.6093394e+01
   2.2800000e+02  -2.6158903e+01
   2.2900000e+02  -2.6224412e+01
   2.3000000e+02  -2.6289921e+01
   2.3100000e+02  -2.6355431e+01
   2.3200000e+02  -2.6420940e+01
   2.3300000e+02  -2.6486449e+01
   2.3400000e+02  -2.6551958e+01
   2.3500000e+02  -2.6617467e+01
   2.3600000e+02  -2.6682976e+01
   2.3700000e+02  -2.6748485e+01
   2.3800000e+02  -2.6813995e+01
   2.3900000e+02  -2.6879504e+01
   2.4000000e+02  -2.6945013e+01
   2.4100000e+02  -2.7010522e+01
   2.4200000e+02  -2.7076031e+01
   2.4300000e+02  -2.7141540e+01
   2.4400000e+02  -2.7207049e+01
   2.4500000e+02  -2.7272558e+01
   2.4600000e+02  -2.7338068e+01
   2.4700000e+02  -2.7403577e+01
   2.4800000e+02  -2.7469086e+01
   2.4900000e+02  -2.7534595e+01
   2.5000000e+02  -2.7600104e+01
   2.5100000e+02  -2.7665613e+01
   2.5200000e+02  -2.7731122e+01
   2.5300000e+02  -2.7796632e+01
   2.5400000e+02  -2.7862141e+01
   2.5500000e+02  -2.7927650e+01
   2.5600000e+02  -2.7993159e+01
   2.5700000e+02  -2.8058668e+01
   2.5800000e+02  -2.8124177e+01
   2.5900000e+02  -2.8189686e+01
   2.6000000e+02  -2.8255196e+01
   2.6100000e+02  -2.8320705e+01
   2.6200000e+02  -2.8386214e+01
   2.6300000e+02  -2.8451723e+01
   2.6400000e+02  -2.8517232e+01
   2.6500000e+02  -2.8582741e+01
   2.6600000e+02  -2.8648250e+01
   2.6700000e+02  -2.8713759e+01
   2.6800000e+02  -2.8779269e+01
   2.6900000e+02  -2.8844778e+01
   2.7000000e+02  -2.8910287e+01
   2.7100000e+02  -2.8975796e+01
   2.7200000e+02  -2.9041305e+01
   2.7300000e+02  -2.9106814e+01
   2.7400000e+02  -2.9172323e+01
   2.7500000e+02  -2.9237833e+01
   2.7600000e+02  -2.9303342e+01
   2.7700000e+02  -2.9368851e+01
   2.7800000e+02  -2.9434360e+01
   2.7900000e+02  -2.9499869e+01
   2.8000000e+02  -2.9565378e+01
   2.8100000e+02  -2.9630887e+01
   2.8200000e+02  -2.9696396e+01
   2.8300000e+02  -2.9761906e+01
   2.8400000e+02  -2.9827415e+01
   2.8500000e+02  -2.9892924e+01
   2.8600000e+02  -2.9958433e+01
   2.8700000e+02  -3.0023942e+01
   2.8800000e+02  -3.0089451e+01
   2.8900000e+02  -3.0154960e+01
   2.9000000e+02  -3.0220470e+01
   2.9100000e+02  -3.0285979e+01
   2.9200000e+02  -3.0351488e+01
   2.9300000e+02  -3.0416997e+01
   2.9400000e+02  -3.0482506e+01
   2.9500000e+02  -3.0548015e+01
   2.9600000e+02  -3.0613524e+01
   2.9700000e+02  -3.0679033e+01
   2.9800000e+02  -3.0744543e+01
   2.9900000e+02  -3.0810052e+01
   3.0000000e+02  -3.0875561e+01
   3.0100000e+02  -3.0941070e+01
   3.0200000e+02  -3.1006579e+01
   3.0300000e+02  -3.1072088e+01
   3.0400000e+02  -3.1137597e+01
   3.0500000e+02  -3.1203107e+01
   3.0600000e+02  -3.1268616e+01
   3.0700000e+02  -3.1334125e+01
   3.0800000e+02  -3.1399634e+01
   3.0900000e+02  -3.1465143e+01
   3.1000000e+02  -3.1530652e+01
   3.1100000e+02  -3.1596161e+01
   3.1200000e+02  -3.1661670e+01
   3.1300000e+02  -3.1727180e+01
   3.1400000e+02  -3.1792689e+01
   3.1500000e+02  -3.1858198e+01
   3.1600000e+02  -3.1923707e+01
   3.1700000e+02  -3.1989216e+01
   3.1800000e+02  -3.2054725e+01
   3.1900000e+02  -3.2120234e+01
   3.2000000e+02  -3.2185744e+01
   3.2100000e+02  -3.2251253e+01
   3.2200000e+02  -3.2316762e+01
   3.2300000e+02  -3.2382271e+01
   3.2400000e+02  -3.2447780e+01
   3.2500000e+02  -3.2513289e+01
   3.2600000e+02  -3.2578798e+01
   3.2700000e+02  -3.2644307e+01
   3.2800000e+02  -3.2709817e+01
   3.2900000e+02  -3.2775326e+01
   3.3000000e+02  -3.2840835e+01
   3.3100000e+02  -3.2906344e+01
   3.3200000e+02  -3.2971853e+01
   3.3300000e+02  -3.3037362e+01
   3.3400000e+02  -3.3102871e+01
   3.3500000e+02  -3.3168381e+01
   3.3600000e+02  -3.3233890e+01
   3.3700000e+02  -3.3299399e+01
   3.3800000e+02  -3.3364908e+01
   3.3900000e+02  -3.3430417e+01
   3.4000000e+02  -3.3495926e+01
   3.4100000e+02  -3.3561435e+01
   3.4200000e+02  -3.3626944e+01
   3.4300000e+02  -3.3692454e+01
   3.4400000e+02  -3.3757963e+01
   3.4500000e+02  -3.3823472e+01
   3.4600000e+02  -3.3888981e+01
   3.4700000e+02  -3.3954490e+01
   3.4800000e+02  -3.4019999e+01
   3.4900000e+02  -3.4085508e+01
   3.5000000e+02  -3.4151018e+01
   3.5100000e+02  -3.4216527e+01
   3.5200000e+02  -3.4282036e+01
   3.5300000e+02  -3.4347545e+01
   3.5400000e+02  -3.4413054e+01
   3.5500000e+02  -3.4478563e+01
   3.5600000e+02  -3.4544072e+01
   3.5700000e+02  -3.4609581e+01
   3.5800000e+02  -3.4675091e+01
   3.5900000e+02  -3.4740600e+01
   3.6000000e+02  -3.4806109e+01
   3.6100000e+02  -3.4871618e+01
   3.6200000e+02  -3.4937127e+01
   3.6300000e+02  -3.5002636e+01
   3.6400000e+02  -3.5068145e+01
   3.6500000e+02  -3.5133655e+01
   3.6600000e+02  -3.5199164e+01
   3.6700000e+02  -3.5264673e+01
   3.6800000e+02  -3.5330182e+01
   3.6900000e+02  -3.5395691e+01
   3.7000000e+02  -3.5461200e+01
   3.7100000e+02  -3.5526709e+01
   3.7200000e+02  -3.5592218e+01
   3.7300000e+02  -3.5657728e+01
   3.7400000e+02  -3.5723237e+01
   3.7500000e+02  -3.5788746e+01
   3.7600000e+02  -3.5854255e+01
   3.7700000e+02  -3.5919764e+01
   3.7800000e+02  -3.5985273e+01
   3.7900000e+02  -3.6050782e+01
   3.8000000e+02  -3.6116292e+01
   3.8100000e+02  -3.6181801e+01
   3.8200000e+02  -3.6247310e+01
   3.8300000e+02  -3.6312819e+01
   3.8400000e+02  -3.6378328e+01
   3.8500000e+02  -3.6443837e+01
   3.8600000e+02  -3.6509346e+01
   3.8700000e+02  -3.6574856e+01
   3.8800000e+02  -3.6640365e+01
   3.8900000e+02  -3.6705874e+01
   3.9000000e+02  -3.6771383e+01
   3.9100000e+02  -3.6836892e+01
   3.9200000e+02  -3.6902401e+01
   3.9300000e+02  -3.6967910e+01
   3.9400000e+02  -3.7033419e+01
   3.9500000e+02  -3.7098929e+01
   3.9600000e+02  -3.7164438e+01
   3.9700000e+02  -3.7229947e+01
   3.9800000e+02  -3.7295456e+01
   3.9900000e+02  -3.7360965e+01
   4.0000000e+02  -3.7426474e+01
   4.0100000e+02  -3.7491983e+01
   4.0200000e+02  -3.7557493e+01
   4.0300000e+02  -3.7623002e+01
   4.0400000e+02  -3.7688511e+01
   4.0500000e+02  -3.7754020e+01
   4.0600000e+02  -3.7819529e+01
   4.0700000e+02  -3.7885038e+01
   4.0800000e+02  -3.7950547e+01
   4.0900000e+02  -3.8016056e+01
   4.1000000e+02  -3.8081566e+01
   4.1100000e+02  -3.8147075e+01
   4.1200000e+02  -3.8212584e+01
   4.1300000e+02  -3.8278093e+01
   4.1400000e+02  -3.8343602e+01
   4.1500000e+02  -3.8409111e+01
   4.1600000e+02  -3.8474620e+01
   4.1700000e+02  -3.8540130e+01
   4.1800000e+02  -3.8605639e+01
   4.1900000e+02  -3.8671148e+01
   4.2000000e+02  -3.8736657e+01
   4.2100000e+02  -3.8802166e+01
   4.2200000e+02  -3.8867675e+01
   4.2300000e+02  -3.8933184e+01
   4.2400000e+02  -3.8998693e+01
   4.2500000e+02  -3.9064203e+01
   4.2600000e+02  -3.9129712e+01
   4.2700000e+02  -3.9195221e+01
   4.2800000e+02  -3.9260730e+01
   4.2900000e+02  -3.9326239e+01
   4.3000000e+02  -3.9391748e+01
   4.3100000e+02  -3.9457257e+01
   4.3200000e+02  -3.9522767e+01
   4.3300000e+02  -3.9588276e+01
   4.3400000e+02  -3.9653785e+01
   4.3500000e+02  -3.9719294e+01
   4.3600000e+02  -3.9784803e+01
   4.3700000e+02  -3.9850312e+01
   4.3800000e+02  -3.9915821e+01
   4.3900000e+02  -3.9981330e+01
   4.4000000e+02  -4.0046840e+01
   4.4100000e+02  -4.0112349e+01
   4.4200000e+02  -4.0177858e+01
   4.4300000e+02  -4.0243367e+01
   4.4400000e+02  -4.0308876e+01
   4.4500000e+02  -4.0374385e+01
   4.4600000e+02  -4.0439894e+01
   4.4700000e+02  -4.0505404e+01
   4.4800000e+02  -4.0570913e+01
   4.4900000e+02  -4.0636422e+01
   4.5000000e+02  -4.0701931e+01
   4.5100000e+02  -4.0767440e+01
   4.5200000e+02  -4.0832949e+01
   4.5300000e+02  -4.0898458e+01
   4.5400000e+02  -4.0963967e+01
   4.5500000e+02  -4.1029477e+01
   4.5600000e+02  -4.1094986e+01
   4.5700000e+02  -4.1160495e+01
   4.5800000e+02  -4.1226004e+01
   4.5900000e+02  -4.1291513e+01
   4.6000000e+02  -4.1357022e+01
   4.6100000e+02  -4.1422531e+01
   4.6200000e+02  -4.1488041e+01
   4.6300000e+02  -4.1553550e+01
   4.6400000e+02  -4.1619059e+01
   4.6500000e+02  -4.1684568e+01
   4.6600000e+02  -4.1750077e+01
   4.6700000e+02  -4.1815586e+01
   4.6800000e+02  -4.1881095e+01
   4.6900000e+02  -4.1946604e+01
   4.7000000e+02  -4.2012114e+01
   4.7100000e+02  -4.2077623e+01
   4.7200000e+02  -4.2143132e+01
   4.7300000e+02  -4.2208641e+01
   4.7400000e+02  -4.2274150e+01
   4.7500000e+02  -4.2339659e+01
   4.7600000e+02  -4.2405168e+01
   4.7700000e+02  -4.2470678e+01
   4.7800000e+02  -4.2536187e+01
   4.7900000e+02  -4.2601696e+01
   4.8000000e+02  -4.2667205e+01
   4.8100000e+02  -4.2732714e+01
   4.8200000e+02  -4.2798223e+01
   4.8300000e+02  -4.2863732e+01
   4.8400000e+02  -4.2929241e+01
   4.8500000e+02  -4.2994751e+01
   4.8600000e+02  -4.3060260e+01
   4.8700000e+02  -4.3125769e+01
   4.8800000e+02  -4.3191278e+01
   4.8900000e+02  -4.3256787e+01
   4.9000000e+02  -4.3322296e+01
   4.9100000e+02  -4.3387805e+01
   4.9200000e+02  -4.3453315e+01
   4.9300000e+02  -4.3518824e+01
   4.9400000e+02  -4.3584333e+01
   4.9500000e+02  -4.3649842e+01
   4.9600000e+02  -4.3715351e+01
   4.9700000e+02  -4.3780860e+01
   4.9800000e+02  -4.3846369e+01
   4.9900000e+02  -4.3911878e+01
   5.0000000e+02  -4.3977388e+01


==> Dat/SRS_GL_500ch_20GHz_29dBm.dat <==
   1.0000000e+00   1.0671078e+01
   2.0000000e+00   1.0567254e+01
   3.0000000e+00   1.0463429e+01
   4.0000000e+00   1.0359604e+01
   5.0000000e+00   1.0255779e+01
   6.0000000e+00   1.0151954e+01
   7.0000000e+00   1.0048129e+01
   8.0000000e+00   9.9443036e+00
   9.0000000e+00   9.8404786e+00
   1.0000000e+01   9.7366537e+00
   1.1000000e+01   9.6328287e+00
   1.2000000e+01   9.5290037e+00
   1.3000000e+01   9.4251787e+00
   1.4000000e+01   9.3213537e+00
   1.5000000e+01   9.2175288e+00
   1.6000000e+01   9.1137038e+00
   1.7000000e+01   9.0098788e+00
   1.8000000e+01   8.9060538e+00
   1.9000000e+01   8.8022288e+00
   2.0000000e+01   8.6984039e+00
   2.1000000e+01   8.5945789e+00
   2.2000000e+01   8.4907539e+00
   2.3000000e+01   8.3869289e+00
   2.4000000e+01   8.2831039e+00
   2.5000000e+01   8.1792790e+00
   2.6000000e+01   8.0754540e+00
   2.7000000e+01   7.9716290e+00
   2.8000000e+01   7.8678040e+00
   2.9000000e+01   7.7639790e+00
   3.0000000e+01   7.6601541e+00
   3.1000000e+01   7.5563291e+00
   3.2000000e+01   7.4525041e+00
   3.3000000e+01   7.3486791e+00
   3.4000000e+01   7.2448541e+00
   3.5000000e+01   7.1410292e+00
   3.6000000e+01   7.0372042e+00
   3.7000000e+01   6.9333792e+00
   3.8000000e+01   6.8295542e+00
   3.9000000e+01   6.7257292e+00
   4.0000000e+01   6.6219043e+00
   4.1000000e+01   6.5180793e+00
   4.2000000e+01   6.4142543e+00
   4.3000000e+01   6.3104293e+00
   4.4000000e+01   6.2066043e+00
   4.5000000e+01   6.1027794e+00
   4.6000000e+01   5.9989544e+00
   4.7000000e+01   5.8951294e+00
   4.8000000e+01   5.7913044e+00
   4.9000000e+01   5.6874794e+00
   5.0000000e+01   5.5836544e+00
   5.1000000e+01   5.4798295e+00
   5.2000000e+01   5.3760045e+00
   5.3000000e+01   5.2721795e+00
   5.4000000e+01   5.1683545e+00
   5.5000000e+01   5.0645295e+00
   5.6000000e+01   4.9607046e+00
   5.7000000e+01   4.8568796e+00
   5.8000000e+01   4.7530546e+00
   5.9000000e+01   4.6492296e+00
   6.0000000e+01   4.5454046e+00
   6.1000000e+01   4.4415797e+00
   6.2000000e+01   4.3377547e+00
   6.3000000e+01   4.2339297e+00
   6.4000000e+01   4.1301047e+00
   6.5000000e+01   4.0262797e+00
   6.6000000e+01   3.9224548e+00
   6.7000000e+01   3.8186298e+00
   6.8000000e+01   3.7148048e+00
   6.9000000e+01   3.6109798e+00
   7.0000000e+01   3.5071548e+00
   7.1000000e+01   3.4033299e+00
   7.2000000e+01   3.2995049e+00
   7.3000000e+01   3.1956799e+00
   7.4000000e+01   3.0918549e+00
   7.5000000e+01   2.9880299e+00
   7.6000000e+01   2.8842050e+00
   7.7000000e+01   2.7803800e+00
   7.8000000e+01   2.6765550e+00
   7.9000000e+01   2.5727300e+00
   8.0000000e+01   2.4689050e+00
   8.1000000e+01   2.3650801e+00
   8.2000000e+01   2.2612551e+00
   8.3000000e+01   2.1574301e+00
   8.4000000e+01   2.0536051e+00
   8.5000000e+01   1.9497801e+00
   8.6000000e+01   1.8459552e+00
   8.7000000e+01   1.7421302e+00
   8.8000000e+01   1.6383052e+00
   8.9000000e+01   1.5344802e+00
   9.0000000e+01   1.4306552e+00
   9.1000000e+01   1.3268303e+00
   9.2000000e+01   1.2230053e+00
   9.3000000e+01   1.1191803e+00
   9.4000000e+01   1.0153553e+00
   9.5000000e+01   9.1153034e-01
   9.6000000e+01   8.0770536e-01
   9.7000000e+01   7.0388038e-01
   9.8000000e+01   6.0005540e-01
   9.9000000e+01   4.9623042e-01
   1.0000000e+02   3.9240544e-01
   1.0100000e+02   2.8858046e-01
   1.0200000e+02   1.8475548e-01
   1.0300000e+02   8.0930496e-02
   1.0400000e+02  -2.2894485e-02
   1.0500000e+02  -1.2671946e-01
   1.0600000e+02  -2.3054445e-01
   1.0700000e+02  -3.3436943e-01
   1.0800000e+02  -4.3819441e-01
   1.0900000e+02  -5.4201939e-01
   1.1000000e+02  -6.4584437e-01
   1.1100000e+02  -7.4966935e-01
   1.1200000e+02  -8.5349433e-01
   1.1300000e+02  -9.5731931e-01
   1.1400000e+02  -1.0611443e+00
   1.1500000e+02  -1.1649693e+00
   1.1600000e+02  -1.2687942e+00
   1.1700000e+02  -1.3726192e+00
   1.1800000e+02  -1.4764442e+00
   1.1900000e+02  -1.5802692e+00
   1.2000000e+02  -1.6840942e+00
   1.2100000e+02  -1.7879191e+00
   1.2200000e+02  -1.8917441e+00
   1.2300000e+02  -1.9955691e+00
   1.2400000e+02  -2.0993941e+00
   1.2500000e+02  -2.2032191e+00
   1.2600000e+02  -2.3070441e+00
   1.2700000e+02  -2.4108690e+00
   1.2800000e+02  -2.5146940e+00
   1.2900000e+02  -2.6185190e+00
   1.3000000e+02  -2.7223440e+00
   1.3100000e+02  -2.8261690e+00
   1.3200000e+02  -2.9299939e+00
   1.3300000e+02  -3.0338189e+00
   1.3400000e+02  -3.1376439e+00
   1.3500000e+02  -3.2414689e+00
   1.3600000e+02  -3.3452939e+00
   1.3700000e+02  -3.4491188e+00
   1.3800000e+02  -3.5529438e+00
   1.3900000e+02  -3.6567688e+00
   1.4000000e+02  -3.7605938e+00
   1.4100000e+02  -3.8644188e+00
   1.4200000e+02  -3.9682437e+00
   1.4300000e+02  -4.0720687e+00
   1.4400000e+02  -4.1758937e+00
   1.4500000e+02  -4.2797187e+00
   1.4600000e+02  -4.3835437e+00
   1.4700000e+02  -4.4873686e+00
   1.4800000e+02  -4.5911936e+00
   1.4900000e+02  -4.6950186e+00
   1.5000000e+02  -4.7988436e+00
   1.5100000e+02  -4.9026686e+00
   1.5200000e+02  -5.0064935e+00
   1.5300000e+02  -5.1103185e+00
   1.5400000e+02  -5.2141435e+00
   1.5500000e+02  -5.3179685e+00
   1.5600000e+02  -5.4217935e+00
   1.5700000e+02  -5.5256184e+00
   1.5800000e+02  -5.6294434e+00
   1.5900000e+02  -5.7332684e+00
   1.6000000e+02  -5.8370934e+00
   1.6100000e+02  -5.9409184e+00
   1.6200000e+02  -6.0447433e+00
   1.6300000e+02  -6.1485683e+00
   1.6400000e+02  -6.2523933e+00
   1.6500000e+02  -6.3562183e+00
   1.6600000e+02  -6.4600433e+00
   1.6700000e+02  -6.5638682e+00
   1.6800000e+02  -6.6676932e+00
   1.6900000e+02  -6.7715182e+00
   1.7000000e+02  -6.8753432e+00
   1.7100000e+02  -6.9791682e+00
   1.7200000e+02  -7.0829931e+00
   1.7300000e+02  -7.1868181e+00
   1.7400000e+02  -7.2906431e+00
   1.7500000e+02  -7.3944681e+00
   1.7600000e+02  -7.4982931e+00
   1.7700000e+02  -7.6021180e+00
   1.7800000e+02  -7.7059430e+00
   1.7900000e+02  -7.8097680e+00
   1.8000000e+02  -7.9135930e+00
   1.8100000e+02  -8.0174180e+00
   1.8200000e+02  -8.1212429e+00
   1.8300000e+02  -8.2250679e+00
   1.8400000e+02  -8.3288929e+00
   1.8500000e+02  -8.4327179e+00
   1.8600000e+02  -8.5365429e+00
   1.8700000e+02  -8.6403678e+00
   1.8800000e+02  -8.7441928e+00
   1.8900000e+02  -8.8480178e+00
   1.9000000e+02  -8.9518428e+00
   1.9100000e+02  -9.0556678e+00
   1.9200000e+02  -9.1594927e+00
   1.9300000e+02  -9.2633177e+00
   1.9400000e+02  -9.3671427e+00
   1.9500000e+02  -9.4709677e+00
   1.9600000e+02  -9.5747927e+00
   1.9700000e+02  -9.6786176e+00
   1.9800000e+02  -9.7824426e+00
   1.9900000e+02  -9.8862676e+00
   2.0000000e+02  -9.9900926e+00
   2.0100000e+02  -1.0093918e+01
   2.0200000e+02  -1.0197743e+01
   2.0300000e+02  -1.0301568e+01
   2.0400000e+02  -1.0405393e+01
   2.0500000e+02  -1.0509217e+01
   2.0600000e+02  -1.0613042e+01
   2.0700000e+02  -1.0716867e+01
   2.0800000e+02  -1.0820692e+01
   2.0900000e+02  -1.0924517e+01
   2.1000000e+02  -1.1028342e+01
   2.1100000e+02  -1.1132167e+01
   2.1200000e+02  -1.1235992e+01
   2.1300000e+02  -1.1339817e+01
   2.1400000e+02  -1.1443642e+01
   2.1500000e+02  -1.1547467e+01
   2.1600000e+02  -1.1651292e+01
   2.1700000e+02  -1.1755117e+01
   2.1800000e+02  -1.1858942e+01
   2.1900000e+02  -1.1962767e+01
   2.2000000e+02  -1.2066592e+01
   2.2100000e+02  -1.2170417e+01
   2.2200000e+02  -1.2274242e+01
   2.2300000e+02  -1.2378067e+01
   2.2400000e+02  -1.2481892e+01
   2.2500000e+02  -1.2585717e+01
   2.2600000e+02  -1.2689542e+01
   2.2700000e+02  -1.2793367e+01
   2.2800000e+02  -1.2897192e+01
   2.2900000e+02  -1.3001017e+01
   2.3000000e+02  -1.3104842e+01
   2.3100000e+02  -1.3208667e+01
   2.3200000e+02  -1.3312492e+01
   2.3300000e+02  -1.3416317e+01
   2.3400000e+02  -1.3520142e+01
   2.3500000e+02  -1.3623967e+01
   2.3600000e+02  -1.3727792e+01
   2.3700000e+02  -1.3831617e+01
   2.3800000e+02  -1.3935442e+01
   2.3900000e+02  -1.4039267e+01
   2.4000000e+02  -1.4143092e+01
   2.4100000e+02  -1.4246917e+01
   2.4200000e+02  -1.4350742e+01
   2.4300000e+02  -1.4454567e+01
   2.4400000e+02  -1.4558392e+01
   2.4500000e+02  -1.4662217e+01
   2.4600000e+02  -1.4766042e+01
   2.4700000e+02  -1.4869867e+01
   2.4800000e+02  -1.4973692e+01
   2.4900000e+02  -1.5077517e+01
   2.5000000e+02  -1.5181342e+01
   2.5100000e+02  -1.5285167e+01
   2.5200000e+02  -1.5388992e+01
   2.5300000e+02  -1.5492817e+01
   2.5400000e+02  -1.5596642e+01
   2.5500000e+02  -1.5700467e+01
   2.5600000e+02  -1.5804291e+01
   2.5700000e+02  -1.5908116e+01
   2.5800000e+02  -1.6011941e+01
   2.5900000e+02  -1.6115766e+01
   2.6000000e+02  -1.6219591e+01
   2.6100000e+02  -1.6323416e+01
   2.6200000e+02  -1.6427241e+01
   2.6300000e+02  -1.6531066e+01
   2.6400000e+02  -1.6634891e+01
   2.6500000e+02  -1.6738716e+01
   2.6600000e+02  -1.6842541e+01
   2.6700000e+02  -1.6946366e+01
   2.6800000e+02  -1.7050191e+01
   2.6900000e+02  -1.7154016e+01
   2.7000000e+02  -1.7257841e+01
   2.7100000e+02  -1.7361666e+01
   2.7200000e+02  -1.7465491e+01
   2.7300000e+02  -1.7569316e+01
   2.7400000e+02  -1.7673141e+01
   2.7500000e+02  -1.7776966e+01
   2.7600000e+02  -1.7880791e+01
   2.7700000e+02  -1.7984616e+01
   2.7800000e+02  -1.8088441e+01
   2.7900000e+02  -1.8192266e+01
   2.8000000e+02  -1.8296091e+01
   2.8100000e+02  -1.8399916e+01
   2.8200000e+02  -1.8503741e+01
   2.8300000e+02  -1.8607566e+01
   2.8400000e+02  -1.8711391e+01
   2.8500000e+02  -1.8815216e+01
   2.8600000e+02  -1.8919041e+01
   2.8700000e+02  -1.9022866e+01
   2.8800000e+02  -1.9126691e+01
   2.8900000e+02  -1.9230516e+01
   2.9000000e+02  -1.9334341e+01
   2.9100000e+02  -1.9438166e+01
   2.9200000e+02  -1.9541991e+01
   2.9300000e+02  -1.9645816e+01
   2.9400000e+02  -1.9749641e+01
   2.9500000e+02  -1.9853466e+01
   2.9600000e+02  -1.9957291e+01
   2.9700000e+02  -2.0061116e+01
   2.9800000e+02  -2.0164941e+01
   2.9900000e+02  -2.0268766e+01
   3.0000000e+02  -2.0372591e+01
   3.0100000e+02  -2.0476416e+01
   3.0200000e+02  -2.0580241e+01
   3.0300000e+02  -2.0684066e+01
   3.0400000e+02  -2.0787891e+01
   3.0500000e+02  -2.0891716e+01
   3.0600000e+02  -2.0995540e+01
   3.0700000e+02  -2.1099365e+01
   3.0800000e+02  -2.1203190e+01
   3.0900000e+02  -2.1307015e+01
   3.1000000e+02  -2.1410840e+01
   3.1100000e+02  -2.1514665e+01
   3.1200000e+02  -2.1618490e+01
   3.1300000e+02  -2.1722315e+01
   3.1400000e+02  -2.1826140e+01
   3.1500000e+02  -2.1929965e+01
   3.1600000e+02  -2.2033790e+01
   3.1700000e+02  -2.2137615e+01
   3.1800000e+02  -2.2241440e+01
   3.1900000e+02  -2.2345265e+01
   3.2000000e+02  -2.2449090e+01
   3.2100000e+02  -2.2552915e+01
   3.2200000e+02  -2.2656740e+01
   3.2300000e+02  -2.2760565e+01
   3.2400000e+02  -2.2864390e+01
   3.2500000e+02  -2.2968215e+01
   3.2600000e+02  -2.3072040e+01
   3.2700000e+02  -2.3175865e+01
   3.2800000e+02  -2.3279690e+01
   3.2900000e+02  -2.3383515e+01
   3.3000000e+02  -2.3487340e+01
   3.3100000e+02  -2.3591165e+01
   3.3200000e+02  -2.3694990e+01
   3.3300000e+02  -2.3798815e+01
   3.3400000e+02  -2.3902640e+01
   3.3500000e+02  -2.4006465e+01
   3.3600000e+02  -2.4110290e+01
   3.3700000e+02  -2.4214115e+01
   3.3800000e+02  -2.4317940e+01
   3.3900000e+02  -2.4421765e+01
   3.4000000e+02  -2.4525590e+01
   3.4100000e+02  -2.4629415e+01
   3.4200000e+02  -2.4733240e+01
   3.4300000e+02  -2.4837065e+01
   3.4400000e+02  -2.4940890e+01
   3.4500000e+02  -2.5044715e+01
   3.4600000e+02  -2.5148540e+01
   3.4700000e+02  -2.5252365e+01
   3.4800000e+02  -2.5356190e+01
   3.4900000e+02  -2.5460015e+01
   3.5000000e+02  -2.5563840e+01
   3.5100000e+02  -2.5667665e+01
   3.5200000e+02  -2.5771490e+01
   3.5300000e+02  -2.5875315e+01
   3.5400000e+02  -2.5979140e+01
   3.5500000e+02  -2.6082965e+01
   3.5600000e+02  -2.6186790e+01
   3.5700000e+02  -2.6290614e+01
   3.5800000e+02  -2.6394439e+01
   3.5900000e+02  -2.6498264e+01
   3.6000000e+02  -2.6602089e+01
   3.6100000e+02  -2.6705914e+01
   3.6200000e+02  -2.6809739e+01
   3.6300000e+02  -2.6913564e+01
   3.6400000e+02  -2.7017389e+01
   3.6500000e+02  -2.7121214e+01
   3.6600000e+02  -2.7225039e+01
   3.6700000e+02  -2.7328864e+01
   3.6800000e+02  -2.7432689e+01
   3.6900000e+02  -2.7536514e+01
   3.7000000e+02  -2.7640339e+01
   3.7100000e+02  -2.7744164e+01
   3.7200000e+02  -2.7847989e+01
   3.7300000e+02  -2.7951814e+01
   3.7400000e+02  -2.8055639e+01
   3.7500000e+02  -2.8159464e+01
   3.7600000e+02  -2.8263289e+01
   3.7700000e+02  -2.8367114e+01
   3.7800000e+02  -2.8470939e+01
   3.7900000e+02  -2.8574764e+01
   3.8000000e+02  -2.8678589e+01
   3.8100000e+02  -2.8782414e+01
   3.8200000e+02  -2.8886239e+01
   3.8300000e+02  -2.8990064e+01
   3.8400000e+02  -2.9093889e+01
   3.8500000e+02  -2.9197714e+01
   3.8600000e+02  -2.9301539e+01
   3.8700000e+02  -2.9405364e+01
   3.8800000e+02  -2.9509189e+01
   3.8900000e+02  -2.9613014e+01
   3.9000000e+02  -2.9716839e+01
   3.9100000e+02  -2.9820664e+01
   3.9200000e+02  -2.9924489e+01
   3.9300000e+02  -3.0028314e+01
   3.9400000e+02  -3.0132139e+01
   3.9500000e+02  -3.0235964e+01
   3.9600000e+02  -3.0339789e+01
   3.9700000e+02  -3.0443614e+01
   3.9800000e+02  -3.0547439e+01
   3.9900000e+02  -3.0651264e+01
   4.0000000e+02  -3.0755089e+01
   4.0100000e+02  -3.0858914e+01
   4.0200000e+02  -3.0962739e+01
   4.0300000e+02  -3.1066564e+01
   4.0400000e+02  -3.1170389e+01
   4.0500000e+02  -3.1274214e+01
   4.0600000e+02  -3.1378039e+01
   4.0700000e+02  -3.1481864e+01
   4.0800000e+02  -3.1585688e+01
   4.0900000e+02  -3.1689513e+01
   4.1000000e+02  -3.1793338e+01
   4.1100000e+02  -3.1897163e+01
   4.1200000e+02  -3.2000988e+01
   4.1300000e+02  -3.2104813e+01
   4.1400000e+02  -3.2208638e+01
   4.1500000e+02  -3.2312463e+01
   4.1600000e+02  -3.2416288e+01
   4.1700000e+02  -3.2520113e+01
   4.1800000e+02  -3.2623938e+01
   4.1900000e+02  -3.2727763e+01
   4.2000000e+02  -3.2831588e+01
   4.2100000e+02  -3.2935413e+01
   4.2200000e+02  -3.3039238e+01
   4.2300000e+02  -3.3143063e+01
   4.2400000e+02  -3.3246888e+01
   4.2500000e+02  -3.3350713e+01
   4.2600000e+02  -3.3454538e+01
   4.2700000e+02  -3.3558363e+01
   4.2800000e+02  -3.3662188e+01
   4.2900000e+02  -3.3766013e+01
   4.3000000e+02  -3.3869838e+01
   4.3100000e+02  -3.3973663e+01
   4.3200000e+02  -3.4077488e+01
   4.3300000e+02  -3.4181313e+01
   4.3400000e+02  -3.4285138e+01
   4.3500000e+02  -3.4388963e+01
   4.3600000e+02  -3.4492788e+01
   4.3700000e+02  -3.4596613e+01
   4.3800000e+02  -3.4700438e+01
   4.3900000e+02  -3.4804263e+01
   4.4000000e+02  -3.4908088e+01
   4.4100000e+02  -3.5011913e+01
   4.4200000e+02  -3.5115738e+01
   4.4300000e+02  -3.5219563e+01
   4.4400000e+02  -3.5323388e+01
   4.4500000e+02  -3.5427213e+01
   4.4600000e+02  -3.5531038e+01
   4.4700000e+02  -3.5634863e+01
   4.4800000e+02  -3.5738688e+01
   4.4900000e+02  -3.5842513e+01
   4.5000000e+02  -3.5946338e+01
   4.5100000e+02  -3.6050163e+01
   4.5200000e+02  -3.6153988e+01
   4.5300000e+02  -3.6257813e+01
   4.5400000e+02  -3.6361638e+01
   4.5500000e+02  -3.6465463e+01
   4.5600000e+02  -3.6569288e+01
   4.5700000e+02  -3.6673113e+01
   4.5800000e+02  -3.6776937e+01
   4.5900000e+02  -3.6880762e+01
   4.6000000e+02  -3.6984587e+01
   4.6100000e+02  -3.7088412e+01
   4.6200000e+02  -3.7192237e+01
   4.6300000e+02  -3.7296062e+01
   4.6400000e+02  -3.7399887e+01
   4.6500000e+02  -3.7503712e+01
   4.6600000e+02  -3.7607537e+01
   4.6700000e+02  -3.7711362e+01
   4.6800000e+02  -3.7815187e+01
   4.6900000e+02  -3.7919012e+01
   4.7000000e+02  -3.8022837e+01
   4.7100000e+02  -3.8126662e+01
   4.7200000e+02  -3.8230487e+01
   4.7300000e+02  -3.8334312e+01
   4.7400000e+02  -3.8438137e+01
   4.7500000e+02  -3.8541962e+01
   4.7600000e+02  -3.8645787e+01
   4.7700000e+02  -3.8749612e+01
   4.7800000e+02  -3.8853437e+01
   4.7900000e+02  -3.8957262e+01
   4.8000000e+02  -3.9061087e+01
   4.8100000e+02  -3.9164912e+01
   4.8200000e+02  -3.9268737e+01
   4.8300000e+02  -3.9372562e+01
   4.8400000e+02  -3.9476387e+01
   4.8500000e+02  -3.9580212e+01
   4.8600000e+02  -3.9684037e+01
   4.8700000e+02  -3.9787862e+01
   4.8800000e+02  -3.9891687e+01
   4.8900000e+02  -3.9995512e+01
   4.9000000e+02  -4.0099337e+01
   4.9100000e+02  -4.0203162e+01
   4.9200000e+02  -4.0306987e+01
   4.9300000e+02  -4.0410812e+01
   4.9400000e+02  -4.0514637e+01
   4.9500000e+02  -4.0618462e+01
   4.9600000e+02  -4.0722287e+01
   4.9700000e+02  -4.0826112e+01
   4.9800000e+02  -4.0929937e+01
   4.9900000e+02  -4.1033762e+01
   5.0000000e+02  -4.1137587e+01


==> Dat/SSFM_New/BestAccuracyResults/ISRS_16QAM_Nch=1001x10GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 38.2697
-4.990499e+03 39.0971
-4.980498e+03 39.4889
-4.970497e+03 39.7100
-4.960496e+03 39.8404
-4.950495e+03 39.9428
-4.940494e+03 40.0216
-4.930493e+03 40.0917
-4.920492e+03 40.1470
-4.910491e+03 40.1961
-4.900490e+03 40.1996
-4.890489e+03 40.2696
-4.880488e+03 40.2647
-4.870487e+03 40.2710
-4.860486e+03 40.2987
-4.850485e+03 40.3315
-4.840484e+03 40.3717
-4.830483e+03 40.3541
-4.820482e+03 40.3890
-4.810481e+03 40.3720
-4.800480e+03 40.4170
-4.790479e+03 40.4542
-4.780478e+03 40.4515
-4.770477e+03 40.4123
-4.760476e+03 40.4343
-4.750475e+03 40.4237
-4.740474e+03 40.4358
-4.730473e+03 40.4785
-4.720472e+03 40.4505
-4.710471e+03 40.4891
-4.700470e+03 40.5144
-4.690469e+03 40.5217
-4.680468e+03 40.5419
-4.670467e+03 40.5341
-4.660466e+03 40.6174
-4.650465e+03 40.5639
-4.640464e+03 40.5759
-4.630463e+03 40.5862
-4.620462e+03 40.5559
-4.610461e+03 40.5535
-4.600460e+03 40.5928
-4.590459e+03 40.5870
-4.580458e+03 40.5738
-4.570457e+03 40.5685
-4.560456e+03 40.5892
-4.550455e+03 40.6254
-4.540454e+03 40.6081
-4.530453e+03 40.6219
-4.520452e+03 40.5650
-4.510451e+03 40.5947
-4.500450e+03 40.5607
-4.490449e+03 40.5914
-4.480448e+03 40.6038
-4.470447e+03 40.5908
-4.460446e+03 40.6132
-4.450445e+03 40.6026
-4.440444e+03 40.6064
-4.430443e+03 40.6298
-4.420442e+03 40.5898
-4.410441e+03 40.6356
-4.400440e+03 40.5999
-4.390439e+03 40.5907
-4.380438e+03 40.6092
-4.370437e+03 40.5891
-4.360436e+03 40.6005
-4.350435e+03 40.5677
-4.340434e+03 40.6168
-4.330433e+03 40.5928
-4.320432e+03 40.5931
-4.310431e+03 40.5480
-4.300430e+03 40.6120
-4.290429e+03 40.5652
-4.280428e+03 40.6040
-4.270427e+03 40.6132
-4.260426e+03 40.5871
-4.250425e+03 40.6270
-4.240424e+03 40.6483
-4.230423e+03 40.6300
-4.220422e+03 40.6419
-4.210421e+03 40.6232
-4.200420e+03 40.6044
-4.190419e+03 40.6211
-4.180418e+03 40.5837
-4.170417e+03 40.5802
-4.160416e+03 40.5561
-4.150415e+03 40.5765
-4.140414e+03 40.5988
-4.130413e+03 40.5987
-4.120412e+03 40.5808
-4.110411e+03 40.5831
-4.100410e+03 40.5919
-4.090409e+03 40.6088
-4.080408e+03 40.6007
-4.070407e+03 40.6155
-4.060406e+03 40.6045
-4.050405e+03 40.5645
-4.040404e+03 40.5862
-4.030403e+03 40.5812
-4.020402e+03 40.5542
-4.010401e+03 40.5650
-4.000400e+03 40.5811
-3.990399e+03 40.5780
-3.980398e+03 40.5790
-3.970397e+03 40.6005
-3.960396e+03 40.5808
-3.950395e+03 40.5708
-3.940394e+03 40.5584
-3.930393e+03 40.5529
-3.920392e+03 40.5939
-3.910391e+03 40.5646
-3.900390e+03 40.5527
-3.890389e+03 40.5028
-3.880388e+03 40.5963
-3.870387e+03 40.5475
-3.860386e+03 40.5434
-3.850385e+03 40.5095
-3.840384e+03 40.5182
-3.830383e+03 40.5153
-3.820382e+03 40.5179
-3.810381e+03 40.4648
-3.800380e+03 40.5045
-3.790379e+03 40.4974
-3.780378e+03 40.4953
-3.770377e+03 40.5087
-3.760376e+03 40.4878
-3.750375e+03 40.4777
-3.740374e+03 40.4678
-3.730373e+03 40.5004
-3.720372e+03 40.4625
-3.710371e+03 40.4661
-3.700370e+03 40.4953
-3.690369e+03 40.4685
-3.680368e+03 40.4770
-3.670367e+03 40.4814
-3.660366e+03 40.4980
-3.650365e+03 40.4697
-3.640364e+03 40.4192
-3.630363e+03 40.4583
-3.620362e+03 40.4754
-3.610361e+03 40.4829
-3.600360e+03 40.4755
-3.590359e+03 40.4641
-3.580358e+03 40.4604
-3.570357e+03 40.4763
-3.560356e+03 40.4669
-3.550355e+03 40.4327
-3.540354e+03 40.4797
-3.530353e+03 40.4461
-3.520352e+03 40.4439
-3.510351e+03 40.4291
-3.500350e+03 40.3991
-3.490349e+03 40.4378
-3.480348e+03 40.4185
-3.470347e+03 40.3983
-3.460346e+03 40.4408
-3.450345e+03 40.4227
-3.440344e+03 40.4082
-3.430343e+03 40.3906
-3.420342e+03 40.3966
-3.410341e+03 40.3583
-3.400340e+03 40.3852
-3.390339e+03 40.4088
-3.380338e+03 40.4105
-3.370337e+03 40.3920
-3.360336e+03 40.4086
-3.350335e+03 40.4198
-3.340334e+03 40.3645
-3.330333e+03 40.3405
-3.320332e+03 40.4096
-3.310331e+03 40.4005
-3.300330e+03 40.3684
-3.290329e+03 40.3486
-3.280328e+03 40.3736
-3.270327e+03 40.4158
-3.260326e+03 40.3871
-3.250325e+03 40.3746
-3.240324e+03 40.3770
-3.230323e+03 40.3709
-3.220322e+03 40.3238
-3.210321e+03 40.3788
-3.200320e+03 40.3204
-3.190319e+03 40.3314
-3.180318e+03 40.3228
-3.170317e+03 40.3406
-3.160316e+03 40.3215
-3.150315e+03 40.3422
-3.140314e+03 40.3326
-3.130313e+03 40.3389
-3.120312e+03 40.3487
-3.110311e+03 40.3331
-3.100310e+03 40.3476
-3.090309e+03 40.3283
-3.080308e+03 40.3634
-3.070307e+03 40.3345
-3.060306e+03 40.3349
-3.050305e+03 40.2948
-3.040304e+03 40.3034
-3.030303e+03 40.3498
-3.020302e+03 40.3049
-3.010301e+03 40.3562
-3.000300e+03 40.3088
-2.990299e+03 40.3312
-2.980298e+03 40.2837
-2.970297e+03 40.3107
-2.960296e+03 40.2829
-2.950295e+03 40.2990
-2.940294e+03 40.2511
-2.930293e+03 40.2507
-2.920292e+03 40.2881
-2.910291e+03 40.2856
-2.900290e+03 40.2632
-2.890289e+03 40.2416
-2.880288e+03 40.2626
-2.870287e+03 40.2866
-2.860286e+03 40.3263
-2.850285e+03 40.2794
-2.840284e+03 40.2614
-2.830283e+03 40.2634
-2.820282e+03 40.2399
-2.810281e+03 40.2175
-2.800280e+03 40.2171
-2.790279e+03 40.2278
-2.780278e+03 40.2321
-2.770277e+03 40.2259
-2.760276e+03 40.1742
-2.750275e+03 40.1716
-2.740274e+03 40.1982
-2.730273e+03 40.1775
-2.720272e+03 40.1586
-2.710271e+03 40.2011
-2.700270e+03 40.2113
-2.690269e+03 40.2243
-2.680268e+03 40.2163
-2.670267e+03 40.1784
-2.660266e+03 40.2157
-2.650265e+03 40.1889
-2.640264e+03 40.2124
-2.630263e+03 40.2610
-2.620262e+03 40.2259
-2.610261e+03 40.2052
-2.600260e+03 40.1829
-2.590259e+03 40.2039
-2.580258e+03 40.2108
-2.570257e+03 40.2109
-2.560256e+03 40.1790
-2.550255e+03 40.1699
-2.540254e+03 40.1574
-2.530253e+03 40.1980
-2.520252e+03 40.1993
-2.510251e+03 40.1442
-2.500250e+03 40.1534
-2.490249e+03 40.1486
-2.480248e+03 40.1444
-2.470247e+03 40.1641
-2.460246e+03 40.1532
-2.450245e+03 40.1597
-2.440244e+03 40.1282
-2.430243e+03 40.1385
-2.420242e+03 40.1265
-2.410241e+03 40.1099
-2.400240e+03 40.1134
-2.390239e+03 40.1175
-2.380238e+03 40.1001
-2.370237e+03 40.0873
-2.360236e+03 40.0717
-2.350235e+03 40.0877
-2.340234e+03 40.0956
-2.330233e+03 40.0798
-2.320232e+03 40.0863
-2.310231e+03 40.0617
-2.300230e+03 40.0699
-2.290229e+03 40.0386
-2.280228e+03 40.0551
-2.270227e+03 40.0629
-2.260226e+03 40.0263
-2.250225e+03 40.0441
-2.240224e+03 40.0560
-2.230223e+03 40.0501
-2.220222e+03 40.0709
-2.210221e+03 40.0631
-2.200220e+03 40.0854
-2.190219e+03 40.0330
-2.180218e+03 39.9921
-2.170217e+03 40.0082
-2.160216e+03 40.0146
-2.150215e+03 39.9957
-2.140214e+03 40.0539
-2.130213e+03 40.0241
-2.120212e+03 40.0232
-2.110211e+03 40.0116
-2.100210e+03 40.0202
-2.090209e+03 39.9821
-2.080208e+03 40.0169
-2.070207e+03 40.0404
-2.060206e+03 39.9871
-2.050205e+03 40.0096
-2.040204e+03 39.9962
-2.030203e+03 39.9715
-2.020202e+03 40.0142
-2.010201e+03 40.0127
-2.000200e+03 39.9808
-1.990199e+03 39.9597
-1.980198e+03 39.9809
-1.970197e+03 40.0007
-1.960196e+03 39.9969
-1.950195e+03 39.9999
-1.940194e+03 39.9906
-1.930193e+03 40.0025
-1.920192e+03 39.9830
-1.910191e+03 39.9648
-1.900190e+03 39.9742
-1.890189e+03 40.0091
-1.880188e+03 39.9946
-1.870187e+03 39.9824
-1.860186e+03 39.9945
-1.850185e+03 39.9648
-1.840184e+03 39.9964
-1.830183e+03 39.9573
-1.820182e+03 39.9419
-1.810181e+03 39.9651
-1.800180e+03 39.9460
-1.790179e+03 39.9424
-1.780178e+03 39.9281
-1.770177e+03 39.9237
-1.760176e+03 39.9577
-1.750175e+03 39.9415
-1.740174e+03 39.9350
-1.730173e+03 39.9317
-1.720172e+03 39.9133
-1.710171e+03 39.9276
-1.700170e+03 39.9185
-1.690169e+03 39.9186
-1.680168e+03 39.8866
-1.670167e+03 39.8990
-1.660166e+03 39.9068
-1.650165e+03 39.8720
-1.640164e+03 39.8499
-1.630163e+03 39.8696
-1.620162e+03 39.8814
-1.610161e+03 39.8522
-1.600160e+03 39.8735
-1.590159e+03 39.8502
-1.580158e+03 39.8960
-1.570157e+03 39.8448
-1.560156e+03 39.8413
-1.550155e+03 39.8201
-1.540154e+03 39.8296
-1.530153e+03 39.8213
-1.520152e+03 39.8407
-1.510151e+03 39.8395
-1.500150e+03 39.8151
-1.490149e+03 39.8360
-1.480148e+03 39.7964
-1.470147e+03 39.8313
-1.460146e+03 39.7985
-1.450145e+03 39.8612
-1.440144e+03 39.8333
-1.430143e+03 39.7731
-1.420142e+03 39.7872
-1.410141e+03 39.8214
-1.400140e+03 39.7887
-1.390139e+03 39.8031
-1.380138e+03 39.7875
-1.370137e+03 39.8089
-1.360136e+03 39.7727
-1.350135e+03 39.8011
-1.340134e+03 39.7927
-1.330133e+03 39.7796
-1.320132e+03 39.7317
-1.310131e+03 39.7689
-1.300130e+03 39.7726
-1.290129e+03 39.7828
-1.280128e+03 39.7511
-1.270127e+03 39.7491
-1.260126e+03 39.7559
-1.250125e+03 39.7872
-1.240124e+03 39.7463
-1.230123e+03 39.7411
-1.220122e+03 39.6998
-1.210121e+03 39.7214
-1.200120e+03 39.7417
-1.190119e+03 39.7099
-1.180118e+03 39.7194
-1.170117e+03 39.7477
-1.160116e+03 39.6842
-1.150115e+03 39.7231
-1.140114e+03 39.7077
-1.130113e+03 39.6780
-1.120112e+03 39.6939
-1.110111e+03 39.7023
-1.100110e+03 39.7292
-1.090109e+03 39.7026
-1.080108e+03 39.6736
-1.070107e+03 39.7341
-1.060106e+03 39.6798
-1.050105e+03 39.7292
-1.040104e+03 39.6845
-1.030103e+03 39.6968
-1.020102e+03 39.6722
-1.010101e+03 39.6770
-1.000100e+03 39.7323
-9.900990e+02 39.7098
-9.800980e+02 39.6972
-9.700970e+02 39.7311
-9.600960e+02 39.7112
-9.500950e+02 39.6731
-9.400940e+02 39.6843
-9.300930e+02 39.6740
-9.200920e+02 39.6563
-9.100910e+02 39.6908
-9.000900e+02 39.6747
-8.900890e+02 39.6769
-8.800880e+02 39.6523
-8.700870e+02 39.6334
-8.600860e+02 39.6306
-8.500850e+02 39.6653
-8.400840e+02 39.6344
-8.300830e+02 39.6285
-8.200820e+02 39.6424
-8.100810e+02 39.6513
-8.000800e+02 39.6423
-7.900790e+02 39.6279
-7.800780e+02 39.6396
-7.700770e+02 39.6394
-7.600760e+02 39.6380
-7.500750e+02 39.6559
-7.400740e+02 39.6401
-7.300730e+02 39.6438
-7.200720e+02 39.6170
-7.100710e+02 39.6434
-7.000700e+02 39.5996
-6.900690e+02 39.5962
-6.800680e+02 39.5911
-6.700670e+02 39.6190
-6.600660e+02 39.6156
-6.500650e+02 39.5826
-6.400640e+02 39.6094
-6.300630e+02 39.6164
-6.200620e+02 39.6067
-6.100610e+02 39.6176
-6.000600e+02 39.6052
-5.900590e+02 39.5600
-5.800580e+02 39.5790
-5.700570e+02 39.5855
-5.600560e+02 39.5850
-5.500550e+02 39.5875
-5.400540e+02 39.5819
-5.300530e+02 39.6011
-5.200520e+02 39.5943
-5.100510e+02 39.5757
-5.000500e+02 39.5877
-4.900490e+02 39.5464
-4.800480e+02 39.5305
-4.700470e+02 39.5490
-4.600460e+02 39.5484
-4.500450e+02 39.5278
-4.400440e+02 39.5443
-4.300430e+02 39.5377
-4.200420e+02 39.5601
-4.100410e+02 39.5360
-4.000400e+02 39.5246
-3.900390e+02 39.5212
-3.800380e+02 39.5329
-3.700370e+02 39.4999
-3.600360e+02 39.5441
-3.500350e+02 39.5540
-3.400340e+02 39.5162
-3.300330e+02 39.4833
-3.200320e+02 39.4988
-3.100310e+02 39.4741
-3.000300e+02 39.5108
-2.900290e+02 39.5203
-2.800280e+02 39.4807
-2.700270e+02 39.4837
-2.600260e+02 39.4492
-2.500250e+02 39.4355
-2.400240e+02 39.4793
-2.300230e+02 39.4814
-2.200220e+02 39.4681
-2.100210e+02 39.4686
-2.000200e+02 39.4876
-1.900190e+02 39.4742
-1.800180e+02 39.4722
-1.700170e+02 39.4801
-1.600160e+02 39.4753
-1.500150e+02 39.4539
-1.400140e+02 39.4479
-1.300130e+02 39.4543
-1.200120e+02 39.4775
-1.100110e+02 39.4647
-1.000100e+02 39.4382
-9.000900e+01 39.4252
-8.000800e+01 39.4269
-7.000700e+01 39.4078
-6.000600e+01 39.4347
-5.000500e+01 39.3995
-4.000400e+01 39.4244
-3.000300e+01 39.4436
-2.000200e+01 39.4049
-1.000100e+01 39.3675
   0 39.3778
1.000100e+01 39.3759
2.000200e+01 39.3855
3.000300e+01 39.3990
4.000400e+01 39.3624
5.000500e+01 39.3498
6.000600e+01 39.3732
7.000700e+01 39.3543
8.000800e+01 39.3719
9.000900e+01 39.3762
1.000100e+02 39.3779
1.100110e+02 39.3229
1.200120e+02 39.3279
1.300130e+02 39.3382
1.400140e+02 39.3374
1.500150e+02 39.3252
1.600160e+02 39.3519
1.700170e+02 39.3363
1.800180e+02 39.3901
1.900190e+02 39.3116
2.000200e+02 39.3170
2.100210e+02 39.3312
2.200220e+02 39.3377
2.300230e+02 39.3639
2.400240e+02 39.3593
2.500250e+02 39.3384
2.600260e+02 39.3258
2.700270e+02 39.3314
2.800280e+02 39.3300
2.900290e+02 39.2894
3.000300e+02 39.3104
3.100310e+02 39.3058
3.200320e+02 39.3662
3.300330e+02 39.2901
3.400340e+02 39.2734
3.500350e+02 39.2894
3.600360e+02 39.2977
3.700370e+02 39.3347
3.800380e+02 39.2795
3.900390e+02 39.2890
4.000400e+02 39.2948
4.100410e+02 39.3129
4.200420e+02 39.2982
4.300430e+02 39.3003
4.400440e+02 39.2927
4.500450e+02 39.2677
4.600460e+02 39.2684
4.700470e+02 39.2849
4.800480e+02 39.2433
4.900490e+02 39.2901
5.000500e+02 39.2540
5.100510e+02 39.2286
5.200520e+02 39.2287
5.300530e+02 39.2390
5.400540e+02 39.2457
5.500550e+02 39.2312
5.600560e+02 39.2100
5.700570e+02 39.2231
5.800580e+02 39.1675
5.900590e+02 39.2150
6.000600e+02 39.2427
6.100610e+02 39.2264
6.200620e+02 39.2269
6.300630e+02 39.2010
6.400640e+02 39.2406
6.500650e+02 39.1947
6.600660e+02 39.2254
6.700670e+02 39.1972
6.800680e+02 39.2166
6.900690e+02 39.1845
7.000700e+02 39.1786
7.100710e+02 39.1702
7.200720e+02 39.1872
7.300730e+02 39.1976
7.400740e+02 39.1727
7.500750e+02 39.1645
7.600760e+02 39.1768
7.700770e+02 39.1818
7.800780e+02 39.1964
7.900790e+02 39.1960
8.000800e+02 39.1431
8.100810e+02 39.1978
8.200820e+02 39.1653
8.300830e+02 39.1930
8.400840e+02 39.1486
8.500850e+02 39.1802
8.600860e+02 39.1520
8.700870e+02 39.1499
8.800880e+02 39.1701
8.900890e+02 39.1415
9.000900e+02 39.1909
9.100910e+02 39.1647
9.200920e+02 39.1247
9.300930e+02 39.1625
9.400940e+02 39.1412
9.500950e+02 39.1626
9.600960e+02 39.1292
9.700970e+02 39.1570
9.800980e+02 39.1170
9.900990e+02 39.1117
1.000100e+03 39.1497
1.010101e+03 39.0947
1.020102e+03 39.1453
1.030103e+03 39.1595
1.040104e+03 39.1370
1.050105e+03 39.1068
1.060106e+03 39.1014
1.070107e+03 39.1111
1.080108e+03 39.1088
1.090109e+03 39.1052
1.100110e+03 39.0663
1.110111e+03 39.0806
1.120112e+03 39.0607
1.130113e+03 39.0794
1.140114e+03 39.1334
1.150115e+03 39.1282
1.160116e+03 39.0940
1.170117e+03 39.1066
1.180118e+03 39.0398
1.190119e+03 39.0642
1.200120e+03 39.0875
1.210121e+03 39.0458
1.220122e+03 39.0801
1.230123e+03 39.0615
1.240124e+03 39.0849
1.250125e+03 39.0569
1.260126e+03 39.0650
1.270127e+03 39.0568
1.280128e+03 39.0931
1.290129e+03 39.0525
1.300130e+03 39.0804
1.310131e+03 39.0341
1.320132e+03 38.9949
1.330133e+03 39.0081
1.340134e+03 39.0558
1.350135e+03 39.0165
1.360136e+03 39.0456
1.370137e+03 39.0137
1.380138e+03 39.0618
1.390139e+03 39.0047
1.400140e+03 39.0326
1.410141e+03 39.0249
1.420142e+03 39.0403
1.430143e+03 39.0529
1.440144e+03 39.0096
1.450145e+03 38.9816
1.460146e+03 38.9980
1.470147e+03 38.9931
1.480148e+03 39.0202
1.490149e+03 38.9707
1.500150e+03 38.9768
1.510151e+03 39.0281
1.520152e+03 38.9808
1.530153e+03 38.9899
1.540154e+03 38.9943
1.550155e+03 38.9827
1.560156e+03 38.9857
1.570157e+03 39.0058
1.580158e+03 39.0117
1.590159e+03 38.9734
1.600160e+03 39.0074
1.610161e+03 38.9868
1.620162e+03 38.9835
1.630163e+03 38.9761
1.640164e+03 39.0035
1.650165e+03 38.9838
1.660166e+03 39.0183
1.670167e+03 38.9912
1.680168e+03 39.0066
1.690169e+03 38.9861
1.700170e+03 38.9760
1.710171e+03 38.9788
1.720172e+03 38.9811
1.730173e+03 39.0093
1.740174e+03 38.9878
1.750175e+03 38.9389
1.760176e+03 38.9697
1.770177e+03 38.9931
1.780178e+03 38.9707
1.790179e+03 38.9794
1.800180e+03 38.9577
1.810181e+03 38.9776
1.820182e+03 38.9660
1.830183e+03 38.9491
1.840184e+03 38.9615
1.850185e+03 38.9218
1.860186e+03 38.9734
1.870187e+03 38.9713
1.880188e+03 38.9136
1.890189e+03 38.9532
1.900190e+03 38.9200
1.910191e+03 38.9300
1.920192e+03 38.9718
1.930193e+03 38.9593
1.940194e+03 38.9381
1.950195e+03 38.9130
1.960196e+03 38.9224
1.970197e+03 38.9286
1.980198e+03 38.9112
1.990199e+03 38.9575
2.000200e+03 38.9009
2.010201e+03 38.9057
2.020202e+03 38.9149
2.030203e+03 38.8961
2.040204e+03 38.8913
2.050205e+03 38.9337
2.060206e+03 38.8518
2.070207e+03 38.8599
2.080208e+03 38.8875
2.090209e+03 38.9050
2.100210e+03 38.8731
2.110211e+03 38.8866
2.120212e+03 38.8753
2.130213e+03 38.8624
2.140214e+03 38.8664
2.150215e+03 38.8673
2.160216e+03 38.8877
2.170217e+03 38.8701
2.180218e+03 38.8508
2.190219e+03 38.8398
2.200220e+03 38.8698
2.210221e+03 38.8517
2.220222e+03 38.8282
2.230223e+03 38.8593
2.240224e+03 38.8295
2.250225e+03 38.8755
2.260226e+03 38.8682
2.270227e+03 38.8756
2.280228e+03 38.8490
2.290229e+03 38.8675
2.300230e+03 38.8526
2.310231e+03 38.8486
2.320232e+03 38.8259
2.330233e+03 38.8213
2.340234e+03 38.8126
2.350235e+03 38.8083
2.360236e+03 38.8081
2.370237e+03 38.7906
2.380238e+03 38.7637
2.390239e+03 38.7896
2.400240e+03 38.7914
2.410241e+03 38.7880
2.420242e+03 38.8032
2.430243e+03 38.7845
2.440244e+03 38.7903
2.450245e+03 38.8036
2.460246e+03 38.7515
2.470247e+03 38.7698
2.480248e+03 38.7895
2.490249e+03 38.7489
2.500250e+03 38.7623
2.510251e+03 38.7215
2.520252e+03 38.7745
2.530253e+03 38.7463
2.540254e+03 38.7378
2.550255e+03 38.7547
2.560256e+03 38.7779
2.570257e+03 38.7855
2.580258e+03 38.7189
2.590259e+03 38.7730
2.600260e+03 38.7738
2.610261e+03 38.7778
2.620262e+03 38.7578
2.630263e+03 38.7513
2.640264e+03 38.7350
2.650265e+03 38.7660
2.660266e+03 38.7484
2.670267e+03 38.7443
2.680268e+03 38.7321
2.690269e+03 38.7081
2.700270e+03 38.7307
2.710271e+03 38.7504
2.720272e+03 38.7492
2.730273e+03 38.7443
2.740274e+03 38.6889
2.750275e+03 38.6813
2.760276e+03 38.7338
2.770277e+03 38.6932
2.780278e+03 38.6960
2.790279e+03 38.6836
2.800280e+03 38.6762
2.810281e+03 38.6877
2.820282e+03 38.6593
2.830283e+03 38.6822
2.840284e+03 38.6709
2.850285e+03 38.6710
2.860286e+03 38.6684
2.870287e+03 38.6475
2.880288e+03 38.6736
2.890289e+03 38.6928
2.900290e+03 38.6747
2.910291e+03 38.6762
2.920292e+03 38.6691
2.930293e+03 38.6222
2.940294e+03 38.6159
2.950295e+03 38.6649
2.960296e+03 38.6704
2.970297e+03 38.6262
2.980298e+03 38.6014
2.990299e+03 38.6302
3.000300e+03 38.6225
3.010301e+03 38.6156
3.020302e+03 38.6166
3.030303e+03 38.6130
3.040304e+03 38.5904
3.050305e+03 38.6217
3.060306e+03 38.5858
3.070307e+03 38.5990
3.080308e+03 38.5917
3.090309e+03 38.5727
3.100310e+03 38.6156
3.110311e+03 38.5748
3.120312e+03 38.5802
3.130313e+03 38.5952
3.140314e+03 38.5731
3.150315e+03 38.5748
3.160316e+03 38.5792
3.170317e+03 38.5561
3.180318e+03 38.5715
3.190319e+03 38.5570
3.200320e+03 38.5566
3.210321e+03 38.5380
3.220322e+03 38.5494
3.230323e+03 38.5609
3.240324e+03 38.5523
3.250325e+03 38.5514
3.260326e+03 38.5583
3.270327e+03 38.5057
3.280328e+03 38.5291
3.290329e+03 38.5407
3.300330e+03 38.5010
3.310331e+03 38.5468
3.320332e+03 38.4891
3.330333e+03 38.5095
3.340334e+03 38.5056
3.350335e+03 38.5428
3.360336e+03 38.5491
3.370337e+03 38.5153
3.380338e+03 38.5205
3.390339e+03 38.4787
3.400340e+03 38.5250
3.410341e+03 38.4964
3.420342e+03 38.5002
3.430343e+03 38.4674
3.440344e+03 38.4574
3.450345e+03 38.4686
3.460346e+03 38.4518
3.470347e+03 38.4737
3.480348e+03 38.4200
3.490349e+03 38.4709
3.500350e+03 38.4954
3.510351e+03 38.4632
3.520352e+03 38.4615
3.530353e+03 38.4568
3.540354e+03 38.5049
3.550355e+03 38.4707
3.560356e+03 38.4663
3.570357e+03 38.5010
3.580358e+03 38.4552
3.590359e+03 38.4902
3.600360e+03 38.4634
3.610361e+03 38.4935
3.620362e+03 38.4602
3.630363e+03 38.4587
3.640364e+03 38.4596
3.650365e+03 38.4635
3.660366e+03 38.4456
3.670367e+03 38.4355
3.680368e+03 38.4533
3.690369e+03 38.4558
3.700370e+03 38.4639
3.710371e+03 38.4296
3.720372e+03 38.4461
3.730373e+03 38.4400
3.740374e+03 38.4318
3.750375e+03 38.4594
3.760376e+03 38.4315
3.770377e+03 38.4335
3.780378e+03 38.4426
3.790379e+03 38.4323
3.800380e+03 38.3789
3.810381e+03 38.3859
3.820382e+03 38.3787
3.830383e+03 38.3702
3.840384e+03 38.3711
3.850385e+03 38.3820
3.860386e+03 38.3756
3.870387e+03 38.3806
3.880388e+03 38.3990
3.890389e+03 38.3551
3.900390e+03 38.3770
3.910391e+03 38.3559
3.920392e+03 38.3664
3.930393e+03 38.3577
3.940394e+03 38.3514
3.950395e+03 38.3562
3.960396e+03 38.3362
3.970397e+03 38.3523
3.980398e+03 38.3429
3.990399e+03 38.3582
4.000400e+03 38.3381
4.010401e+03 38.3188
4.020402e+03 38.3323
4.030403e+03 38.2871
4.040404e+03 38.3359
4.050405e+03 38.3032
4.060406e+03 38.3145
4.070407e+03 38.3079
4.080408e+03 38.3082
4.090409e+03 38.2913
4.100410e+03 38.3066
4.110411e+03 38.3249
4.120412e+03 38.2981
4.130413e+03 38.2863
4.140414e+03 38.2576
4.150415e+03 38.3001
4.160416e+03 38.2853
4.170417e+03 38.2772
4.180418e+03 38.2855
4.190419e+03 38.3150
4.200420e+03 38.2553
4.210421e+03 38.2812
4.220422e+03 38.2565
4.230423e+03 38.2395
4.240424e+03 38.2421
4.250425e+03 38.2521
4.260426e+03 38.2067
4.270427e+03 38.2370
4.280428e+03 38.1680
4.290429e+03 38.1761
4.300430e+03 38.2149
4.310431e+03 38.2104
4.320432e+03 38.1831
4.330433e+03 38.1943
4.340434e+03 38.1781
4.350435e+03 38.1572
4.360436e+03 38.1399
4.370437e+03 38.1338
4.380438e+03 38.1249
4.390439e+03 38.1548
4.400440e+03 38.1202
4.410441e+03 38.1149
4.420442e+03 38.0714
4.430443e+03 38.0893
4.440444e+03 38.0742
4.450445e+03 38.0906
4.460446e+03 38.0993
4.470447e+03 38.0867
4.480448e+03 38.0740
4.490449e+03 38.0815
4.500450e+03 38.0912
4.510451e+03 38.0791
4.520452e+03 38.0869
4.530453e+03 38.0824
4.540454e+03 38.0987
4.550455e+03 38.0510
4.560456e+03 38.0299
4.570457e+03 37.9886
4.580458e+03 38.0294
4.590459e+03 38.0332
4.600460e+03 38.0459
4.610461e+03 38.0239
4.620462e+03 37.9924
4.630463e+03 37.9820
4.640464e+03 37.9711
4.650465e+03 37.9334
4.660466e+03 37.9465
4.670467e+03 37.9307
4.680468e+03 37.9411
4.690469e+03 37.9195
4.700470e+03 37.9176
4.710471e+03 37.8633
4.720472e+03 37.8648
4.730473e+03 37.8755
4.740474e+03 37.8634
4.750475e+03 37.8772
4.760476e+03 37.8689
4.770477e+03 37.8548
4.780478e+03 37.7895
4.790479e+03 37.8167
4.800480e+03 37.7524
4.810481e+03 37.7176
4.820482e+03 37.7155
4.830483e+03 37.6673
4.840484e+03 37.6776
4.850485e+03 37.6136
4.860486e+03 37.5905
4.870487e+03 37.5486
4.880488e+03 37.5106
4.890489e+03 37.5020
4.900490e+03 37.4486
4.910491e+03 37.4363
4.920492e+03 37.3628
4.930493e+03 37.2789
4.940494e+03 37.1943
4.950495e+03 37.1298
4.960496e+03 37.0079
4.970497e+03 36.7814
4.980498e+03 36.5779
4.990499e+03 36.2568
5.000500e+03 35.5972


==> Dat/SSFM_New/BestAccuracyResults/ISRS_16QAM_Nch=101x100GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 19.6268
-4.900490e+03 20.1885
-4.800480e+03 20.3321
-4.700470e+03 20.3930
-4.600460e+03 20.4047
-4.500450e+03 20.4004
-4.400440e+03 20.3221
-4.300430e+03 20.3385
-4.200420e+03 20.3559
-4.100410e+03 20.3786
-4.000400e+03 20.3377
-3.900390e+03 20.3386
-3.800380e+03 20.3716
-3.700370e+03 20.3115
-3.600360e+03 20.2672
-3.500350e+03 20.2612
-3.400340e+03 20.2689
-3.300330e+03 20.2663
-3.200320e+03 20.1330
-3.100310e+03 20.1108
-3.000300e+03 20.0956
-2.900290e+03 19.9547
-2.800280e+03 19.9941
-2.700270e+03 19.9362
-2.600260e+03 19.9363
-2.500250e+03 19.8356
-2.400240e+03 19.8012
-2.300230e+03 19.7433
-2.200220e+03 19.6736
-2.100210e+03 19.6315
-2.000200e+03 19.6026
-1.900190e+03 19.6138
-1.800180e+03 19.5420
-1.700170e+03 19.5578
-1.600160e+03 19.4597
-1.500150e+03 19.3965
-1.400140e+03 19.4009
-1.300130e+03 19.3731
-1.200120e+03 19.2629
-1.100110e+03 19.2559
-1.000100e+03 19.2281
-9.000900e+02 19.2751
-8.000800e+02 19.2375
-7.000700e+02 19.1343
-6.000600e+02 19.0930
-5.000500e+02 19.0649
-4.000400e+02 19.0708
-3.000300e+02 19.0188
-2.000200e+02 18.9581
-1.000100e+02 18.8804
   0 18.8311
1.000100e+02 18.7929
2.000200e+02 18.7458
3.000300e+02 18.7729
4.000400e+02 18.7000
5.000500e+02 18.7165
6.000600e+02 18.6565
7.000700e+02 18.6545
8.000800e+02 18.6498
9.000900e+02 18.5862
1.000100e+03 18.5312
1.100110e+03 18.5037
1.200120e+03 18.4578
1.300130e+03 18.4801
1.400140e+03 18.4405
1.500150e+03 18.4497
1.600160e+03 18.4102
1.700170e+03 18.3585
1.800180e+03 18.3609
1.900190e+03 18.3383
2.000200e+03 18.2817
2.100210e+03 18.2007
2.200220e+03 18.2018
2.300230e+03 18.1676
2.400240e+03 18.1085
2.500250e+03 18.0665
2.600260e+03 17.9821
2.700270e+03 17.9816
2.800280e+03 18.0391
2.900290e+03 17.9768
3.000300e+03 17.9279
3.100310e+03 17.9163
3.200320e+03 17.8443
3.300330e+03 17.8233
3.400340e+03 17.7825
3.500350e+03 17.7540
3.600360e+03 17.7198
3.700370e+03 17.6132
3.800380e+03 17.6122
3.900390e+03 17.6110
4.000400e+03 17.5008
4.100410e+03 17.4730
4.200420e+03 17.4170
4.300430e+03 17.3772
4.400440e+03 17.3329
4.500450e+03 17.2859
4.600460e+03 17.1649
4.700470e+03 17.0856
4.800480e+03 16.9536
4.900490e+03 16.7044
5.000500e+03 16.0526


==> Dat/SSFM_New/BestAccuracyResults/ISRS_16QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 26.4735
-4.960496e+03 27.2766
-4.920492e+03 27.5068
-4.880488e+03 27.6042
-4.840484e+03 27.7135
-4.800480e+03 27.7814
-4.760476e+03 27.8238
-4.720472e+03 27.8264
-4.680468e+03 27.8399
-4.640464e+03 27.8742
-4.600460e+03 27.9434
-4.560456e+03 27.9351
-4.520452e+03 27.9560
-4.480448e+03 27.9887
-4.440444e+03 27.9701
-4.400440e+03 27.9458
-4.360436e+03 27.9946
-4.320432e+03 27.9338
-4.280428e+03 27.9375
-4.240424e+03 27.9182
-4.200420e+03 27.9305
-4.160416e+03 27.9417
-4.120412e+03 27.9187
-4.080408e+03 27.8920
-4.040404e+03 27.8822
-4.000400e+03 27.8530
-3.960396e+03 27.8151
-3.920392e+03 27.8257
-3.880388e+03 27.8644
-3.840384e+03 27.8157
-3.800380e+03 27.8199
-3.760376e+03 27.7767
-3.720372e+03 27.7821
-3.680368e+03 27.7787
-3.640364e+03 27.7223
-3.600360e+03 27.6947
-3.560356e+03 27.7226
-3.520352e+03 27.7282
-3.480348e+03 27.7366
-3.440344e+03 27.7323
-3.400340e+03 27.7186
-3.360336e+03 27.7512
-3.320332e+03 27.7142
-3.280328e+03 27.7198
-3.240324e+03 27.7239
-3.200320e+03 27.6870
-3.160316e+03 27.6652
-3.120312e+03 27.6552
-3.080308e+03 27.6683
-3.040304e+03 27.6793
-3.000300e+03 27.6742
-2.960296e+03 27.6261
-2.920292e+03 27.6282
-2.880288e+03 27.5873
-2.840284e+03 27.5451
-2.800280e+03 27.5221
-2.760276e+03 27.5165
-2.720272e+03 27.5182
-2.680268e+03 27.4632
-2.640264e+03 27.4639
-2.600260e+03 27.4339
-2.560256e+03 27.4229
-2.520252e+03 27.4025
-2.480248e+03 27.4097
-2.440244e+03 27.3854
-2.400240e+03 27.3924
-2.360236e+03 27.3765
-2.320232e+03 27.3732
-2.280228e+03 27.3622
-2.240224e+03 27.3426
-2.200220e+03 27.3365
-2.160216e+03 27.3348
-2.120212e+03 27.3367
-2.080208e+03 27.3025
-2.040204e+03 27.2918
-2.000200e+03 27.2885
-1.960196e+03 27.2929
-1.920192e+03 27.2764
-1.880188e+03 27.2621
-1.840184e+03 27.2244
-1.800180e+03 27.2324
-1.760176e+03 27.2174
-1.720172e+03 27.2495
-1.680168e+03 27.2298
-1.640164e+03 27.2039
-1.600160e+03 27.1914
-1.560156e+03 27.2087
-1.520152e+03 27.1528
-1.480148e+03 27.1784
-1.440144e+03 27.1288
-1.400140e+03 27.1468
-1.360136e+03 27.1306
-1.320132e+03 27.1086
-1.280128e+03 27.0347
-1.240124e+03 27.0787
-1.200120e+03 27.0691
-1.160116e+03 27.0312
-1.120112e+03 27.0420
-1.080108e+03 27.0387
-1.040104e+03 27.0228
-1.000100e+03 26.9712
-9.600960e+02 26.9584
-9.200920e+02 27.0138
-8.800880e+02 26.9769
-8.400840e+02 26.9719
-8.000800e+02 26.9510
-7.600760e+02 26.9738
-7.200720e+02 26.9561
-6.800680e+02 26.9171
-6.400640e+02 26.8946
-6.000600e+02 26.8806
-5.600560e+02 26.8780
-5.200520e+02 26.8606
-4.800480e+02 26.9012
-4.400440e+02 26.8098
-4.000400e+02 26.8136
-3.600360e+02 26.8039
-3.200320e+02 26.7588
-2.800280e+02 26.7724
-2.400240e+02 26.7317
-2.000200e+02 26.7437
-1.600160e+02 26.7569
-1.200120e+02 26.7276
-8.000800e+01 26.6649
-4.000400e+01 26.6509
   0 26.6429
4.000400e+01 26.6692
8.000800e+01 26.6920
1.200120e+02 26.6347
1.600160e+02 26.6286
2.000200e+02 26.6001
2.400240e+02 26.6237
2.800280e+02 26.5715
3.200320e+02 26.5705
3.600360e+02 26.5393
4.000400e+02 26.5287
4.400440e+02 26.5415
4.800480e+02 26.5084
5.200520e+02 26.4776
5.600560e+02 26.5050
6.000600e+02 26.4964
6.400640e+02 26.5114
6.800680e+02 26.4719
7.200720e+02 26.4527
7.600760e+02 26.3988
8.000800e+02 26.4116
8.400840e+02 26.4411
8.800880e+02 26.4220
9.200920e+02 26.3930
9.600960e+02 26.3957
1.000100e+03 26.3975
1.040104e+03 26.4053
1.080108e+03 26.3912
1.120112e+03 26.4022
1.160116e+03 26.3840
1.200120e+03 26.3422
1.240124e+03 26.3363
1.280128e+03 26.3063
1.320132e+03 26.2797
1.360136e+03 26.2893
1.400140e+03 26.2747
1.440144e+03 26.2932
1.480148e+03 26.2591
1.520152e+03 26.2882
1.560156e+03 26.2619
1.600160e+03 26.2253
1.640164e+03 26.2045
1.680168e+03 26.1891
1.720172e+03 26.1744
1.760176e+03 26.1666
1.800180e+03 26.1485
1.840184e+03 26.0893
1.880188e+03 26.1397
1.920192e+03 26.1025
1.960196e+03 26.1098
2.000200e+03 26.0687
2.040204e+03 26.0809
2.080208e+03 26.0549
2.120212e+03 26.0397
2.160216e+03 26.0400
2.200220e+03 26.0217
2.240224e+03 26.0336
2.280228e+03 26.0290
2.320232e+03 26.0207
2.360236e+03 25.9891
2.400240e+03 25.9748
2.440244e+03 25.9789
2.480248e+03 25.9828
2.520252e+03 25.9649
2.560256e+03 25.9519
2.600260e+03 25.9102
2.640264e+03 25.9021
2.680268e+03 25.8900
2.720272e+03 25.8918
2.760276e+03 25.8723
2.800280e+03 25.8555
2.840284e+03 25.8200
2.880288e+03 25.7855
2.920292e+03 25.7950
2.960296e+03 25.7888
3.000300e+03 25.7431
3.040304e+03 25.7346
3.080308e+03 25.7315
3.120312e+03 25.7378
3.160316e+03 25.7180
3.200320e+03 25.6877
3.240324e+03 25.6958
3.280328e+03 25.6664
3.320332e+03 25.6549
3.360336e+03 25.6334
3.400340e+03 25.6188
3.440344e+03 25.6061
3.480348e+03 25.6266
3.520352e+03 25.5801
3.560356e+03 25.6069
3.600360e+03 25.5774
3.640364e+03 25.5346
3.680368e+03 25.5342
3.720372e+03 25.4836
3.760376e+03 25.4872
3.800380e+03 25.4873
3.840384e+03 25.4413
3.880388e+03 25.4190
3.920392e+03 25.4265
3.960396e+03 25.4159
4.000400e+03 25.3943
4.040404e+03 25.3774
4.080408e+03 25.3710
4.120412e+03 25.3589
4.160416e+03 25.3347
4.200420e+03 25.3379
4.240424e+03 25.3175
4.280428e+03 25.2936
4.320432e+03 25.2458
4.360436e+03 25.2212
4.400440e+03 25.2071
4.440444e+03 25.1931
4.480448e+03 25.1445
4.520452e+03 25.1207
4.560456e+03 25.0415
4.600460e+03 25.0363
4.640464e+03 24.9909
4.680468e+03 24.9251
4.720472e+03 24.8991
4.760476e+03 24.7954
4.800480e+03 24.7421
4.840484e+03 24.6404
4.880488e+03 24.5195
4.920492e+03 24.3851
4.960496e+03 24.0913
5.000500e+03 23.3143


==> Dat/SSFM_New/BestAccuracyResults/ISRS_4QAM_Nch=1001x10GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 35.6360
-4.990499e+03 36.7593
-4.980498e+03 37.2537
-4.970497e+03 37.5400
-4.960496e+03 37.6900
-4.950495e+03 37.7752
-4.940494e+03 37.8726
-4.930493e+03 37.9439
-4.920492e+03 37.9910
-4.910491e+03 38.0720
-4.900490e+03 38.0863
-4.890489e+03 38.1259
-4.880488e+03 38.1247
-4.870487e+03 38.1352
-4.860486e+03 38.1374
-4.850485e+03 38.2023
-4.840484e+03 38.1977
-4.830483e+03 38.2132
-4.820482e+03 38.1997
-4.810481e+03 38.2106
-4.800480e+03 38.2373
-4.790479e+03 38.2765
-4.780478e+03 38.2862
-4.770477e+03 38.2661
-4.760476e+03 38.2596
-4.750475e+03 38.2993
-4.740474e+03 38.3078
-4.730473e+03 38.2971
-4.720472e+03 38.3014
-4.710471e+03 38.3037
-4.700470e+03 38.2969
-4.690469e+03 38.3211
-4.680468e+03 38.3273
-4.670467e+03 38.3232
-4.660466e+03 38.3237
-4.650465e+03 38.3628
-4.640464e+03 38.3583
-4.630463e+03 38.3643
-4.620462e+03 38.3059
-4.610461e+03 38.3503
-4.600460e+03 38.3965
-4.590459e+03 38.3548
-4.580458e+03 38.3457
-4.570457e+03 38.3140
-4.560456e+03 38.3493
-4.550455e+03 38.3068
-4.540454e+03 38.3387
-4.530453e+03 38.3671
-4.520452e+03 38.3761
-4.510451e+03 38.3534
-4.500450e+03 38.3755
-4.490449e+03 38.3812
-4.480448e+03 38.3731
-4.470447e+03 38.3858
-4.460446e+03 38.3688
-4.450445e+03 38.3590
-4.440444e+03 38.3747
-4.430443e+03 38.3524
-4.420442e+03 38.3680
-4.410441e+03 38.3724
-4.400440e+03 38.3940
-4.390439e+03 38.3633
-4.380438e+03 38.3600
-4.370437e+03 38.3405
-4.360436e+03 38.3867
-4.350435e+03 38.3756
-4.340434e+03 38.3838
-4.330433e+03 38.3830
-4.320432e+03 38.3526
-4.310431e+03 38.4263
-4.300430e+03 38.3927
-4.290429e+03 38.3851
-4.280428e+03 38.4122
-4.270427e+03 38.3879
-4.260426e+03 38.3939
-4.250425e+03 38.3836
-4.240424e+03 38.3666
-4.230423e+03 38.3375
-4.220422e+03 38.3414
-4.210421e+03 38.3588
-4.200420e+03 38.3742
-4.190419e+03 38.3537
-4.180418e+03 38.3785
-4.170417e+03 38.3891
-4.160416e+03 38.3988
-4.150415e+03 38.3733
-4.140414e+03 38.3515
-4.130413e+03 38.3561
-4.120412e+03 38.3629
-4.110411e+03 38.3461
-4.100410e+03 38.3409
-4.090409e+03 38.3451
-4.080408e+03 38.3108
-4.070407e+03 38.3049
-4.060406e+03 38.3546
-4.050405e+03 38.3454
-4.040404e+03 38.3282
-4.030403e+03 38.3103
-4.020402e+03 38.3210
-4.010401e+03 38.3388
-4.000400e+03 38.3017
-3.990399e+03 38.3141
-3.980398e+03 38.3091
-3.970397e+03 38.2772
-3.960396e+03 38.3308
-3.950395e+03 38.2640
-3.940394e+03 38.2593
-3.930393e+03 38.3028
-3.920392e+03 38.3222
-3.910391e+03 38.3100
-3.900390e+03 38.3273
-3.890389e+03 38.3059
-3.880388e+03 38.2875
-3.870387e+03 38.2908
-3.860386e+03 38.2613
-3.850385e+03 38.2862
-3.840384e+03 38.3139
-3.830383e+03 38.3122
-3.820382e+03 38.2911
-3.810381e+03 38.2755
-3.800380e+03 38.2778
-3.790379e+03 38.2781
-3.780378e+03 38.2571
-3.770377e+03 38.2880
-3.760376e+03 38.3056
-3.750375e+03 38.2883
-3.740374e+03 38.2420
-3.730373e+03 38.2691
-3.720372e+03 38.2558
-3.710371e+03 38.2539
-3.700370e+03 38.2344
-3.690369e+03 38.2476
-3.680368e+03 38.2688
-3.670367e+03 38.2248
-3.660366e+03 38.2261
-3.650365e+03 38.2524
-3.640364e+03 38.2187
-3.630363e+03 38.2385
-3.620362e+03 38.2267
-3.610361e+03 38.2593
-3.600360e+03 38.2600
-3.590359e+03 38.2383
-3.580358e+03 38.2516
-3.570357e+03 38.2689
-3.560356e+03 38.2132
-3.550355e+03 38.1841
-3.540354e+03 38.2142
-3.530353e+03 38.2251
-3.520352e+03 38.2326
-3.510351e+03 38.2384
-3.500350e+03 38.1811
-3.490349e+03 38.1854
-3.480348e+03 38.1676
-3.470347e+03 38.1848
-3.460346e+03 38.2129
-3.450345e+03 38.1844
-3.440344e+03 38.1307
-3.430343e+03 38.1991
-3.420342e+03 38.2118
-3.410341e+03 38.1998
-3.400340e+03 38.1945
-3.390339e+03 38.1952
-3.380338e+03 38.2022
-3.370337e+03 38.2119
-3.360336e+03 38.2146
-3.350335e+03 38.1990
-3.340334e+03 38.1826
-3.330333e+03 38.1816
-3.320332e+03 38.1822
-3.310331e+03 38.1593
-3.300330e+03 38.1728
-3.290329e+03 38.1716
-3.280328e+03 38.1862
-3.270327e+03 38.1871
-3.260326e+03 38.1570
-3.250325e+03 38.1579
-3.240324e+03 38.1448
-3.230323e+03 38.1457
-3.220322e+03 38.1547
-3.210321e+03 38.1466
-3.200320e+03 38.1374
-3.190319e+03 38.1003
-3.180318e+03 38.1146
-3.170317e+03 38.1081
-3.160316e+03 38.1548
-3.150315e+03 38.1340
-3.140314e+03 38.1494
-3.130313e+03 38.1532
-3.120312e+03 38.1135
-3.110311e+03 38.1112
-3.100310e+03 38.0934
-3.090309e+03 38.1166
-3.080308e+03 38.0849
-3.070307e+03 38.0986
-3.060306e+03 38.0832
-3.050305e+03 38.0944
-3.040304e+03 38.0945
-3.030303e+03 38.0747
-3.020302e+03 38.0608
-3.010301e+03 38.0730
-3.000300e+03 38.0884
-2.990299e+03 38.0709
-2.980298e+03 38.0201
-2.970297e+03 38.0392
-2.960296e+03 38.0603
-2.950295e+03 38.1097
-2.940294e+03 38.0501
-2.930293e+03 38.0482
-2.920292e+03 38.0198
-2.910291e+03 38.0416
-2.900290e+03 38.0979
-2.890289e+03 38.0869
-2.880288e+03 38.0849
-2.870287e+03 38.0385
-2.860286e+03 38.0449
-2.850285e+03 38.0228
-2.840284e+03 38.0318
-2.830283e+03 38.0404
-2.820282e+03 37.9794
-2.810281e+03 37.9817
-2.800280e+03 38.0067
-2.790279e+03 38.0257
-2.780278e+03 38.0339
-2.770277e+03 38.0376
-2.760276e+03 38.0076
-2.750275e+03 38.0273
-2.740274e+03 38.0133
-2.730273e+03 38.0142
-2.720272e+03 38.0014
-2.710271e+03 38.0188
-2.700270e+03 38.0248
-2.690269e+03 38.0034
-2.680268e+03 37.9829
-2.670267e+03 38.0024
-2.660266e+03 38.0145
-2.650265e+03 38.0163
-2.640264e+03 37.9989
-2.630263e+03 37.9923
-2.620262e+03 37.9679
-2.610261e+03 38.0062
-2.600260e+03 38.0144
-2.590259e+03 38.0096
-2.580258e+03 37.9813
-2.570257e+03 37.9669
-2.560256e+03 37.9444
-2.550255e+03 37.9758
-2.540254e+03 37.9340
-2.530253e+03 37.9468
-2.520252e+03 37.9859
-2.510251e+03 37.9303
-2.500250e+03 37.9461
-2.490249e+03 37.9451
-2.480248e+03 37.9325
-2.470247e+03 37.9569
-2.460246e+03 37.9251
-2.450245e+03 37.9113
-2.440244e+03 37.9104
-2.430243e+03 37.9441
-2.420242e+03 37.8980
-2.410241e+03 37.9481
-2.400240e+03 37.8668
-2.390239e+03 37.8934
-2.380238e+03 37.9304
-2.370237e+03 37.8976
-2.360236e+03 37.8924
-2.350235e+03 37.9358
-2.340234e+03 37.9521
-2.330233e+03 37.9233
-2.320232e+03 37.8782
-2.310231e+03 37.8691
-2.300230e+03 37.8414
-2.290229e+03 37.8756
-2.280228e+03 37.8985
-2.270227e+03 37.8919
-2.260226e+03 37.8981
-2.250225e+03 37.8763
-2.240224e+03 37.8879
-2.230223e+03 37.8716
-2.220222e+03 37.8758
-2.210221e+03 37.8850
-2.200220e+03 37.8857
-2.190219e+03 37.8273
-2.180218e+03 37.8188
-2.170217e+03 37.8647
-2.160216e+03 37.8336
-2.150215e+03 37.8330
-2.140214e+03 37.8056
-2.130213e+03 37.8150
-2.120212e+03 37.8563
-2.110211e+03 37.8334
-2.100210e+03 37.8173
-2.090209e+03 37.8153
-2.080208e+03 37.8216
-2.070207e+03 37.8316
-2.060206e+03 37.7980
-2.050205e+03 37.8088
-2.040204e+03 37.8522
-2.030203e+03 37.8464
-2.020202e+03 37.8226
-2.010201e+03 37.8277
-2.000200e+03 37.8423
-1.990199e+03 37.7752
-1.980198e+03 37.8004
-1.970197e+03 37.8003
-1.960196e+03 37.7834
-1.950195e+03 37.7643
-1.940194e+03 37.7552
-1.930193e+03 37.7893
-1.920192e+03 37.7689
-1.910191e+03 37.7749
-1.900190e+03 37.7818
-1.890189e+03 37.7792
-1.880188e+03 37.8011
-1.870187e+03 37.7749
-1.860186e+03 37.7420
-1.850185e+03 37.7444
-1.840184e+03 37.7415
-1.830183e+03 37.7183
-1.820182e+03 37.7070
-1.810181e+03 37.7412
-1.800180e+03 37.7147
-1.790179e+03 37.7088
-1.780178e+03 37.7430
-1.770177e+03 37.7338
-1.760176e+03 37.7335
-1.750175e+03 37.7287
-1.740174e+03 37.7132
-1.730173e+03 37.7121
-1.720172e+03 37.7115
-1.710171e+03 37.7030
-1.700170e+03 37.7075
-1.690169e+03 37.7161
-1.680168e+03 37.6911
-1.670167e+03 37.6761
-1.660166e+03 37.6713
-1.650165e+03 37.6669
-1.640164e+03 37.6843
-1.630163e+03 37.6976
-1.620162e+03 37.7018
-1.610161e+03 37.7121
-1.600160e+03 37.6533
-1.590159e+03 37.7141
-1.580158e+03 37.6870
-1.570157e+03 37.7087
-1.560156e+03 37.7472
-1.550155e+03 37.6973
-1.540154e+03 37.6868
-1.530153e+03 37.6808
-1.520152e+03 37.6939
-1.510151e+03 37.6930
-1.500150e+03 37.6934
-1.490149e+03 37.6784
-1.480148e+03 37.7293
-1.470147e+03 37.7176
-1.460146e+03 37.7243
-1.450145e+03 37.7216
-1.440144e+03 37.6733
-1.430143e+03 37.7084
-1.420142e+03 37.6918
-1.410141e+03 37.7076
-1.400140e+03 37.6840
-1.390139e+03 37.7020
-1.380138e+03 37.6810
-1.370137e+03 37.6417
-1.360136e+03 37.6749
-1.350135e+03 37.6759
-1.340134e+03 37.6556
-1.330133e+03 37.6781
-1.320132e+03 37.6929
-1.310131e+03 37.6956
-1.300130e+03 37.6641
-1.290129e+03 37.6861
-1.280128e+03 37.6557
-1.270127e+03 37.6102
-1.260126e+03 37.6271
-1.250125e+03 37.6227
-1.240124e+03 37.6424
-1.230123e+03 37.6154
-1.220122e+03 37.6112
-1.210121e+03 37.6216
-1.200120e+03 37.6188
-1.190119e+03 37.6112
-1.180118e+03 37.6018
-1.170117e+03 37.6206
-1.160116e+03 37.6336
-1.150115e+03 37.6125
-1.140114e+03 37.6215
-1.130113e+03 37.6168
-1.120112e+03 37.5831
-1.110111e+03 37.6302
-1.100110e+03 37.6107
-1.090109e+03 37.6048
-1.080108e+03 37.6019
-1.070107e+03 37.5568
-1.060106e+03 37.5947
-1.050105e+03 37.5450
-1.040104e+03 37.5732
-1.030103e+03 37.5826
-1.020102e+03 37.5876
-1.010101e+03 37.6276
-1.000100e+03 37.5956
-9.900990e+02 37.5731
-9.800980e+02 37.5877
-9.700970e+02 37.5796
-9.600960e+02 37.5564
-9.500950e+02 37.5532
-9.400940e+02 37.5784
-9.300930e+02 37.6082
-9.200920e+02 37.5497
-9.100910e+02 37.5622
-9.000900e+02 37.5494
-8.900890e+02 37.5850
-8.800880e+02 37.5631
-8.700870e+02 37.5464
-8.600860e+02 37.5697
-8.500850e+02 37.5440
-8.400840e+02 37.5419
-8.300830e+02 37.5379
-8.200820e+02 37.5465
-8.100810e+02 37.5614
-8.000800e+02 37.5372
-7.900790e+02 37.5157
-7.800780e+02 37.5223
-7.700770e+02 37.5297
-7.600760e+02 37.5158
-7.500750e+02 37.5338
-7.400740e+02 37.4989
-7.300730e+02 37.5252
-7.200720e+02 37.4939
-7.100710e+02 37.5028
-7.000700e+02 37.4870
-6.900690e+02 37.5093
-6.800680e+02 37.4869
-6.700670e+02 37.5032
-6.600660e+02 37.5318
-6.500650e+02 37.4885
-6.400640e+02 37.5049
-6.300630e+02 37.4645
-6.200620e+02 37.4644
-6.100610e+02 37.4541
-6.000600e+02 37.4147
-5.900590e+02 37.4744
-5.800580e+02 37.4424
-5.700570e+02 37.4201
-5.600560e+02 37.4769
-5.500550e+02 37.4469
-5.400540e+02 37.4832
-5.300530e+02 37.4756
-5.200520e+02 37.4190
-5.100510e+02 37.4441
-5.000500e+02 37.4302
-4.900490e+02 37.4424
-4.800480e+02 37.4417
-4.700470e+02 37.4172
-4.600460e+02 37.4507
-4.500450e+02 37.4035
-4.400440e+02 37.4175
-4.300430e+02 37.4286
-4.200420e+02 37.4497
-4.100410e+02 37.4123
-4.000400e+02 37.4053
-3.900390e+02 37.4357
-3.800380e+02 37.4282
-3.700370e+02 37.3944
-3.600360e+02 37.4325
-3.500350e+02 37.3984
-3.400340e+02 37.3939
-3.300330e+02 37.3926
-3.200320e+02 37.4164
-3.100310e+02 37.3804
-3.000300e+02 37.3857
-2.900290e+02 37.3461
-2.800280e+02 37.3661
-2.700270e+02 37.3630
-2.600260e+02 37.3854
-2.500250e+02 37.3301
-2.400240e+02 37.3394
-2.300230e+02 37.3493
-2.200220e+02 37.3871
-2.100210e+02 37.4011
-2.000200e+02 37.3768
-1.900190e+02 37.3658
-1.800180e+02 37.3823
-1.700170e+02 37.3779
-1.600160e+02 37.3440
-1.500150e+02 37.3656
-1.400140e+02 37.3845
-1.300130e+02 37.3409
-1.200120e+02 37.3728
-1.100110e+02 37.3442
-1.000100e+02 37.2957
-9.000900e+01 37.3299
-8.000800e+01 37.3310
-7.000700e+01 37.3307
-6.000600e+01 37.3266
-5.000500e+01 37.3022
-4.000400e+01 37.3157
-3.000300e+01 37.3241
-2.000200e+01 37.3364
-1.000100e+01 37.3513
   0 37.3806
1.000100e+01 37.3621
2.000200e+01 37.3468
3.000300e+01 37.3166
4.000400e+01 37.3524
5.000500e+01 37.3625
6.000600e+01 37.3429
7.000700e+01 37.3375
8.000800e+01 37.3093
9.000900e+01 37.3342
1.000100e+02 37.3377
1.100110e+02 37.3151
1.200120e+02 37.3040
1.300130e+02 37.3071
1.400140e+02 37.2971
1.500150e+02 37.2990
1.600160e+02 37.3109
1.700170e+02 37.2951
1.800180e+02 37.2757
1.900190e+02 37.2673
2.000200e+02 37.3025
2.100210e+02 37.2943
2.200220e+02 37.2547
2.300230e+02 37.2672
2.400240e+02 37.2665
2.500250e+02 37.2444
2.600260e+02 37.2717
2.700270e+02 37.2276
2.800280e+02 37.2471
2.900290e+02 37.2460
3.000300e+02 37.2028
3.100310e+02 37.2393
3.200320e+02 37.2454
3.300330e+02 37.1922
3.400340e+02 37.2299
3.500350e+02 37.2555
3.600360e+02 37.2161
3.700370e+02 37.2183
3.800380e+02 37.2500
3.900390e+02 37.1937
4.000400e+02 37.1994
4.100410e+02 37.2183
4.200420e+02 37.2155
4.300430e+02 37.2183
4.400440e+02 37.2245
4.500450e+02 37.2171
4.600460e+02 37.2395
4.700470e+02 37.2363
4.800480e+02 37.2185
4.900490e+02 37.2190
5.000500e+02 37.2170
5.100510e+02 37.2276
5.200520e+02 37.2279
5.300530e+02 37.1736
5.400540e+02 37.2080
5.500550e+02 37.2051
5.600560e+02 37.2042
5.700570e+02 37.2272
5.800580e+02 37.1923
5.900590e+02 37.1880
6.000600e+02 37.1633
6.100610e+02 37.1695
6.200620e+02 37.2103
6.300630e+02 37.1799
6.400640e+02 37.1788
6.500650e+02 37.1944
6.600660e+02 37.1812
6.700670e+02 37.1786
6.800680e+02 37.2021
6.900690e+02 37.1887
7.000700e+02 37.1998
7.100710e+02 37.1871
7.200720e+02 37.1759
7.300730e+02 37.1539
7.400740e+02 37.1674
7.500750e+02 37.1632
7.600760e+02 37.1436
7.700770e+02 37.1824
7.800780e+02 37.2001
7.900790e+02 37.1693
8.000800e+02 37.1657
8.100810e+02 37.1775
8.200820e+02 37.1960
8.300830e+02 37.2024
8.400840e+02 37.1761
8.500850e+02 37.1465
8.600860e+02 37.1470
8.700870e+02 37.1086
8.800880e+02 37.1537
8.900890e+02 37.0813
9.000900e+02 37.1312
9.100910e+02 37.1110
9.200920e+02 37.1208
9.300930e+02 37.1202
9.400940e+02 37.0856
9.500950e+02 37.0923
9.600960e+02 37.1013
9.700970e+02 37.1158
9.800980e+02 37.0870
9.900990e+02 37.0996
1.000100e+03 37.0949
1.010101e+03 37.0721
1.020102e+03 37.0958
1.030103e+03 37.1417
1.040104e+03 37.0814
1.050105e+03 37.0739
1.060106e+03 37.1091
1.070107e+03 37.0994
1.080108e+03 37.1031
1.090109e+03 37.1008
1.100110e+03 37.1105
1.110111e+03 37.0946
1.120112e+03 37.0954
1.130113e+03 37.0536
1.140114e+03 37.0698
1.150115e+03 37.0445
1.160116e+03 37.0214
1.170117e+03 37.0495
1.180118e+03 37.0510
1.190119e+03 37.0490
1.200120e+03 37.0695
1.210121e+03 37.0627
1.220122e+03 37.0543
1.230123e+03 37.0599
1.240124e+03 37.0476
1.250125e+03 37.0323
1.260126e+03 37.0403
1.270127e+03 37.0554
1.280128e+03 37.0448
1.290129e+03 37.0025
1.300130e+03 37.0394
1.310131e+03 37.0276
1.320132e+03 37.0487
1.330133e+03 37.0161
1.340134e+03 37.0300
1.350135e+03 37.0420
1.360136e+03 37.0038
1.370137e+03 37.0307
1.380138e+03 37.0165
1.390139e+03 37.0273
1.400140e+03 37.0303
1.410141e+03 37.0263
1.420142e+03 37.0548
1.430143e+03 37.0376
1.440144e+03 37.0108
1.450145e+03 37.0101
1.460146e+03 37.0109
1.470147e+03 37.0177
1.480148e+03 37.0174
1.490149e+03 37.0044
1.500150e+03 37.0642
1.510151e+03 37.0278
1.520152e+03 37.0016
1.530153e+03 37.0011
1.540154e+03 36.9958
1.550155e+03 37.0086
1.560156e+03 36.9876
1.570157e+03 37.0011
1.580158e+03 36.9887
1.590159e+03 36.9881
1.600160e+03 37.0067
1.610161e+03 37.0135
1.620162e+03 36.9909
1.630163e+03 36.9480
1.640164e+03 37.0008
1.650165e+03 36.9697
1.660166e+03 37.0018
1.670167e+03 36.9464
1.680168e+03 36.9732
1.690169e+03 36.9513
1.700170e+03 36.9310
1.710171e+03 36.9424
1.720172e+03 36.9225
1.730173e+03 36.9845
1.740174e+03 37.0111
1.750175e+03 36.9799
1.760176e+03 36.9435
1.770177e+03 36.9583
1.780178e+03 36.9748
1.790179e+03 36.9923
1.800180e+03 36.9726
1.810181e+03 36.9316
1.820182e+03 36.9633
1.830183e+03 36.9215
1.840184e+03 36.9480
1.850185e+03 36.9122
1.860186e+03 36.9378
1.870187e+03 36.9597
1.880188e+03 36.9322
1.890189e+03 36.9297
1.900190e+03 36.9509
1.910191e+03 36.9596
1.920192e+03 36.9030
1.930193e+03 36.9522
1.940194e+03 36.8939
1.950195e+03 36.9140
1.960196e+03 36.9129
1.970197e+03 36.9301
1.980198e+03 36.9271
1.990199e+03 36.9186
2.000200e+03 36.9142
2.010201e+03 36.8616
2.020202e+03 36.9250
2.030203e+03 36.8957
2.040204e+03 36.9197
2.050205e+03 36.8828
2.060206e+03 36.9312
2.070207e+03 36.9108
2.080208e+03 36.8916
2.090209e+03 36.9075
2.100210e+03 36.9239
2.110211e+03 36.9369
2.120212e+03 36.9232
2.130213e+03 36.8923
2.140214e+03 36.8848
2.150215e+03 36.8907
2.160216e+03 36.8760
2.170217e+03 36.8545
2.180218e+03 36.8530
2.190219e+03 36.8268
2.200220e+03 36.8499
2.210221e+03 36.8370
2.220222e+03 36.8572
2.230223e+03 36.8330
2.240224e+03 36.8342
2.250225e+03 36.8354
2.260226e+03 36.8095
2.270227e+03 36.8769
2.280228e+03 36.8577
2.290229e+03 36.8524
2.300230e+03 36.8426
2.310231e+03 36.8264
2.320232e+03 36.8803
2.330233e+03 36.8554
2.340234e+03 36.8149
2.350235e+03 36.8351
2.360236e+03 36.7973
2.370237e+03 36.8253
2.380238e+03 36.8282
2.390239e+03 36.8461
2.400240e+03 36.8419
2.410241e+03 36.8400
2.420242e+03 36.8216
2.430243e+03 36.8380
2.440244e+03 36.8355
2.450245e+03 36.8179
2.460246e+03 36.7998
2.470247e+03 36.8018
2.480248e+03 36.7980
2.490249e+03 36.8138
2.500250e+03 36.8047
2.510251e+03 36.8391
2.520252e+03 36.8476
2.530253e+03 36.8016
2.540254e+03 36.8365
2.550255e+03 36.7992
2.560256e+03 36.7978
2.570257e+03 36.7740
2.580258e+03 36.8339
2.590259e+03 36.8004
2.600260e+03 36.7900
2.610261e+03 36.7907
2.620262e+03 36.7867
2.630263e+03 36.8092
2.640264e+03 36.7926
2.650265e+03 36.8031
2.660266e+03 36.7506
2.670267e+03 36.7944
2.680268e+03 36.7661
2.690269e+03 36.7622
2.700270e+03 36.7990
2.710271e+03 36.7754
2.720272e+03 36.7578
2.730273e+03 36.7556
2.740274e+03 36.7825
2.750275e+03 36.7623
2.760276e+03 36.7556
2.770277e+03 36.7692
2.780278e+03 36.7809
2.790279e+03 36.7974
2.800280e+03 36.7823
2.810281e+03 36.7844
2.820282e+03 36.7696
2.830283e+03 36.7620
2.840284e+03 36.7427
2.850285e+03 36.7574
2.860286e+03 36.7548
2.870287e+03 36.7569
2.880288e+03 36.7626
2.890289e+03 36.7853
2.900290e+03 36.7900
2.910291e+03 36.7757
2.920292e+03 36.7663
2.930293e+03 36.7529
2.940294e+03 36.7283
2.950295e+03 36.7821
2.960296e+03 36.7444
2.970297e+03 36.7871
2.980298e+03 36.7650
2.990299e+03 36.7463
3.000300e+03 36.7443
3.010301e+03 36.7302
3.020302e+03 36.7524
3.030303e+03 36.7874
3.040304e+03 36.7327
3.050305e+03 36.7044
3.060306e+03 36.7726
3.070307e+03 36.7416
3.080308e+03 36.6780
3.090309e+03 36.7365
3.100310e+03 36.7289
3.110311e+03 36.6990
3.120312e+03 36.6879
3.130313e+03 36.7161
3.140314e+03 36.7075
3.150315e+03 36.7240
3.160316e+03 36.6933
3.170317e+03 36.6966
3.180318e+03 36.6824
3.190319e+03 36.7092
3.200320e+03 36.6733
3.210321e+03 36.6820
3.220322e+03 36.7159
3.230323e+03 36.6857
3.240324e+03 36.6810
3.250325e+03 36.6867
3.260326e+03 36.6803
3.270327e+03 36.6580
3.280328e+03 36.6771
3.290329e+03 36.6796
3.300330e+03 36.6849
3.310331e+03 36.6755
3.320332e+03 36.6730
3.330333e+03 36.6625
3.340334e+03 36.6625
3.350335e+03 36.6442
3.360336e+03 36.6761
3.370337e+03 36.6617
3.380338e+03 36.6566
3.390339e+03 36.6505
3.400340e+03 36.6327
3.410341e+03 36.6324
3.420342e+03 36.6522
3.430343e+03 36.6161
3.440344e+03 36.6289
3.450345e+03 36.6539
3.460346e+03 36.6280
3.470347e+03 36.6276
3.480348e+03 36.6539
3.490349e+03 36.6340
3.500350e+03 36.6295
3.510351e+03 36.6247
3.520352e+03 36.6339
3.530353e+03 36.6350
3.540354e+03 36.6281
3.550355e+03 36.6137
3.560356e+03 36.6550
3.570357e+03 36.6223
3.580358e+03 36.6225
3.590359e+03 36.6363
3.600360e+03 36.6364
3.610361e+03 36.6375
3.620362e+03 36.5696
3.630363e+03 36.6028
3.640364e+03 36.5890
3.650365e+03 36.5673
3.660366e+03 36.5839
3.670367e+03 36.5828
3.680368e+03 36.6171
3.690369e+03 36.6331
3.700370e+03 36.6196
3.710371e+03 36.5706
3.720372e+03 36.6056
3.730373e+03 36.5951
3.740374e+03 36.5822
3.750375e+03 36.5728
3.760376e+03 36.5673
3.770377e+03 36.5624
3.780378e+03 36.5474
3.790379e+03 36.5515
3.800380e+03 36.5748
3.810381e+03 36.5477
3.820382e+03 36.5517
3.830383e+03 36.5578
3.840384e+03 36.5527
3.850385e+03 36.5544
3.860386e+03 36.5793
3.870387e+03 36.5640
3.880388e+03 36.5424
3.890389e+03 36.5575
3.900390e+03 36.5275
3.910391e+03 36.5417
3.920392e+03 36.5052
3.930393e+03 36.5206
3.940394e+03 36.5038
3.950395e+03 36.5150
3.960396e+03 36.4945
3.970397e+03 36.4788
3.980398e+03 36.4777
3.990399e+03 36.4965
4.000400e+03 36.5064
4.010401e+03 36.5010
4.020402e+03 36.5063
4.030403e+03 36.5299
4.040404e+03 36.5132
4.050405e+03 36.5111
4.060406e+03 36.5055
4.070407e+03 36.5125
4.080408e+03 36.4763
4.090409e+03 36.4969
4.100410e+03 36.4600
4.110411e+03 36.4767
4.120412e+03 36.4755
4.130413e+03 36.4563
4.140414e+03 36.5056
4.150415e+03 36.4740
4.160416e+03 36.4580
4.170417e+03 36.4994
4.180418e+03 36.4437
4.190419e+03 36.4375
4.200420e+03 36.4113
4.210421e+03 36.4524
4.220422e+03 36.4491
4.230423e+03 36.4567
4.240424e+03 36.4443
4.250425e+03 36.4159
4.260426e+03 36.4516
4.270427e+03 36.4241
4.280428e+03 36.4068
4.290429e+03 36.4008
4.300430e+03 36.3757
4.310431e+03 36.4044
4.320432e+03 36.4217
4.330433e+03 36.4063
4.340434e+03 36.3756
4.350435e+03 36.3878
4.360436e+03 36.3802
4.370437e+03 36.3845
4.380438e+03 36.3511
4.390439e+03 36.3623
4.400440e+03 36.3883
4.410441e+03 36.4233
4.420442e+03 36.3994
4.430443e+03 36.3630
4.440444e+03 36.3358
4.450445e+03 36.3329
4.460446e+03 36.3505
4.470447e+03 36.3346
4.480448e+03 36.3543
4.490449e+03 36.3313
4.500450e+03 36.3057
4.510451e+03 36.3002
4.520452e+03 36.2786
4.530453e+03 36.2749
4.540454e+03 36.2695
4.550455e+03 36.2743
4.560456e+03 36.2740
4.570457e+03 36.2631
4.580458e+03 36.2689
4.590459e+03 36.2064
4.600460e+03 36.2232
4.610461e+03 36.2181
4.620462e+03 36.2115
4.630463e+03 36.2306
4.640464e+03 36.2024
4.650465e+03 36.2105
4.660466e+03 36.2063
4.670467e+03 36.1876
4.680468e+03 36.1985
4.690469e+03 36.1939
4.700470e+03 36.1997
4.710471e+03 36.1873
4.720472e+03 36.1565
4.730473e+03 36.1335
4.740474e+03 36.1250
4.750475e+03 36.0540
4.760476e+03 36.0640
4.770477e+03 36.0746
4.780478e+03 36.0600
4.790479e+03 36.0620
4.800480e+03 36.0553
4.810481e+03 36.0560
4.820482e+03 36.0294
4.830483e+03 35.9676
4.840484e+03 35.9349
4.850485e+03 35.9570
4.860486e+03 35.9168
4.870487e+03 35.8796
4.880488e+03 35.8255
4.890489e+03 35.7900
4.900490e+03 35.7510
4.910491e+03 35.7036
4.920492e+03 35.6480
4.930493e+03 35.5658
4.940494e+03 35.4991
4.950495e+03 35.3614
4.960496e+03 35.1759
4.970497e+03 34.9534
4.980498e+03 34.6676
4.990499e+03 34.2223
5.000500e+03 33.3392


==> Dat/SSFM_New/BestAccuracyResults/ISRS_4QAM_Nch=101x100GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 17.4185
-4.900490e+03 17.9728
-4.800480e+03 18.1379
-4.700470e+03 18.1220
-4.600460e+03 18.0976
-4.500450e+03 18.0752
-4.400440e+03 18.0559
-4.300430e+03 18.0811
-4.200420e+03 18.0334
-4.100410e+03 18.0220
-4.000400e+03 18.0009
-3.900390e+03 17.9529
-3.800380e+03 17.9051
-3.700370e+03 17.8494
-3.600360e+03 17.7973
-3.500350e+03 17.7574
-3.400340e+03 17.7199
-3.300330e+03 17.6362
-3.200320e+03 17.5507
-3.100310e+03 17.5843
-3.000300e+03 17.5423
-2.900290e+03 17.5743
-2.800280e+03 17.5270
-2.700270e+03 17.4902
-2.600260e+03 17.3846
-2.500250e+03 17.3128
-2.400240e+03 17.2731
-2.300230e+03 17.2301
-2.200220e+03 17.1542
-2.100210e+03 17.0580
-2.000200e+03 16.9609
-1.900190e+03 16.9916
-1.800180e+03 16.9719
-1.700170e+03 16.8828
-1.600160e+03 16.8539
-1.500150e+03 16.7659
-1.400140e+03 16.7721
-1.300130e+03 16.7265
-1.200120e+03 16.6900
-1.100110e+03 16.6658
-1.000100e+03 16.6201
-9.000900e+02 16.6468
-8.000800e+02 16.5310
-7.000700e+02 16.4829
-6.000600e+02 16.3991
-5.000500e+02 16.4262
-4.000400e+02 16.4698
-3.000300e+02 16.3953
-2.000200e+02 16.3982
-1.000100e+02 16.3828
   0 16.3789
1.000100e+02 16.2778
2.000200e+02 16.2407
3.000300e+02 16.1677
4.000400e+02 16.2152
5.000500e+02 16.1441
6.000600e+02 16.0617
7.000700e+02 16.0546
8.000800e+02 15.9916
9.000900e+02 15.9522
1.000100e+03 15.8844
1.100110e+03 15.8589
1.200120e+03 15.8221
1.300130e+03 15.7732
1.400140e+03 15.7391
1.500150e+03 15.6242
1.600160e+03 15.6230
1.700170e+03 15.5585
1.800180e+03 15.4948
1.900190e+03 15.5367
2.000200e+03 15.5076
2.100210e+03 15.4889
2.200220e+03 15.4544
2.300230e+03 15.4489
2.400240e+03 15.3848
2.500250e+03 15.3800
2.600260e+03 15.3078
2.700270e+03 15.2354
2.800280e+03 15.2395
2.900290e+03 15.2177
3.000300e+03 15.1911
3.100310e+03 15.0960
3.200320e+03 15.0839
3.300330e+03 15.0295
3.400340e+03 15.0211
3.500350e+03 14.9639
3.600360e+03 14.9277
3.700370e+03 14.8905
3.800380e+03 14.8350
3.900390e+03 14.7806
4.000400e+03 14.7723
4.100410e+03 14.7166
4.200420e+03 14.6496
4.300430e+03 14.6237
4.400440e+03 14.5206
4.500450e+03 14.4655
4.600460e+03 14.3818
4.700470e+03 14.2676
4.800480e+03 14.1127
4.900490e+03 13.8968
5.000500e+03 13.1851


==> Dat/SSFM_New/BestAccuracyResults/ISRS_4QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 23.7338
-4.960496e+03 24.6106
-4.920492e+03 24.7939
-4.880488e+03 24.8792
-4.840484e+03 25.0000
-4.800480e+03 25.0162
-4.760476e+03 25.0246
-4.720472e+03 25.0744
-4.680468e+03 25.0520
-4.640464e+03 25.0832
-4.600460e+03 25.0458
-4.560456e+03 25.0656
-4.520452e+03 25.0286
-4.480448e+03 25.0353
-4.440444e+03 25.0559
-4.400440e+03 25.0679
-4.360436e+03 25.0789
-4.320432e+03 25.0240
-4.280428e+03 25.0307
-4.240424e+03 25.0276
-4.200420e+03 25.0286
-4.160416e+03 25.0405
-4.120412e+03 25.0188
-4.080408e+03 25.0043
-4.040404e+03 24.9843
-4.000400e+03 25.0279
-3.960396e+03 25.0163
-3.920392e+03 24.9831
-3.880388e+03 24.9632
-3.840384e+03 24.9948
-3.800380e+03 24.9720
-3.760376e+03 24.9296
-3.720372e+03 24.9157
-3.680368e+03 24.9141
-3.640364e+03 24.9239
-3.600360e+03 24.8954
-3.560356e+03 24.8808
-3.520352e+03 24.8630
-3.480348e+03 24.8468
-3.440344e+03 24.8356
-3.400340e+03 24.8358
-3.360336e+03 24.8076
-3.320332e+03 24.7663
-3.280328e+03 24.7620
-3.240324e+03 24.7556
-3.200320e+03 24.7445
-3.160316e+03 24.7451
-3.120312e+03 24.7393
-3.080308e+03 24.7131
-3.040304e+03 24.7404
-3.000300e+03 24.7003
-2.960296e+03 24.7095
-2.920292e+03 24.7082
-2.880288e+03 24.6842
-2.840284e+03 24.6899
-2.800280e+03 24.6681
-2.760276e+03 24.6799
-2.720272e+03 24.6706
-2.680268e+03 24.5920
-2.640264e+03 24.6131
-2.600260e+03 24.5985
-2.560256e+03 24.5633
-2.520252e+03 24.5377
-2.480248e+03 24.5416
-2.440244e+03 24.5167
-2.400240e+03 24.4657
-2.360236e+03 24.4961
-2.320232e+03 24.4283
-2.280228e+03 24.4214
-2.240224e+03 24.4227
-2.200220e+03 24.4450
-2.160216e+03 24.4225
-2.120212e+03 24.4072
-2.080208e+03 24.3918
-2.040204e+03 24.3664
-2.000200e+03 24.3825
-1.960196e+03 24.3755
-1.920192e+03 24.3353
-1.880188e+03 24.2867
-1.840184e+03 24.2637
-1.800180e+03 24.2827
-1.760176e+03 24.2568
-1.720172e+03 24.2804
-1.680168e+03 24.2484
-1.640164e+03 24.2466
-1.600160e+03 24.1952
-1.560156e+03 24.2004
-1.520152e+03 24.1955
-1.480148e+03 24.1540
-1.440144e+03 24.1892
-1.400140e+03 24.1643
-1.360136e+03 24.1676
-1.320132e+03 24.1346
-1.280128e+03 24.1590
-1.240124e+03 24.0991
-1.200120e+03 24.0930
-1.160116e+03 24.0989
-1.120112e+03 24.1204
-1.080108e+03 24.0902
-1.040104e+03 24.0816
-1.000100e+03 24.0573
-9.600960e+02 24.0525
-9.200920e+02 24.0063
-8.800880e+02 23.9798
-8.400840e+02 23.9756
-8.000800e+02 23.9521
-7.600760e+02 23.9748
-7.200720e+02 23.9612
-6.800680e+02 23.9698
-6.400640e+02 23.9441
-6.000600e+02 23.9213
-5.600560e+02 23.9299
-5.200520e+02 23.8926
-4.800480e+02 23.8810
-4.400440e+02 23.8491
-4.000400e+02 23.8659
-3.600360e+02 23.8199
-3.200320e+02 23.8289
-2.800280e+02 23.8201
-2.400240e+02 23.8075
-2.000200e+02 23.8011
-1.600160e+02 23.8123
-1.200120e+02 23.7685
-8.000800e+01 23.7630
-4.000400e+01 23.7533
   0 23.7379
4.000400e+01 23.7126
8.000800e+01 23.6825
1.200120e+02 23.6724
1.600160e+02 23.6560
2.000200e+02 23.6252
2.400240e+02 23.6267
2.800280e+02 23.6254
3.200320e+02 23.6342
3.600360e+02 23.6065
4.000400e+02 23.5400
4.400440e+02 23.5603
4.800480e+02 23.5424
5.200520e+02 23.5695
5.600560e+02 23.5180
6.000600e+02 23.5115
6.400640e+02 23.5107
6.800680e+02 23.4903
7.200720e+02 23.4876
7.600760e+02 23.4763
8.000800e+02 23.4647
8.400840e+02 23.4479
8.800880e+02 23.4748
9.200920e+02 23.4455
9.600960e+02 23.4198
1.000100e+03 23.4044
1.040104e+03 23.4149
1.080108e+03 23.3755
1.120112e+03 23.3961
1.160116e+03 23.3817
1.200120e+03 23.3788
1.240124e+03 23.3806
1.280128e+03 23.3658
1.320132e+03 23.3665
1.360136e+03 23.3341
1.400140e+03 23.3789
1.440144e+03 23.3237
1.480148e+03 23.2992
1.520152e+03 23.3081
1.560156e+03 23.2920
1.600160e+03 23.3074
1.640164e+03 23.2878
1.680168e+03 23.2689
1.720172e+03 23.3094
1.760176e+03 23.2895
1.800180e+03 23.2566
1.840184e+03 23.2687
1.880188e+03 23.2508
1.920192e+03 23.2450
1.960196e+03 23.2386
2.000200e+03 23.2201
2.040204e+03 23.2075
2.080208e+03 23.2168
2.120212e+03 23.1734
2.160216e+03 23.2071
2.200220e+03 23.2006
2.240224e+03 23.1761
2.280228e+03 23.1453
2.320232e+03 23.1602
2.360236e+03 23.1388
2.400240e+03 23.1101
2.440244e+03 23.1123
2.480248e+03 23.1182
2.520252e+03 23.0755
2.560256e+03 23.0728
2.600260e+03 23.0811
2.640264e+03 23.0743
2.680268e+03 23.0686
2.720272e+03 23.0467
2.760276e+03 23.0255
2.800280e+03 22.9923
2.840284e+03 22.9940
2.880288e+03 22.9602
2.920292e+03 22.9808
2.960296e+03 22.9510
3.000300e+03 22.9599
3.040304e+03 22.9619
3.080308e+03 22.9328
3.120312e+03 22.9165
3.160316e+03 22.8609
3.200320e+03 22.8764
3.240324e+03 22.8469
3.280328e+03 22.8594
3.320332e+03 22.8518
3.360336e+03 22.8355
3.400340e+03 22.8352
3.440344e+03 22.7890
3.480348e+03 22.7995
3.520352e+03 22.7893
3.560356e+03 22.7810
3.600360e+03 22.7715
3.640364e+03 22.7616
3.680368e+03 22.7586
3.720372e+03 22.7300
3.760376e+03 22.7160
3.800380e+03 22.6723
3.840384e+03 22.6567
3.880388e+03 22.6321
3.920392e+03 22.6529
3.960396e+03 22.6224
4.000400e+03 22.5942
4.040404e+03 22.5988
4.080408e+03 22.5732
4.120412e+03 22.5330
4.160416e+03 22.5303
4.200420e+03 22.5297
4.240424e+03 22.5039
4.280428e+03 22.4709
4.320432e+03 22.4428
4.360436e+03 22.4038
4.400440e+03 22.3801
4.440444e+03 22.3655
4.480448e+03 22.3162
4.520452e+03 22.2778
4.560456e+03 22.2713
4.600460e+03 22.2754
4.640464e+03 22.1959
4.680468e+03 22.1923
4.720472e+03 22.1159
4.760476e+03 22.0649
4.800480e+03 22.0054
4.840484e+03 21.9007
4.880488e+03 21.8038
4.920492e+03 21.6240
4.960496e+03 21.3179
5.000500e+03 20.3554


==> Dat/SSFM_New/Gaps/Average_EtaGap_ClosedForm_vs_SSFM_10THz_16QAM_100GBaud.dat <==
-5.0000 1.0074
-4.9000 1.0074
-4.8000 1.0074
-4.7000 1.0074
-4.6000 1.0074
-4.5000 1.0074
-4.4000 1.0074
-4.3000 1.0074
-4.2000 1.0074
-4.1000 1.0074
-3.9000 1.0074
-3.7000 1.0074
-3.5000 1.0074
-3.3000 1.0074
-3.1000 1.0074
-2.6000 1.0074
-2.1000 1.0074
-1.6000 1.0074
-1.1000 1.0074
-0.6000 1.0074
0.4000 1.0074
0.9000 1.0074
1.4000 1.0074
1.9000 1.0074
2.4000 1.0074
2.9000 1.0074
3.1000 1.0074
3.3000 1.0074
3.5000 1.0074
3.7000 1.0074
3.9000 1.0074
4.1000 1.0074
4.2000 1.0074
4.3000 1.0074
4.4000 1.0074
4.5000 1.0074
4.6000 1.0074
4.7000 1.0074
4.8000 1.0074
4.9000 1.0074
5.0000 1.0074


==> Dat/SSFM_New/Gaps/Average_EtaGap_ClosedForm_vs_SSFM_10THz_16QAM_10GBaud.dat <==
-5.0000 -1.1546
-4.9900 -1.1546
-4.9700 -1.1546
-4.9500 -1.1546
-4.9300 -1.1546
-4.9100 -1.1546
-4.8900 -1.1546
-4.8700 -1.1546
-4.8500 -1.1546
-4.8300 -1.1546
-4.8100 -1.1546
-4.7900 -1.1546
-4.7700 -1.1546
-4.7500 -1.1546
-4.7300 -1.1546
-4.7100 -1.1546
-4.6900 -1.1546
-4.6700 -1.1546
-4.6500 -1.1546
-4.6300 -1.1546
-4.6100 -1.1546
-4.5900 -1.1546
-4.5700 -1.1546
-4.5500 -1.1546
-4.5300 -1.1546
-4.5100 -1.1546
-4.4900 -1.1546
-4.4700 -1.1546
-4.4500 -1.1546
-4.4300 -1.1546
-4.4100 -1.1546
-4.3900 -1.1546
-4.3700 -1.1546
-4.3500 -1.1546
-4.3300 -1.1546
-4.3100 -1.1546
-4.2900 -1.1546
-4.2500 -1.1546
-4.2100 -1.1546
-4.1700 -1.1546
-4.1300 -1.1546
-4.0900 -1.1546
-4.0500 -1.1546
-4.0100 -1.1546
-3.9700 -1.1546
-3.9300 -1.1546
-3.8900 -1.1546
-3.8500 -1.1546
-3.8100 -1.1546
-3.7700 -1.1546
-3.7300 -1.1546
-3.6900 -1.1546
-3.6500 -1.1546
-3.6100 -1.1546
-3.5700 -1.1546
-3.5300 -1.1546
-3.4900 -1.1546
-3.4500 -1.1546
-3.4100 -1.1546
-3.3700 -1.1546
-3.3300 -1.1546
-3.2900 -1.1546
-3.2500 -1.1546
-3.2100 -1.1546
-3.1700 -1.1546
-3.1300 -1.1546
-3.0900 -1.1546
-3.0500 -1.1546
-3.0100 -1.1546
-2.9700 -1.1546
-2.9300 -1.1546
-2.8900 -1.1546
-2.8500 -1.1546
-2.8100 -1.1546
-2.7700 -1.1546
-2.7300 -1.1546
-2.6900 -1.1546
-2.6500 -1.1546
-2.6100 -1.1546
-2.5700 -1.1546
-2.5300 -1.1546
-2.4900 -1.1546
-2.4500 -1.1546
-2.4100 -1.1546
-2.3700 -1.1546
-2.3300 -1.1546
-2.2900 -1.1546
-2.2500 -1.1546
-2.2100 -1.1546
-2.1700 -1.1546
-2.1300 -1.1546
-2.0900 -1.1546
-2.0500 -1.1546
-2.0100 -1.1546
-1.9700 -1.1546
-1.9300 -1.1546
-1.8900 -1.1546
-1.8500 -1.1546
-1.8100 -1.1546
-1.7700 -1.1546
-1.7300 -1.1546
-1.6900 -1.1546
-1.6500 -1.1546
-1.6100 -1.1546
-1.5700 -1.1546
-1.5300 -1.1546
-1.4900 -1.1546
-1.4500 -1.1546
-1.4100 -1.1546
-1.3700 -1.1546
-1.3300 -1.1546
-1.2900 -1.1546
-1.2500 -1.1546
-1.2100 -1.1546
-1.1700 -1.1546
-1.1300 -1.1546
-1.0900 -1.1546
-1.0500 -1.1546
-1.0100 -1.1546
-0.9100 -1.1546
-0.8100 -1.1546
-0.7100 -1.1546
-0.6100 -1.1546
-0.5100 -1.1546
-0.4100 -1.1546
-0.3100 -1.1546
-0.2100 -1.1546
-0.1100 -1.1546
-0.0100 -1.1546
0.0100 -1.1546
0.1100 -1.1546
0.2100 -1.1546
0.3100 -1.1546
0.4100 -1.1546
0.5100 -1.1546
0.6100 -1.1546
0.7100 -1.1546
0.8100 -1.1546
0.9100 -1.1546
1.0100 -1.1546
1.0500 -1.1546
1.0900 -1.1546
1.1300 -1.1546
1.1700 -1.1546
1.2100 -1.1546
1.2500 -1.1546
1.2900 -1.1546
1.3300 -1.1546
1.3700 -1.1546
1.4100 -1.1546
1.4500 -1.1546
1.4900 -1.1546
1.5300 -1.1546
1.5700 -1.1546
1.6100 -1.1546
1.6500 -1.1546
1.6900 -1.1546
1.7300 -1.1546
1.7700 -1.1546
1.8100 -1.1546
1.8500 -1.1546
1.8900 -1.1546
1.9300 -1.1546
1.9700 -1.1546
2.0100 -1.1546
2.0500 -1.1546
2.0900 -1.1546
2.1300 -1.1546
2.1700 -1.1546
2.2100 -1.1546
2.2500 -1.1546
2.2900 -1.1546
2.3300 -1.1546
2.3700 -1.1546
2.4100 -1.1546
2.4500 -1.1546
2.4900 -1.1546
2.5300 -1.1546
2.5700 -1.1546
2.6100 -1.1546
2.6500 -1.1546
2.6900 -1.1546
2.7300 -1.1546
2.7700 -1.1546
2.8100 -1.1546
2.8500 -1.1546
2.8900 -1.1546
2.9300 -1.1546
2.9700 -1.1546
3.0100 -1.1546
3.0500 -1.1546
3.0900 -1.1546
3.1300 -1.1546
3.1700 -1.1546
3.2100 -1.1546
3.2500 -1.1546
3.2900 -1.1546
3.3300 -1.1546
3.3700 -1.1546
3.4100 -1.1546
3.4500 -1.1546
3.4900 -1.1546
3.5300 -1.1546
3.5700 -1.1546
3.6100 -1.1546
3.6500 -1.1546
3.6900 -1.1546
3.7300 -1.1546
3.7700 -1.1546
3.8100 -1.1546
3.8500 -1.1546
3.8900 -1.1546
3.9300 -1.1546
3.9700 -1.1546
4.0100 -1.1546
4.0500 -1.1546
4.0900 -1.1546
4.1300 -1.1546
4.1700 -1.1546
4.2100 -1.1546
4.2500 -1.1546
4.2900 -1.1546
4.3100 -1.1546
4.3300 -1.1546
4.3500 -1.1546
4.3700 -1.1546
4.3900 -1.1546
4.4100 -1.1546
4.4300 -1.1546
4.4500 -1.1546
4.4700 -1.1546
4.4900 -1.1546
4.5100 -1.1546
4.5300 -1.1546
4.5500 -1.1546
4.5700 -1.1546
4.5900 -1.1546
4.6100 -1.1546
4.6300 -1.1546
4.6500 -1.1546
4.6700 -1.1546
4.6900 -1.1546
4.7100 -1.1546
4.7300 -1.1546
4.7500 -1.1546
4.7700 -1.1546
4.7900 -1.1546
4.8100 -1.1546
4.8300 -1.1546
4.8500 -1.1546
4.8700 -1.1546
4.8900 -1.1546
4.9100 -1.1546
4.9300 -1.1546
4.9500 -1.1546
4.9700 -1.1546
4.9900 -1.1546
5.0000 -1.1546


==> Dat/SSFM_New/Gaps/Average_EtaGap_ClosedForm_vs_SSFM_10THz_16QAM_40GBaud.dat <==
-5.0000 0.5520
-4.9600 0.5520
-4.9200 0.5520
-4.8800 0.5520
-4.8400 0.5520
-4.8000 0.5520
-4.7600 0.5520
-4.7200 0.5520
-4.6800 0.5520
-4.6400 0.5520
-4.6000 0.5520
-4.5600 0.5520
-4.5200 0.5520
-4.4800 0.5520
-4.4400 0.5520
-4.4000 0.5520
-4.3200 0.5520
-4.2400 0.5520
-4.1600 0.5520
-4.0800 0.5520
-4.0000 0.5520
-3.9200 0.5520
-3.8400 0.5520
-3.8000 0.5520
-3.6400 0.5520
-3.4800 0.5520
-3.3200 0.5520
-3.1600 0.5520
-3.0000 0.5520
-2.8400 0.5520
-2.6800 0.5520
-2.5200 0.5520
-2.3600 0.5520
-2.2000 0.5520
-2.0400 0.5520
-1.8800 0.5520
-1.8000 0.5520
-1.4000 0.5520
-1.0000 0.5520
-0.6000 0.5520
-0.2000 0.5520
0.2000 0.5520
0.6000 0.5520
1.0000 0.5520
1.4000 0.5520
1.8000 0.5520
1.8800 0.5520
2.0400 0.5520
2.2000 0.5520
2.3600 0.5520
2.5200 0.5520
2.6800 0.5520
2.8400 0.5520
3.0000 0.5520
3.1600 0.5520
3.3200 0.5520
3.4800 0.5520
3.6400 0.5520
3.8000 0.5520
3.8400 0.5520
3.9200 0.5520
4.0000 0.5520
4.0800 0.5520
4.1600 0.5520
4.2400 0.5520
4.3200 0.5520
4.4000 0.5520
4.4400 0.5520
4.4800 0.5520
4.5200 0.5520
4.5600 0.5520
4.6000 0.5520
4.6400 0.5520
4.6800 0.5520
4.7200 0.5520
4.7600 0.5520
4.8000 0.5520
4.8400 0.5520
4.8800 0.5520
4.9200 0.5520
4.9600 0.5520
5.0000 0.5520


==> Dat/SSFM_New/Gaps/Average_EtaGap_ClosedForm_vs_SSFM_10THz_4QAM_100GBaud.dat <==
-5.0000 2.0431
-4.9000 2.0431
-4.8000 2.0431
-4.7000 2.0431
-4.6000 2.0431
-4.5000 2.0431
-4.4000 2.0431
-4.3000 2.0431
-4.2000 2.0431
-4.1000 2.0431
-3.9000 2.0431
-3.7000 2.0431
-3.5000 2.0431
-3.3000 2.0431
-3.1000 2.0431
-2.6000 2.0431
-2.1000 2.0431
-1.6000 2.0431
-1.1000 2.0431
-0.6000 2.0431
0.4000 2.0431
0.9000 2.0431
1.4000 2.0431
1.9000 2.0431
2.4000 2.0431
2.9000 2.0431
3.1000 2.0431
3.3000 2.0431
3.5000 2.0431
3.7000 2.0431
3.9000 2.0431
4.1000 2.0431
4.2000 2.0431
4.3000 2.0431
4.4000 2.0431
4.5000 2.0431
4.6000 2.0431
4.7000 2.0431
4.8000 2.0431
4.9000 2.0431
5.0000 2.0431


==> Dat/SSFM_New/Gaps/Average_EtaGap_ClosedForm_vs_SSFM_10THz_4QAM_10GBaud.dat <==
-5.0000 -2.9680
-4.9900 -2.9680
-4.9700 -2.9680
-4.9500 -2.9680
-4.9300 -2.9680
-4.9100 -2.9680
-4.8900 -2.9680
-4.8700 -2.9680
-4.8500 -2.9680
-4.8300 -2.9680
-4.8100 -2.9680
-4.7900 -2.9680
-4.7700 -2.9680
-4.7500 -2.9680
-4.7300 -2.9680
-4.7100 -2.9680
-4.6900 -2.9680
-4.6700 -2.9680
-4.6500 -2.9680
-4.6300 -2.9680
-4.6100 -2.9680
-4.5900 -2.9680
-4.5700 -2.9680
-4.5500 -2.9680
-4.5300 -2.9680
-4.5100 -2.9680
-4.4900 -2.9680
-4.4700 -2.9680
-4.4500 -2.9680
-4.4300 -2.9680
-4.4100 -2.9680
-4.3900 -2.9680
-4.3700 -2.9680
-4.3500 -2.9680
-4.3300 -2.9680
-4.3100 -2.9680
-4.2900 -2.9680
-4.2500 -2.9680
-4.2100 -2.9680
-4.1700 -2.9680
-4.1300 -2.9680
-4.0900 -2.9680
-4.0500 -2.9680
-4.0100 -2.9680
-3.9700 -2.9680
-3.9300 -2.9680
-3.8900 -2.9680
-3.8500 -2.9680
-3.8100 -2.9680
-3.7700 -2.9680
-3.7300 -2.9680
-3.6900 -2.9680
-3.6500 -2.9680
-3.6100 -2.9680
-3.5700 -2.9680
-3.5300 -2.9680
-3.4900 -2.9680
-3.4500 -2.9680
-3.4100 -2.9680
-3.3700 -2.9680
-3.3300 -2.9680
-3.2900 -2.9680
-3.2500 -2.9680
-3.2100 -2.9680
-3.1700 -2.9680
-3.1300 -2.9680
-3.0900 -2.9680
-3.0500 -2.9680
-3.0100 -2.9680
-2.9700 -2.9680
-2.9300 -2.9680
-2.8900 -2.9680
-2.8500 -2.9680
-2.8100 -2.9680
-2.7700 -2.9680
-2.7300 -2.9680
-2.6900 -2.9680
-2.6500 -2.9680
-2.6100 -2.9680
-2.5700 -2.9680
-2.5300 -2.9680
-2.4900 -2.9680
-2.4500 -2.9680
-2.4100 -2.9680
-2.3700 -2.9680
-2.3300 -2.9680
-2.2900 -2.9680
-2.2500 -2.9680
-2.2100 -2.9680
-2.1700 -2.9680
-2.1300 -2.9680
-2.0900 -2.9680
-2.0500 -2.9680
-2.0100 -2.9680
-1.9700 -2.9680
-1.9300 -2.9680
-1.8900 -2.9680
-1.8500 -2.9680
-1.8100 -2.9680
-1.7700 -2.9680
-1.7300 -2.9680
-1.6900 -2.9680
-1.6500 -2.9680
-1.6100 -2.9680
-1.5700 -2.9680
-1.5300 -2.9680
-1.4900 -2.9680
-1.4500 -2.9680
-1.4100 -2.9680
-1.3700 -2.9680
-1.3300 -2.9680
-1.2900 -2.9680
-1.2500 -2.9680
-1.2100 -2.9680
-1.1700 -2.9680
-1.1300 -2.9680
-1.0900 -2.9680
-1.0500 -2.9680
-1.0100 -2.9680
-0.9100 -2.9680
-0.8100 -2.9680
-0.7100 -2.9680
-0.6100 -2.9680
-0.5100 -2.9680
-0.4100 -2.9680
-0.3100 -2.9680
-0.2100 -2.9680
-0.1100 -2.9680
-0.0100 -2.9680
0.0100 -2.9680
0.1100 -2.9680
0.2100 -2.9680
0.3100 -2.9680
0.4100 -2.9680
0.5100 -2.9680
0.6100 -2.9680
0.7100 -2.9680
0.8100 -2.9680
0.9100 -2.9680
1.0100 -2.9680
1.0500 -2.9680
1.0900 -2.9680
1.1300 -2.9680
1.1700 -2.9680
1.2100 -2.9680
1.2500 -2.9680
1.2900 -2.9680
1.3300 -2.9680
1.3700 -2.9680
1.4100 -2.9680
1.4500 -2.9680
1.4900 -2.9680
1.5300 -2.9680
1.5700 -2.9680
1.6100 -2.9680
1.6500 -2.9680
1.6900 -2.9680
1.7300 -2.9680
1.7700 -2.9680
1.8100 -2.9680
1.8500 -2.9680
1.8900 -2.9680
1.9300 -2.9680
1.9700 -2.9680
2.0100 -2.9680
2.0500 -2.9680
2.0900 -2.9680
2.1300 -2.9680
2.1700 -2.9680
2.2100 -2.9680
2.2500 -2.9680
2.2900 -2.9680
2.3300 -2.9680
2.3700 -2.9680
2.4100 -2.9680
2.4500 -2.9680
2.4900 -2.9680
2.5300 -2.9680
2.5700 -2.9680
2.6100 -2.9680
2.6500 -2.9680
2.6900 -2.9680
2.7300 -2.9680
2.7700 -2.9680
2.8100 -2.9680
2.8500 -2.9680
2.8900 -2.9680
2.9300 -2.9680
2.9700 -2.9680
3.0100 -2.9680
3.0500 -2.9680
3.0900 -2.9680
3.1300 -2.9680
3.1700 -2.9680
3.2100 -2.9680
3.2500 -2.9680
3.2900 -2.9680
3.3300 -2.9680
3.3700 -2.9680
3.4100 -2.9680
3.4500 -2.9680
3.4900 -2.9680
3.5300 -2.9680
3.5700 -2.9680
3.6100 -2.9680
3.6500 -2.9680
3.6900 -2.9680
3.7300 -2.9680
3.7700 -2.9680
3.8100 -2.9680
3.8500 -2.9680
3.8900 -2.9680
3.9300 -2.9680
3.9700 -2.9680
4.0100 -2.9680
4.0500 -2.9680
4.0900 -2.9680
4.1300 -2.9680
4.1700 -2.9680
4.2100 -2.9680
4.2500 -2.9680
4.2900 -2.9680
4.3100 -2.9680
4.3300 -2.9680
4.3500 -2.9680
4.3700 -2.9680
4.3900 -2.9680
4.4100 -2.9680
4.4300 -2.9680
4.4500 -2.9680
4.4700 -2.9680
4.4900 -2.9680
4.5100 -2.9680
4.5300 -2.9680
4.5500 -2.9680
4.5700 -2.9680
4.5900 -2.9680
4.6100 -2.9680
4.6300 -2.9680
4.6500 -2.9680
4.6700 -2.9680
4.6900 -2.9680
4.7100 -2.9680
4.7300 -2.9680
4.7500 -2.9680
4.7700 -2.9680
4.7900 -2.9680
4.8100 -2.9680
4.8300 -2.9680
4.8500 -2.9680
4.8700 -2.9680
4.8900 -2.9680
4.9100 -2.9680
4.9300 -2.9680
4.9500 -2.9680
4.9700 -2.9680
4.9900 -2.9680
5.0000 -2.9680


==> Dat/SSFM_New/Gaps/Average_EtaGap_ClosedForm_vs_SSFM_10THz_4QAM_40GBaud.dat <==
-5.0000 0.9813
-4.9600 0.9813
-4.9200 0.9813
-4.8800 0.9813
-4.8400 0.9813
-4.8000 0.9813
-4.7600 0.9813
-4.7200 0.9813
-4.6800 0.9813
-4.6400 0.9813
-4.6000 0.9813
-4.5600 0.9813
-4.5200 0.9813
-4.4800 0.9813
-4.4400 0.9813
-4.4000 0.9813
-4.3200 0.9813
-4.2400 0.9813
-4.1600 0.9813
-4.0800 0.9813
-4.0000 0.9813
-3.9200 0.9813
-3.8400 0.9813
-3.8000 0.9813
-3.6400 0.9813
-3.4800 0.9813
-3.3200 0.9813
-3.1600 0.9813
-3.0000 0.9813
-2.8400 0.9813
-2.6800 0.9813
-2.5200 0.9813
-2.3600 0.9813
-2.2000 0.9813
-2.0400 0.9813
-1.8800 0.9813
-1.8000 0.9813
-1.4000 0.9813
-1.0000 0.9813
-0.6000 0.9813
-0.2000 0.9813
0.2000 0.9813
0.6000 0.9813
1.0000 0.9813
1.4000 0.9813
1.8000 0.9813
1.8800 0.9813
2.0400 0.9813
2.2000 0.9813
2.3600 0.9813
2.5200 0.9813
2.6800 0.9813
2.8400 0.9813
3.0000 0.9813
3.1600 0.9813
3.3200 0.9813
3.4800 0.9813
3.6400 0.9813
3.8000 0.9813
3.8400 0.9813
3.9200 0.9813
4.0000 0.9813
4.0800 0.9813
4.1600 0.9813
4.2400 0.9813
4.3200 0.9813
4.4000 0.9813
4.4400 0.9813
4.4800 0.9813
4.5200 0.9813
4.5600 0.9813
4.6000 0.9813
4.6400 0.9813
4.6800 0.9813
4.7200 0.9813
4.7600 0.9813
4.8000 0.9813
4.8400 0.9813
4.8800 0.9813
4.9200 0.9813
4.9600 0.9813
5.0000 0.9813


==> Dat/SSFM_New/Gaps/Average_EtaGap_Model_vs_SSFM_10THz_16QAM_100GBaud.dat <==
-5.0000 0.3347
-4.9000 0.3347
-4.8000 0.3347
-4.7000 0.3347
-4.6000 0.3347
-4.5000 0.3347
-4.4000 0.3347
-4.3000 0.3347
-4.2000 0.3347
-4.1000 0.3347
-3.9000 0.3347
-3.7000 0.3347
-3.5000 0.3347
-3.3000 0.3347
-3.1000 0.3347
-2.6000 0.3347
-2.1000 0.3347
-1.6000 0.3347
-1.1000 0.3347
-0.6000 0.3347
0.4000 0.3347
0.9000 0.3347
1.4000 0.3347
1.9000 0.3347
2.4000 0.3347
2.9000 0.3347
3.1000 0.3347
3.3000 0.3347
3.5000 0.3347
3.7000 0.3347
3.9000 0.3347
4.1000 0.3347
4.2000 0.3347
4.3000 0.3347
4.4000 0.3347
4.5000 0.3347
4.6000 0.3347
4.7000 0.3347
4.8000 0.3347
4.9000 0.3347
5.0000 0.3347


==> Dat/SSFM_New/Gaps/Average_EtaGap_Model_vs_SSFM_10THz_16QAM_10GBaud.dat <==
-5.0000 0.2760
-4.9900 0.2760
-4.9700 0.2760
-4.9500 0.2760
-4.9300 0.2760
-4.9100 0.2760
-4.8900 0.2760
-4.8700 0.2760
-4.8500 0.2760
-4.8300 0.2760
-4.8100 0.2760
-4.7900 0.2760
-4.7700 0.2760
-4.7500 0.2760
-4.7300 0.2760
-4.7100 0.2760
-4.6900 0.2760
-4.6700 0.2760
-4.6500 0.2760
-4.6300 0.2760
-4.6100 0.2760
-4.5900 0.2760
-4.5700 0.2760
-4.5500 0.2760
-4.5300 0.2760
-4.5100 0.2760
-4.4900 0.2760
-4.4700 0.2760
-4.4500 0.2760
-4.4300 0.2760
-4.4100 0.2760
-4.3900 0.2760
-4.3700 0.2760
-4.3500 0.2760
-4.3300 0.2760
-4.3100 0.2760
-4.2900 0.2760
-4.2500 0.2760
-4.2100 0.2760
-4.1700 0.2760
-4.1300 0.2760
-4.0900 0.2760
-4.0500 0.2760
-4.0100 0.2760
-3.9700 0.2760
-3.9300 0.2760
-3.8900 0.2760
-3.8500 0.2760
-3.8100 0.2760
-3.7700 0.2760
-3.7300 0.2760
-3.6900 0.2760
-3.6500 0.2760
-3.6100 0.2760
-3.5700 0.2760
-3.5300 0.2760
-3.4900 0.2760
-3.4500 0.2760
-3.4100 0.2760
-3.3700 0.2760
-3.3300 0.2760
-3.2900 0.2760
-3.2500 0.2760
-3.2100 0.2760
-3.1700 0.2760
-3.1300 0.2760
-3.0900 0.2760
-3.0500 0.2760
-3.0100 0.2760
-2.9700 0.2760
-2.9300 0.2760
-2.8900 0.2760
-2.8500 0.2760
-2.8100 0.2760
-2.7700 0.2760
-2.7300 0.2760
-2.6900 0.2760
-2.6500 0.2760
-2.6100 0.2760
-2.5700 0.2760
-2.5300 0.2760
-2.4900 0.2760
-2.4500 0.2760
-2.4100 0.2760
-2.3700 0.2760
-2.3300 0.2760
-2.2900 0.2760
-2.2500 0.2760
-2.2100 0.2760
-2.1700 0.2760
-2.1300 0.2760
-2.0900 0.2760
-2.0500 0.2760
-2.0100 0.2760
-1.9700 0.2760
-1.9300 0.2760
-1.8900 0.2760
-1.8500 0.2760
-1.8100 0.2760
-1.7700 0.2760
-1.7300 0.2760
-1.6900 0.2760
-1.6500 0.2760
-1.6100 0.2760
-1.5700 0.2760
-1.5300 0.2760
-1.4900 0.2760
-1.4500 0.2760
-1.4100 0.2760
-1.3700 0.2760
-1.3300 0.2760
-1.2900 0.2760
-1.2500 0.2760
-1.2100 0.2760
-1.1700 0.2760
-1.1300 0.2760
-1.0900 0.2760
-1.0500 0.2760
-1.0100 0.2760
-0.9100 0.2760
-0.8100 0.2760
-0.7100 0.2760
-0.6100 0.2760
-0.5100 0.2760
-0.4100 0.2760
-0.3100 0.2760
-0.2100 0.2760
-0.1100 0.2760
-0.0100 0.2760
0.0100 0.2760
0.1100 0.2760
0.2100 0.2760
0.3100 0.2760
0.4100 0.2760
0.5100 0.2760
0.6100 0.2760
0.7100 0.2760
0.8100 0.2760
0.9100 0.2760
1.0100 0.2760
1.0500 0.2760
1.0900 0.2760
1.1300 0.2760
1.1700 0.2760
1.2100 0.2760
1.2500 0.2760
1.2900 0.2760
1.3300 0.2760
1.3700 0.2760
1.4100 0.2760
1.4500 0.2760
1.4900 0.2760
1.5300 0.2760
1.5700 0.2760
1.6100 0.2760
1.6500 0.2760
1.6900 0.2760
1.7300 0.2760
1.7700 0.2760
1.8100 0.2760
1.8500 0.2760
1.8900 0.2760
1.9300 0.2760
1.9700 0.2760
2.0100 0.2760
2.0500 0.2760
2.0900 0.2760
2.1300 0.2760
2.1700 0.2760
2.2100 0.2760
2.2500 0.2760
2.2900 0.2760
2.3300 0.2760
2.3700 0.2760
2.4100 0.2760
2.4500 0.2760
2.4900 0.2760
2.5300 0.2760
2.5700 0.2760
2.6100 0.2760
2.6500 0.2760
2.6900 0.2760
2.7300 0.2760
2.7700 0.2760
2.8100 0.2760
2.8500 0.2760
2.8900 0.2760
2.9300 0.2760
2.9700 0.2760
3.0100 0.2760
3.0500 0.2760
3.0900 0.2760
3.1300 0.2760
3.1700 0.2760
3.2100 0.2760
3.2500 0.2760
3.2900 0.2760
3.3300 0.2760
3.3700 0.2760
3.4100 0.2760
3.4500 0.2760
3.4900 0.2760
3.5300 0.2760
3.5700 0.2760
3.6100 0.2760
3.6500 0.2760
3.6900 0.2760
3.7300 0.2760
3.7700 0.2760
3.8100 0.2760
3.8500 0.2760
3.8900 0.2760
3.9300 0.2760
3.9700 0.2760
4.0100 0.2760
4.0500 0.2760
4.0900 0.2760
4.1300 0.2760
4.1700 0.2760
4.2100 0.2760
4.2500 0.2760
4.2900 0.2760
4.3100 0.2760
4.3300 0.2760
4.3500 0.2760
4.3700 0.2760
4.3900 0.2760
4.4100 0.2760
4.4300 0.2760
4.4500 0.2760
4.4700 0.2760
4.4900 0.2760
4.5100 0.2760
4.5300 0.2760
4.5500 0.2760
4.5700 0.2760
4.5900 0.2760
4.6100 0.2760
4.6300 0.2760
4.6500 0.2760
4.6700 0.2760
4.6900 0.2760
4.7100 0.2760
4.7300 0.2760
4.7500 0.2760
4.7700 0.2760
4.7900 0.2760
4.8100 0.2760
4.8300 0.2760
4.8500 0.2760
4.8700 0.2760
4.8900 0.2760
4.9100 0.2760
4.9300 0.2760
4.9500 0.2760
4.9700 0.2760
4.9900 0.2760
5.0000 0.2760


==> Dat/SSFM_New/Gaps/Average_EtaGap_Model_vs_SSFM_10THz_16QAM_40GBaud.dat <==
-5.0000 0.5241
-4.9600 0.5241
-4.9200 0.5241
-4.8800 0.5241
-4.8400 0.5241
-4.8000 0.5241
-4.7600 0.5241
-4.7200 0.5241
-4.6800 0.5241
-4.6400 0.5241
-4.6000 0.5241
-4.5600 0.5241
-4.5200 0.5241
-4.4800 0.5241
-4.4400 0.5241
-4.4000 0.5241
-4.3200 0.5241
-4.2400 0.5241
-4.1600 0.5241
-4.0800 0.5241
-4.0000 0.5241
-3.9200 0.5241
-3.8400 0.5241
-3.8000 0.5241
-3.6400 0.5241
-3.4800 0.5241
-3.3200 0.5241
-3.1600 0.5241
-3.0000 0.5241
-2.8400 0.5241
-2.6800 0.5241
-2.5200 0.5241
-2.3600 0.5241
-2.2000 0.5241
-2.0400 0.5241
-1.8800 0.5241
-1.8000 0.5241
-1.4000 0.5241
-1.0000 0.5241
-0.6000 0.5241
-0.2000 0.5241
0.2000 0.5241
0.6000 0.5241
1.0000 0.5241
1.4000 0.5241
1.8000 0.5241
1.8800 0.5241
2.0400 0.5241
2.2000 0.5241
2.3600 0.5241
2.5200 0.5241
2.6800 0.5241
2.8400 0.5241
3.0000 0.5241
3.1600 0.5241
3.3200 0.5241
3.4800 0.5241
3.6400 0.5241
3.8000 0.5241
3.8400 0.5241
3.9200 0.5241
4.0000 0.5241
4.0800 0.5241
4.1600 0.5241
4.2400 0.5241
4.3200 0.5241
4.4000 0.5241
4.4400 0.5241
4.4800 0.5241
4.5200 0.5241
4.5600 0.5241
4.6000 0.5241
4.6400 0.5241
4.6800 0.5241
4.7200 0.5241
4.7600 0.5241
4.8000 0.5241
4.8400 0.5241
4.8800 0.5241
4.9200 0.5241
4.9600 0.5241
5.0000 0.5241


==> Dat/SSFM_New/Gaps/Average_EtaGap_Model_vs_SSFM_10THz_4QAM_100GBaud.dat <==
-5.0000 0.3632
-4.9000 0.3632
-4.8000 0.3632
-4.7000 0.3632
-4.6000 0.3632
-4.5000 0.3632
-4.4000 0.3632
-4.3000 0.3632
-4.2000 0.3632
-4.1000 0.3632
-3.9000 0.3632
-3.7000 0.3632
-3.5000 0.3632
-3.3000 0.3632
-3.1000 0.3632
-2.6000 0.3632
-2.1000 0.3632
-1.6000 0.3632
-1.1000 0.3632
-0.6000 0.3632
0.4000 0.3632
0.9000 0.3632
1.4000 0.3632
1.9000 0.3632
2.4000 0.3632
2.9000 0.3632
3.1000 0.3632
3.3000 0.3632
3.5000 0.3632
3.7000 0.3632
3.9000 0.3632
4.1000 0.3632
4.2000 0.3632
4.3000 0.3632
4.4000 0.3632
4.5000 0.3632
4.6000 0.3632
4.7000 0.3632
4.8000 0.3632
4.9000 0.3632
5.0000 0.3632


==> Dat/SSFM_New/Gaps/Average_EtaGap_Model_vs_SSFM_10THz_4QAM_10GBaud.dat <==
-5.0000 0.2114
-4.9900 0.2114
-4.9700 0.2114
-4.9500 0.2114
-4.9300 0.2114
-4.9100 0.2114
-4.8900 0.2114
-4.8700 0.2114
-4.8500 0.2114
-4.8300 0.2114
-4.8100 0.2114
-4.7900 0.2114
-4.7700 0.2114
-4.7500 0.2114
-4.7300 0.2114
-4.7100 0.2114
-4.6900 0.2114
-4.6700 0.2114
-4.6500 0.2114
-4.6300 0.2114
-4.6100 0.2114
-4.5900 0.2114
-4.5700 0.2114
-4.5500 0.2114
-4.5300 0.2114
-4.5100 0.2114
-4.4900 0.2114
-4.4700 0.2114
-4.4500 0.2114
-4.4300 0.2114
-4.4100 0.2114
-4.3900 0.2114
-4.3700 0.2114
-4.3500 0.2114
-4.3300 0.2114
-4.3100 0.2114
-4.2900 0.2114
-4.2500 0.2114
-4.2100 0.2114
-4.1700 0.2114
-4.1300 0.2114
-4.0900 0.2114
-4.0500 0.2114
-4.0100 0.2114
-3.9700 0.2114
-3.9300 0.2114
-3.8900 0.2114
-3.8500 0.2114
-3.8100 0.2114
-3.7700 0.2114
-3.7300 0.2114
-3.6900 0.2114
-3.6500 0.2114
-3.6100 0.2114
-3.5700 0.2114
-3.5300 0.2114
-3.4900 0.2114
-3.4500 0.2114
-3.4100 0.2114
-3.3700 0.2114
-3.3300 0.2114
-3.2900 0.2114
-3.2500 0.2114
-3.2100 0.2114
-3.1700 0.2114
-3.1300 0.2114
-3.0900 0.2114
-3.0500 0.2114
-3.0100 0.2114
-2.9700 0.2114
-2.9300 0.2114
-2.8900 0.2114
-2.8500 0.2114
-2.8100 0.2114
-2.7700 0.2114
-2.7300 0.2114
-2.6900 0.2114
-2.6500 0.2114
-2.6100 0.2114
-2.5700 0.2114
-2.5300 0.2114
-2.4900 0.2114
-2.4500 0.2114
-2.4100 0.2114
-2.3700 0.2114
-2.3300 0.2114
-2.2900 0.2114
-2.2500 0.2114
-2.2100 0.2114
-2.1700 0.2114
-2.1300 0.2114
-2.0900 0.2114
-2.0500 0.2114
-2.0100 0.2114
-1.9700 0.2114
-1.9300 0.2114
-1.8900 0.2114
-1.8500 0.2114
-1.8100 0.2114
-1.7700 0.2114
-1.7300 0.2114
-1.6900 0.2114
-1.6500 0.2114
-1.6100 0.2114
-1.5700 0.2114
-1.5300 0.2114
-1.4900 0.2114
-1.4500 0.2114
-1.4100 0.2114
-1.3700 0.2114
-1.3300 0.2114
-1.2900 0.2114
-1.2500 0.2114
-1.2100 0.2114
-1.1700 0.2114
-1.1300 0.2114
-1.0900 0.2114
-1.0500 0.2114
-1.0100 0.2114
-0.9100 0.2114
-0.8100 0.2114
-0.7100 0.2114
-0.6100 0.2114
-0.5100 0.2114
-0.4100 0.2114
-0.3100 0.2114
-0.2100 0.2114
-0.1100 0.2114
-0.0100 0.2114
0.0100 0.2114
0.1100 0.2114
0.2100 0.2114
0.3100 0.2114
0.4100 0.2114
0.5100 0.2114
0.6100 0.2114
0.7100 0.2114
0.8100 0.2114
0.9100 0.2114
1.0100 0.2114
1.0500 0.2114
1.0900 0.2114
1.1300 0.2114
1.1700 0.2114
1.2100 0.2114
1.2500 0.2114
1.2900 0.2114
1.3300 0.2114
1.3700 0.2114
1.4100 0.2114
1.4500 0.2114
1.4900 0.2114
1.5300 0.2114
1.5700 0.2114
1.6100 0.2114
1.6500 0.2114
1.6900 0.2114
1.7300 0.2114
1.7700 0.2114
1.8100 0.2114
1.8500 0.2114
1.8900 0.2114
1.9300 0.2114
1.9700 0.2114
2.0100 0.2114
2.0500 0.2114
2.0900 0.2114
2.1300 0.2114
2.1700 0.2114
2.2100 0.2114
2.2500 0.2114
2.2900 0.2114
2.3300 0.2114
2.3700 0.2114
2.4100 0.2114
2.4500 0.2114
2.4900 0.2114
2.5300 0.2114
2.5700 0.2114
2.6100 0.2114
2.6500 0.2114
2.6900 0.2114
2.7300 0.2114
2.7700 0.2114
2.8100 0.2114
2.8500 0.2114
2.8900 0.2114
2.9300 0.2114
2.9700 0.2114
3.0100 0.2114
3.0500 0.2114
3.0900 0.2114
3.1300 0.2114
3.1700 0.2114
3.2100 0.2114
3.2500 0.2114
3.2900 0.2114
3.3300 0.2114
3.3700 0.2114
3.4100 0.2114
3.4500 0.2114
3.4900 0.2114
3.5300 0.2114
3.5700 0.2114
3.6100 0.2114
3.6500 0.2114
3.6900 0.2114
3.7300 0.2114
3.7700 0.2114
3.8100 0.2114
3.8500 0.2114
3.8900 0.2114
3.9300 0.2114
3.9700 0.2114
4.0100 0.2114
4.0500 0.2114
4.0900 0.2114
4.1300 0.2114
4.1700 0.2114
4.2100 0.2114
4.2500 0.2114
4.2900 0.2114
4.3100 0.2114
4.3300 0.2114
4.3500 0.2114
4.3700 0.2114
4.3900 0.2114
4.4100 0.2114
4.4300 0.2114
4.4500 0.2114
4.4700 0.2114
4.4900 0.2114
4.5100 0.2114
4.5300 0.2114
4.5500 0.2114
4.5700 0.2114
4.5900 0.2114
4.6100 0.2114
4.6300 0.2114
4.6500 0.2114
4.6700 0.2114
4.6900 0.2114
4.7100 0.2114
4.7300 0.2114
4.7500 0.2114
4.7700 0.2114
4.7900 0.2114
4.8100 0.2114
4.8300 0.2114
4.8500 0.2114
4.8700 0.2114
4.8900 0.2114
4.9100 0.2114
4.9300 0.2114
4.9500 0.2114
4.9700 0.2114
4.9900 0.2114
5.0000 0.2114


==> Dat/SSFM_New/Gaps/Average_EtaGap_Model_vs_SSFM_10THz_4QAM_40GBaud.dat <==
-5.0000 0.6580
-4.9600 0.6580
-4.9200 0.6580
-4.8800 0.6580
-4.8400 0.6580
-4.8000 0.6580
-4.7600 0.6580
-4.7200 0.6580
-4.6800 0.6580
-4.6400 0.6580
-4.6000 0.6580
-4.5600 0.6580
-4.5200 0.6580
-4.4800 0.6580
-4.4400 0.6580
-4.4000 0.6580
-4.3200 0.6580
-4.2400 0.6580
-4.1600 0.6580
-4.0800 0.6580
-4.0000 0.6580
-3.9200 0.6580
-3.8400 0.6580
-3.8000 0.6580
-3.6400 0.6580
-3.4800 0.6580
-3.3200 0.6580
-3.1600 0.6580
-3.0000 0.6580
-2.8400 0.6580
-2.6800 0.6580
-2.5200 0.6580
-2.3600 0.6580
-2.2000 0.6580
-2.0400 0.6580
-1.8800 0.6580
-1.8000 0.6580
-1.4000 0.6580
-1.0000 0.6580
-0.6000 0.6580
-0.2000 0.6580
0.2000 0.6580
0.6000 0.6580
1.0000 0.6580
1.4000 0.6580
1.8000 0.6580
1.8800 0.6580
2.0400 0.6580
2.2000 0.6580
2.3600 0.6580
2.5200 0.6580
2.6800 0.6580
2.8400 0.6580
3.0000 0.6580
3.1600 0.6580
3.3200 0.6580
3.4800 0.6580
3.6400 0.6580
3.8000 0.6580
3.8400 0.6580
3.9200 0.6580
4.0000 0.6580
4.0800 0.6580
4.1600 0.6580
4.2400 0.6580
4.3200 0.6580
4.4000 0.6580
4.4400 0.6580
4.4800 0.6580
4.5200 0.6580
4.5600 0.6580
4.6000 0.6580
4.6400 0.6580
4.6800 0.6580
4.7200 0.6580
4.7600 0.6580
4.8000 0.6580
4.8400 0.6580
4.8800 0.6580
4.9200 0.6580
4.9600 0.6580
5.0000 0.6580


==> Dat/SSFM_New/Gaps/EtaGap_ClosedForm_vs_SSFM_10THz_16QAM_100GBaud.dat <==
-5.00000 1.3719
-4.90000 1.0675
-4.80000 1.0280
-4.70000 1.0223
-4.60000 1.0419
-4.50000 1.0632
-4.40000 1.1492
-4.30000 1.1338
-4.20000 1.1124
-4.10000 1.0817
-3.90000 1.0970
-3.70000 1.0906
-3.50000 1.1008
-3.30000 1.0506
-3.10000 1.1569
-2.60000 1.1942
-2.10000 1.3463
-1.60000 1.3530
-1.10000 1.3812
-0.60000 1.3592
0.40000 1.3564
0.90000 1.2598
1.40000 1.1866
1.90000 1.0610
2.40000 1.0530
2.90000 0.9347
3.10000 0.8910
3.30000 0.8768
3.50000 0.8351
3.70000 0.8603
3.90000 0.7407
4.10000 0.7485
4.20000 0.7349
4.30000 0.7013
4.40000 0.6670
4.50000 0.6286
4.60000 0.6544
4.70000 0.6236
4.80000 0.6202
4.90000 0.6821
5.00000 0.9849


==> Dat/SSFM_New/Gaps/EtaGap_ClosedForm_vs_SSFM_10THz_16QAM_10GBaud.dat <==
-5.0000 -0.4792
-4.9900 -0.9287
-4.9700 -1.1582
-4.9500 -1.1832
-4.9300 -1.1936
-4.9100 -1.1959
-4.8900 -1.1895
-4.8700 -1.1259
-4.8500 -1.1321
-4.8300 -1.1084
-4.8100 -1.0863
-4.7900 -1.1334
-4.7700 -1.0605
-4.7500 -1.0443
-4.7300 -1.0743
-4.7100 -1.0625
-4.6900 -1.0748
-4.6700 -1.0688
-4.6500 -1.0818
-4.6300 -1.0887
-4.6100 -1.0418
-4.5900 -1.0623
-4.5700 -1.0319
-4.5500 -1.0778
-4.5300 -1.0641
-4.5100 -1.0275
-4.4900 -1.0155
-4.4700 -1.0069
-4.4500 -1.0113
-4.4300 -1.0317
-4.4100 -1.0312
-4.3900 -0.9805
-4.3700 -0.9735
-4.3500 -0.9472
-4.3300 -0.9677
-4.3100 -0.9188
-4.2900 -0.9322
-4.2500 -0.9874
-4.2100 -0.9781
-4.1700 -0.9308
-4.1300 -0.9460
-4.0900 -0.9536
-4.0500 -0.9076
-4.0100 -0.9072
-3.9700 -0.9425
-3.9300 -0.8953
-3.8900 -0.8462
-3.8500 -0.8545
-3.8100 -0.8119
-3.7700 -0.8583
-3.7300 -0.8530
-3.6900 -0.8245
-3.6500 -0.8295
-3.6100 -0.8469
-3.5700 -0.8449
-3.5300 -0.8195
-3.4900 -0.8164
-3.4500 -0.8068
-3.4100 -0.7482
-3.3700 -0.7880
-3.3300 -0.7428
-3.2900 -0.7575
-3.2500 -0.7903
-3.2100 -0.8015
-3.1700 -0.7706
-3.1300 -0.7764
-3.0900 -0.7735
-3.0500 -0.7479
-3.0100 -0.8174
-2.9700 -0.7801
-2.9300 -0.7286
-2.8900 -0.7281
-2.8500 -0.7747
-2.8100 -0.7217
-2.7700 -0.7392
-2.7300 -0.7001
-2.6900 -0.7563
-2.6500 -0.7304
-2.6100 -0.7564
-2.5700 -0.7720
-2.5300 -0.7690
-2.4900 -0.7297
-2.4500 -0.7510
-2.4100 -0.7116
-2.3700 -0.6994
-2.3300 -0.7025
-2.2900 -0.6720
-2.2500 -0.6883
-2.2100 -0.7183
-2.1700 -0.6744
-2.1300 -0.7015
-2.0900 -0.6707
-2.0500 -0.7096
-2.0100 -0.7241
-1.9700 -0.7237
-1.9300 -0.7371
-1.8900 -0.7555
-1.8500 -0.7230
-1.8100 -0.7352
-1.7700 -0.7059
-1.7300 -0.7260
-1.6900 -0.7251
-1.6500 -0.6908
-1.6100 -0.6834
-1.5700 -0.6885
-1.5300 -0.6775
-1.4900 -0.7049
-1.4500 -0.7428
-1.4100 -0.7158
-1.3700 -0.7162
-1.3300 -0.6999
-1.2900 -0.7161
-1.2500 -0.7336
-1.2100 -0.6810
-1.1700 -0.7206
-1.1300 -0.6643
-1.0900 -0.7023
-1.0500 -0.7424
-1.0100 -0.7038
-0.9100 -0.7519
-0.8100 -0.7472
-0.7100 -0.7744
-0.6100 -0.7843
-0.5100 -0.7784
-0.4100 -0.7752
-0.3100 -0.7503
-0.2100 -0.7821
-0.1100 -0.8160
-0.0100 -0.7569
0.0100 -0.7730
0.1100 -0.7587
0.2100 -0.8061
0.3100 -0.8202
0.4100 -0.8672
0.5100 -0.8233
0.6100 -0.8618
0.7100 -0.8468
0.8100 -0.9160
0.9100 -0.9249
1.0100 -0.8974
1.0500 -0.9266
1.0900 -0.9422
1.1300 -0.9336
1.1700 -0.9781
1.2100 -0.9347
1.2500 -0.9633
1.2900 -0.9764
1.3300 -0.9496
1.3700 -0.9729
1.4100 -1.0019
1.4500 -0.9764
1.4900 -0.9834
1.5300 -1.0206
1.5700 -1.0546
1.6100 -1.0537
1.6500 -1.0690
1.6900 -1.0896
1.7300 -1.1311
1.7700 -1.1334
1.8100 -1.1365
1.8500 -1.0993
1.8900 -1.1494
1.9300 -1.1743
1.9700 -1.1625
2.0100 -1.1586
2.0500 -1.2057
2.0900 -1.1962
2.1300 -1.1729
2.1700 -1.1999
2.2100 -1.2010
2.2500 -1.2444
2.2900 -1.2560
2.3300 -1.2296
2.3700 -1.2188
2.4100 -1.2362
2.4500 -1.2719
2.4900 -1.2374
2.5300 -1.2551
2.5700 -1.3147
2.6100 -1.3276
2.6500 -1.3365
2.6900 -1.2994
2.7300 -1.3566
2.7700 -1.3266
2.8100 -1.3423
2.8500 -1.3470
2.8900 -1.3903
2.9300 -1.3414
2.9700 -1.3672
3.0100 -1.3786
3.0500 -1.4069
3.0900 -1.3803
3.1300 -1.4253
3.1700 -1.4090
3.2100 -1.4138
3.2500 -1.4503
3.2900 -1.4630
3.3300 -1.4554
3.3700 -1.4850
3.4100 -1.4902
3.4500 -1.4867
3.4900 -1.5136
3.5300 -1.5244
3.5700 -1.5938
3.6100 -1.6118
3.6500 -1.6077
3.6900 -1.6262
3.7300 -1.6370
3.7700 -1.6575
3.8100 -1.6373
3.8500 -1.6613
3.8900 -1.6628
3.9300 -1.6943
3.9700 -1.7184
4.0100 -1.7151
4.0500 -1.7303
4.0900 -1.7499
4.1300 -1.7772
4.1700 -1.8013
4.2100 -1.8395
4.2500 -1.8456
4.2900 -1.8060
4.3100 -1.8590
4.3300 -1.8620
4.3500 -1.8443
4.3700 -1.8407
4.3900 -1.8820
4.4100 -1.8628
4.4300 -1.8583
4.4500 -1.8813
4.4700 -1.8997
4.4900 -1.9173
4.5100 -1.9384
4.5300 -1.9659
4.5500 -1.9595
4.5700 -1.9228
4.5900 -1.9941
4.6100 -2.0126
4.6300 -1.9995
4.6500 -1.9809
4.6700 -2.0096
4.6900 -2.0314
4.7100 -2.0099
4.7300 -2.0588
4.7500 -2.0995
4.7700 -2.1188
4.7900 -2.1254
4.8100 -2.0747
4.8300 -2.0774
4.8500 -2.0820
4.8700 -2.0823
4.8900 -2.1098
4.9100 -2.1301
4.9300 -2.0749
4.9500 -2.0520
4.9700 -1.8664
4.9900 -1.5619
5.0000 -1.0389


==> Dat/SSFM_New/Gaps/EtaGap_ClosedForm_vs_SSFM_10THz_16QAM_40GBaud.dat <==
-5.0000 1.3008
-4.9600 0.8555
-4.9200 0.7875
-4.8800 0.7899
-4.8400 0.7502
-4.8000 0.7340
-4.7600 0.7316
-4.7200 0.7607
-4.6800 0.7728
-4.6400 0.7593
-4.6000 0.7072
-4.5600 0.7295
-4.5200 0.7200
-4.4800 0.6967
-4.4400 0.7228
-4.4000 0.7530
-4.3200 0.7728
-4.2400 0.7920
-4.1600 0.7685
-4.0800 0.8154
-4.0000 0.8492
-3.9200 0.8693
-3.8400 0.8702
-3.8000 0.8609
-3.6400 0.9348
-3.4800 0.8921
-3.3200 0.8823
-3.1600 0.8960
-3.0000 0.8490
-2.8400 0.9378
-2.6800 0.9772
-2.5200 0.9935
-2.3600 0.9735
-2.2000 0.9658
-2.0400 0.9614
-1.8800 0.9406
-1.8000 0.9446
-1.4000 0.8970
-1.0000 0.9323
-0.6000 0.8762
-0.2000 0.8602
0.2000 0.8450
0.6000 0.7841
1.0000 0.7124
1.4000 0.6585
1.8000 0.6015
1.8800 0.5728
2.0400 0.5557
2.2000 0.5378
2.3600 0.4920
2.5200 0.4364
2.6800 0.4299
2.8400 0.4168
3.0000 0.4087
3.1600 0.3465
3.3200 0.3199
3.4800 0.2554
3.6400 0.2511
3.8000 0.1975
3.8400 0.2174
3.9200 0.1790
4.0000 0.1561
4.0800 0.1223
4.1600 0.0990
4.2400 0.0537
4.3200 0.0593
4.4000 0.0274
4.4400 0.0040
4.4800 0.0135
4.5200 -0.0037
4.5600 0.0323
4.6000 -0.0085
4.6400 -0.0122
4.6800 0.0004
4.7200 -0.0318
4.7600 0.0071
4.8000 -0.0130
4.8400 0.0028
4.8800 0.0191
4.9200 0.0174
4.9600 0.1117
5.0000 0.5028


==> Dat/SSFM_New/Gaps/EtaGap_ClosedForm_vs_SSFM_10THz_4QAM_100GBaud.dat <==
-5.0000 2.6687
-4.9000 2.2184
-4.8000 2.0852
-4.7000 2.1092
-4.6000 2.1299
-4.5000 2.1415
-4.4000 2.1452
-4.3000 2.1010
-4.2000 2.1270
-4.1000 2.1147
-3.9000 2.1315
-3.7000 2.1778
-3.5000 2.2088
-3.3000 2.2660
-3.1000 2.2512
-2.6000 2.2749
-2.1000 2.4141
-1.6000 2.4211
-1.1000 2.4032
-0.6000 2.4554
0.4000 2.1856
0.9000 2.2093
1.4000 2.1747
1.9000 2.1207
2.4000 2.0068
2.9000 1.8977
3.1000 1.9055
3.3000 1.8558
3.5000 1.8026
3.7000 1.7539
3.9000 1.7378
4.1000 1.6703
4.2000 1.6688
4.3000 1.6239
4.4000 1.6531
4.5000 1.6301
4.6000 1.6301
4.7000 1.6518
4.8000 1.6997
4.9000 1.7792
5.0000 2.2648


==> Dat/SSFM_New/Gaps/EtaGap_ClosedForm_vs_SSFM_10THz_4QAM_10GBaud.dat <==
-5.0000 -1.2991
-4.9900 -2.0992
-4.9700 -2.5486
-4.9500 -2.6032
-4.9300 -2.6513
-4.9100 -2.6905
-4.8900 -2.6749
-4.8700 -2.6277
-4.8500 -2.6478
-4.8300 -2.6187
-4.8100 -2.5816
-4.7900 -2.6174
-4.7700 -2.5805
-4.7500 -2.5901
-4.7300 -2.5669
-4.7100 -2.5546
-4.6900 -2.5550
-4.6700 -2.5417
-4.6500 -2.5673
-4.6300 -2.5561
-4.6100 -2.5306
-4.5900 -2.5245
-4.5700 -2.4741
-4.5500 -2.4581
-4.5300 -2.5104
-4.5100 -2.4894
-4.4900 -2.5105
-4.4700 -2.5090
-4.4500 -2.4766
-4.4300 -2.4649
-4.4100 -2.4803
-4.3900 -2.4671
-4.3700 -2.4405
-4.3500 -2.4723
-4.3300 -2.4767
-4.3100 -2.5173
-4.2900 -2.4738
-4.2500 -2.4685
-4.2100 -2.4410
-4.1700 -2.4695
-4.1300 -2.4357
-4.0900 -2.4246
-4.0500 -2.4256
-4.0100 -2.4203
-3.9700 -2.3607
-3.9300 -2.3888
-3.8900 -2.3950
-3.8500 -2.3788
-3.8100 -2.3721
-3.7700 -2.3891
-3.7300 -2.3751
-3.6900 -2.3588
-3.6500 -2.3692
-3.6100 -2.3821
-3.5700 -2.3979
-3.5300 -2.3607
-3.4900 -2.3279
-3.4500 -2.3340
-3.4100 -2.3568
-3.3700 -2.3766
-3.3300 -2.3542
-3.2900 -2.3523
-3.2500 -2.3470
-3.2100 -2.3442
-3.1700 -2.3145
-3.1300 -2.3686
-3.0900 -2.3411
-3.0500 -2.3282
-3.0100 -2.3164
-2.9700 -2.2922
-2.9300 -2.3111
-2.8900 -2.3598
-2.8500 -2.3059
-2.8100 -2.2751
-2.7700 -2.3414
-2.7300 -2.3286
-2.6900 -2.3286
-2.6500 -2.3524
-2.6100 -2.3533
-2.5700 -2.3251
-2.5300 -2.3163
-2.4900 -2.3260
-2.4500 -2.3037
-2.4100 -2.3521
-2.3700 -2.3133
-2.3300 -2.3509
-2.2900 -2.3151
-2.2500 -2.3279
-2.2100 -2.3488
-2.1700 -2.3407
-2.1300 -2.3034
-2.0900 -2.3162
-2.0500 -2.3223
-2.0100 -2.3538
-1.9700 -2.3392
-1.9300 -2.3410
-1.8900 -2.3439
-1.8500 -2.3221
-1.8100 -2.3321
-1.7700 -2.3379
-1.7300 -2.3295
-1.6900 -2.3469
-1.6500 -2.3112
-1.6100 -2.3699
-1.5700 -2.3802
-1.5300 -2.3660
-1.4900 -2.3774
-1.4500 -2.4345
-1.4100 -2.4345
-1.3700 -2.3826
-1.3300 -2.4331
-1.2900 -2.4553
-1.2500 -2.4062
-1.2100 -2.4194
-1.1700 -2.4329
-1.1300 -2.4436
-1.0900 -2.4461
-1.0500 -2.4010
-1.0100 -2.4983
-0.9100 -2.4700
-0.8100 -2.5068
-0.7100 -2.4862
-0.6100 -2.4759
-0.5100 -2.5048
-0.4100 -2.5123
-0.3100 -2.5201
-0.2100 -2.5809
-0.1100 -2.5645
-0.0100 -2.6126
0.0100 -2.6316
0.1100 -2.6260
0.2100 -2.6471
0.3100 -2.6344
0.4100 -2.6561
0.5100 -2.7085
0.6100 -2.6939
0.7100 -2.7554
0.8100 -2.7902
0.9100 -2.7685
1.0100 -2.7748
1.0500 -2.7948
1.0900 -2.8400
1.1300 -2.8111
1.1700 -2.8255
1.2100 -2.8571
1.2500 -2.8453
1.2900 -2.8342
1.3300 -2.8665
1.3700 -2.8999
1.4100 -2.9143
1.4500 -2.9171
1.4900 -2.9304
1.5300 -2.9462
1.5700 -2.9654
1.6100 -2.9970
1.6500 -2.9726
1.6900 -2.9736
1.7300 -3.0263
1.7700 -3.0196
1.8100 -3.0126
1.8500 -3.0129
1.8900 -3.0503
1.9300 -3.0927
1.9700 -3.0906
2.0100 -3.0422
2.0500 -3.0836
2.0900 -3.1286
2.1300 -3.1338
2.1700 -3.1164
2.2100 -3.1195
2.2500 -3.1386
2.2900 -3.1763
2.3300 -3.2002
2.3700 -3.1911
2.4100 -3.2269
2.4500 -3.2260
2.4900 -3.2432
2.5300 -3.2524
2.5700 -3.2464
2.6100 -3.2847
2.6500 -3.3189
2.6900 -3.3000
2.7300 -3.3154
2.7700 -3.3512
2.8100 -3.3887
2.8500 -3.3842
2.8900 -3.4347
2.9300 -3.4251
2.9700 -3.4822
3.0100 -3.4484
3.0500 -3.4459
3.0900 -3.5014
3.1300 -3.5046
3.1700 -3.5089
3.2100 -3.5184
3.2500 -3.5473
3.2900 -3.5646
3.3300 -3.5721
3.3700 -3.5962
3.4100 -3.5920
3.4500 -3.6389
3.4900 -3.6447
3.5300 -3.6716
3.5700 -3.6851
3.6100 -3.7269
3.6500 -3.6835
3.6900 -3.7766
3.7300 -3.7662
3.7700 -3.7614
3.8100 -3.7752
3.8500 -3.8107
3.8900 -3.8432
3.9300 -3.8362
3.9700 -3.8248
4.0100 -3.8780
4.0500 -3.9198
4.0900 -3.9380
4.1300 -3.9306
4.1700 -4.0077
4.2100 -3.9957
4.2500 -3.9952
4.2900 -4.0173
4.3100 -4.0399
4.3300 -4.0612
4.3500 -4.0625
4.3700 -4.0793
4.3900 -4.0777
4.4100 -4.1597
4.4300 -4.1208
4.4500 -4.1127
4.4700 -4.1369
4.4900 -4.1567
4.5100 -4.1493
4.5300 -4.1483
4.5500 -4.1729
4.5700 -4.1876
4.5900 -4.1577
4.6100 -4.1972
4.6300 -4.2386
4.6500 -4.2485
4.6700 -4.2570
4.6900 -4.2962
4.7100 -4.3241
4.7300 -4.3068
4.7500 -4.2660
4.7700 -4.3278
4.7900 -4.3595
4.8100 -4.4013
4.8300 -4.3650
4.8500 -4.4117
4.8700 -4.3983
4.8900 -4.3813
4.9100 -4.3787
4.9300 -4.3405
4.9500 -4.2586
4.9700 -4.0082
4.9900 -3.4894
5.0000 -2.7377


==> Dat/SSFM_New/Gaps/EtaGap_ClosedForm_vs_SSFM_10THz_4QAM_40GBaud.dat <==
-5.0000 2.5081
-4.9600 1.8232
-4.9200 1.7254
-4.8800 1.6909
-4.8400 1.6036
-4.8000 1.6108
-4.7600 1.6191
-4.7200 1.5811
-4.6800 1.6117
-4.6400 1.5860
-4.6000 1.6266
-4.5600 1.6082
-4.5200 1.6451
-4.4800 1.6371
-4.4400 1.6140
-4.4000 1.5986
-4.3200 1.6332
-4.2400 1.6177
-4.1600 1.5908
-4.0800 1.6112
-4.0000 1.5702
-3.9200 1.5964
-3.8400 1.5649
-3.8000 1.5774
-3.6400 1.5822
-3.4800 1.6129
-3.3200 1.6443
-3.1600 1.6143
-3.0000 1.6059
-2.8400 1.5613
-2.6800 1.6026
-2.5200 1.5988
-2.3600 1.5809
-2.2000 1.5712
-2.0400 1.5878
-1.8800 1.6042
-1.8000 1.5762
-1.4000 1.5301
-1.0000 1.4659
-0.6000 1.4241
-0.2000 1.3602
0.2000 1.3455
0.6000 1.2622
1.0000 1.1656
1.4000 0.9804
1.8000 0.8847
1.8800 0.8460
2.0400 0.7993
2.2000 0.7148
2.3600 0.6838
2.5200 0.6527
2.6800 0.5637
2.8400 0.5406
3.0000 0.4752
3.1600 0.4725
3.3200 0.3775
3.4800 0.3231
3.6400 0.2510
3.8000 0.2265
3.8400 0.2130
3.9200 0.1575
4.0000 0.1554
4.0800 0.1140
4.1600 0.0925
4.2400 0.0522
4.3200 0.0437
4.4000 0.0334
4.4400 0.0099
4.4800 0.0198
4.5200 0.0173
4.5600 -0.0188
4.6000 -0.0675
4.6400 -0.0350
4.6800 -0.0814
4.7200 -0.0588
4.7600 -0.0664
4.8000 -0.0719
4.8400 -0.0412
4.8800 -0.0320
4.9200 0.0375
4.9600 0.1881
5.0000 0.8651


==> Dat/SSFM_New/Gaps/EtaGap_Model_vs_SSFM_10THz_16QAM_100GBaud.dat <==
-5.00000 0.5566
-4.90000 0.3182
-4.80000 0.2968
-4.70000 0.2727
-4.60000 0.3048
-4.50000 0.3287
-4.40000 0.3869
-4.30000 0.3599
-4.20000 0.3383
-4.10000 0.2786
-3.90000 0.2821
-3.70000 0.2512
-3.50000 0.2464
-3.30000 0.1667
-3.10000 0.2632
-2.60000 0.2374
-2.10000 0.3739
-1.60000 0.3181
-1.10000 0.3624
-0.60000 0.3679
0.40000 0.4256
0.90000 0.3881
1.40000 0.3826
1.90000 0.3137
2.40000 0.3587
2.90000 0.3005
3.10000 0.3112
3.30000 0.3098
3.50000 0.3173
3.70000 0.3685
3.90000 0.3085
4.10000 0.3241
4.20000 0.3486
4.30000 0.3590
4.40000 0.3293
4.50000 0.3090
4.60000 0.3596
4.70000 0.3072
4.80000 0.3114
4.90000 0.3720
5.00000 0.6069


==> Dat/SSFM_New/Gaps/EtaGap_Model_vs_SSFM_10THz_16QAM_10GBaud.dat <==
-5.0000 0.4621
-4.9900 0.3820
-4.9700 0.2896
-4.9500 0.3072
-4.9300 0.2915
-4.9100 0.2836
-4.8900 0.2724
-4.8700 0.3398
-4.8500 0.3389
-4.8300 0.3397
-4.8100 0.3579
-4.7900 0.3142
-4.7700 0.3854
-4.7500 0.3774
-4.7300 0.3413
-4.7100 0.3485
-4.6900 0.3257
-4.6700 0.3293
-4.6500 0.3074
-4.6300 0.2989
-4.6100 0.3393
-4.5900 0.3132
-4.5700 0.3349
-4.5500 0.2780
-4.5300 0.2908
-4.5100 0.3125
-4.4900 0.3201
-4.4700 0.3283
-4.4500 0.3037
-4.4300 0.2894
-4.4100 0.2682
-4.3900 0.3112
-4.3700 0.3237
-4.3500 0.3513
-4.3300 0.3358
-4.3100 0.3672
-4.2900 0.3567
-4.2500 0.3063
-4.2100 0.3126
-4.1700 0.3396
-4.1300 0.3185
-4.0900 0.2845
-4.0500 0.3272
-4.0100 0.3229
-3.9700 0.2550
-3.9300 0.3093
-3.8900 0.3452
-3.8500 0.3203
-3.8100 0.3678
-3.7700 0.3143
-3.7300 0.3150
-3.6900 0.3403
-3.6500 0.3350
-3.6100 0.3159
-3.5700 0.3083
-3.5300 0.3300
-3.4900 0.3259
-3.4500 0.3307
-3.4100 0.3816
-3.3700 0.3302
-3.3300 0.3727
-3.2900 0.3505
-3.2500 0.3142
-3.2100 0.3083
-3.1700 0.3206
-3.1300 0.3258
-3.0900 0.3117
-3.0500 0.3390
-3.0100 0.2538
-2.9700 0.2964
-2.9300 0.3377
-2.8900 0.3327
-2.8500 0.2807
-2.8100 0.3279
-2.7700 0.3048
-2.7300 0.3455
-2.6900 0.2925
-2.6500 0.3062
-2.6100 0.2731
-2.5700 0.2630
-2.5300 0.2567
-2.4900 0.3108
-2.4500 0.2675
-2.4100 0.3183
-2.3700 0.3202
-2.3300 0.3215
-2.2900 0.3338
-2.2500 0.3222
-2.2100 0.2952
-2.1700 0.3155
-2.1300 0.2995
-2.0900 0.3358
-2.0500 0.2877
-2.0100 0.2709
-1.9700 0.2679
-1.9300 0.2511
-1.8900 0.2259
-1.8500 0.2566
-1.8100 0.2492
-1.7700 0.2770
-1.7300 0.2727
-1.6900 0.2549
-1.6500 0.2962
-1.6100 0.3070
-1.5700 0.2955
-1.5300 0.3204
-1.4900 0.2889
-1.4500 0.2364
-1.4100 0.2791
-1.3700 0.2659
-1.3300 0.2913
-1.2900 0.2718
-1.2500 0.2637
-1.2100 0.3153
-1.1700 0.2837
-1.1300 0.3399
-1.0900 0.3070
-1.0500 0.2700
-1.0100 0.3054
-0.9100 0.2606
-0.8100 0.2660
-0.7100 0.2293
-0.6100 0.2357
-0.5100 0.2521
-0.4100 0.2606
-0.3100 0.2974
-0.2100 0.2634
-0.1100 0.2602
-0.0100 0.3345
0.0100 0.3057
0.1100 0.3304
0.2100 0.2891
0.3100 0.2885
0.4100 0.2530
0.5100 0.3051
0.6100 0.2815
0.7100 0.3024
0.8100 0.2552
0.9100 0.2506
1.0100 0.2977
1.0500 0.2796
1.0900 0.2785
1.1300 0.2757
1.1700 0.2360
1.2100 0.2884
1.2500 0.2651
1.2900 0.2653
1.3300 0.3001
1.3700 0.2866
1.4100 0.2623
1.4500 0.3116
1.4900 0.3076
1.5300 0.2621
1.5700 0.2418
1.6100 0.2458
1.6500 0.2443
1.6900 0.2381
1.7300 0.1928
1.7700 0.2170
1.8100 0.2052
1.8500 0.2406
1.8900 0.2049
1.9300 0.2003
1.9700 0.2331
2.0100 0.2268
2.0500 0.1908
2.0900 0.2136
2.1300 0.2410
2.1700 0.2162
2.2100 0.2362
2.2500 0.1888
2.2900 0.1872
2.3300 0.2363
2.3700 0.2243
2.4100 0.2369
2.4500 0.2136
2.4900 0.2507
2.5300 0.2526
2.5700 0.2036
2.6100 0.1910
2.6500 0.1945
2.6900 0.2364
2.7300 0.1951
2.7700 0.2253
2.8100 0.2309
2.8500 0.2383
2.8900 0.2132
2.9300 0.2697
2.9700 0.2477
3.0100 0.2560
3.0500 0.2492
3.0900 0.2811
3.1300 0.2563
3.1700 0.2634
3.2100 0.2908
3.2500 0.2521
3.2900 0.2578
3.3300 0.2689
3.3700 0.2616
3.4100 0.2621
3.4500 0.2880
3.4900 0.2773
3.5300 0.2848
3.5700 0.2246
3.6100 0.2284
3.6500 0.2533
3.6900 0.2259
3.7300 0.2323
3.7700 0.2308
3.8100 0.2545
3.8500 0.2621
3.8900 0.2494
3.9300 0.2512
3.9700 0.2249
4.0100 0.2427
4.0500 0.2471
4.0900 0.2404
4.1300 0.2247
4.1700 0.2120
4.2100 0.2063
4.2500 0.2043
4.2900 0.2659
4.3100 0.2291
4.3300 0.2180
4.3500 0.2462
4.3700 0.2713
4.3900 0.2080
4.4100 0.2642
4.4300 0.2821
4.4500 0.2706
4.4700 0.2483
4.4900 0.2463
4.5100 0.2364
4.5300 0.2135
4.5500 0.2318
4.5700 0.2846
4.5900 0.2203
4.6100 0.2004
4.6300 0.2473
4.6500 0.2639
4.6700 0.2312
4.6900 0.2335
4.7100 0.2460
4.7300 0.2130
4.7500 0.1803
4.7700 0.1798
4.7900 0.1842
4.8100 0.2263
4.8300 0.2429
4.8500 0.2446
4.8700 0.2495
4.8900 0.2134
4.9100 0.1796
4.9300 0.2280
4.9500 0.2070
4.9700 0.2594
4.9900 0.2252
5.0000 0.3429


==> Dat/SSFM_New/Gaps/EtaGap_Model_vs_SSFM_10THz_16QAM_40GBaud.dat <==
-5.0000 0.9071
-4.9600 0.6043
-4.9200 0.5741
-4.8800 0.6025
-4.8400 0.5778
-4.8000 0.5808
-4.7600 0.5806
-4.7200 0.6004
-4.6800 0.6026
-4.6400 0.6001
-4.6000 0.5255
-4.5600 0.5472
-4.5200 0.5394
-4.4800 0.4994
-4.4400 0.5136
-4.4000 0.5327
-4.3200 0.5566
-4.2400 0.5768
-4.1600 0.5458
-4.0800 0.5646
-4.0000 0.5944
-3.9200 0.5859
-3.8400 0.5875
-3.8000 0.5676
-3.6400 0.6405
-3.4800 0.5670
-3.3200 0.5280
-3.1600 0.5412
-3.0000 0.4624
-2.8400 0.5442
-2.6800 0.5786
-2.5200 0.5832
-2.3600 0.5426
-2.2000 0.5209
-2.0400 0.5198
-1.8800 0.4930
-1.8000 0.4837
-1.4000 0.4356
-1.0000 0.4977
-0.6000 0.4443
-0.2000 0.4488
0.2000 0.4689
0.6000 0.4515
1.0000 0.4195
1.4000 0.4097
1.8000 0.4286
1.8800 0.4048
2.0400 0.4447
2.2000 0.4433
2.3600 0.4254
2.5200 0.4195
2.6800 0.4227
2.8400 0.4486
3.0000 0.4947
3.1600 0.4618
3.3200 0.4757
3.4800 0.4532
3.6400 0.5053
3.8000 0.4833
3.8400 0.5209
3.9200 0.4890
4.0000 0.5153
4.0800 0.4874
4.1600 0.5006
4.2400 0.4794
4.3200 0.4955
4.4000 0.4736
4.4400 0.4646
4.4800 0.4996
4.5200 0.4938
4.5600 0.5508
4.6000 0.4971
4.6400 0.5192
4.6800 0.5292
4.7200 0.4943
4.7600 0.5614
4.8000 0.5433
4.8400 0.5511
4.8800 0.5763
4.9200 0.5444
4.9600 0.5667
5.0000 0.7641


==> Dat/SSFM_New/Gaps/EtaGap_Model_vs_SSFM_10THz_4QAM_100GBaud.dat <==
-5.0000 0.8347
-4.9000 0.3865
-4.8000 0.2747
-4.7000 0.2657
-4.6000 0.3112
-4.5000 0.3345
-4.4000 0.2936
-4.3000 0.2388
-4.2000 0.2757
-4.1000 0.2110
-3.9000 0.2279
-3.7000 0.2502
-3.5000 0.2693
-3.3000 0.2964
-3.1000 0.2739
-2.6000 0.2079
-2.1000 0.3421
-1.6000 0.2419
-1.1000 0.2706
-0.6000 0.3753
0.4000 0.2009
0.9000 0.3081
1.4000 0.3763
1.9000 0.3790
2.4000 0.3286
2.9000 0.2717
3.1000 0.3802
3.3000 0.3315
3.5000 0.3470
3.7000 0.3205
3.9000 0.3981
4.1000 0.3176
4.2000 0.3868
4.3000 0.4289
4.4000 0.4353
4.5000 0.4383
4.6000 0.4824
4.7000 0.4434
4.8000 0.5081
4.9000 0.5974
5.0000 1.0290


==> Dat/SSFM_New/Gaps/EtaGap_Model_vs_SSFM_10THz_4QAM_10GBaud.dat <==
-5.0000 0.7000
-4.9900 0.5374
-4.9700 0.3667
-4.9500 0.4043
-4.9300 0.3601
-4.9100 0.3204
-4.8900 0.3142
-4.8700 0.3727
-4.8500 0.3658
-4.8300 0.3614
-4.8100 0.3960
-4.7900 0.3693
-4.7700 0.4064
-4.7500 0.3604
-4.7300 0.3767
-4.7100 0.3851
-4.6900 0.3706
-4.6700 0.3824
-4.6500 0.3452
-4.6300 0.3563
-4.6100 0.3742
-4.5900 0.3738
-4.5700 0.4129
-4.5500 0.4133
-4.5300 0.3625
-4.5100 0.3613
-4.4900 0.3357
-4.4700 0.3396
-4.4500 0.3414
-4.4300 0.3657
-4.4100 0.3166
-4.3900 0.3204
-4.3700 0.3588
-4.3500 0.3322
-4.3300 0.3388
-4.3100 0.2721
-4.2900 0.3231
-4.2500 0.3422
-4.2100 0.3702
-4.1700 0.3135
-4.1300 0.3433
-4.0900 0.3155
-4.0500 0.3144
-4.0100 0.3167
-3.9700 0.3265
-3.9300 0.3152
-3.8900 0.2920
-3.8500 0.2850
-3.8100 0.3044
-3.7700 0.2806
-3.7300 0.2922
-3.6900 0.3083
-3.6500 0.3025
-3.6100 0.2914
-3.5700 0.2638
-3.5300 0.2990
-3.4900 0.3246
-3.4500 0.3147
-3.4100 0.2840
-3.3700 0.2492
-3.3300 0.2717
-3.2900 0.2651
-3.2500 0.2690
-3.2100 0.2846
-3.1700 0.2868
-3.1300 0.2552
-3.0900 0.2582
-3.0500 0.2774
-3.0100 0.2671
-2.9700 0.3045
-2.9300 0.2718
-2.8900 0.2170
-2.8500 0.2651
-2.8100 0.2902
-2.7700 0.2181
-2.7300 0.2368
-2.6900 0.2453
-2.6500 0.2051
-2.6100 0.1962
-2.5700 0.2366
-2.5300 0.2332
-2.4900 0.2512
-2.4500 0.2393
-2.4100 0.2132
-2.3700 0.2377
-2.3300 0.2102
-2.2900 0.2180
-2.2500 0.2167
-2.2100 0.2033
-2.1700 0.1744
-2.1300 0.2329
-2.0900 0.2320
-2.0500 0.2130
-2.0100 0.1798
-1.9700 0.1912
-1.9300 0.1858
-1.8900 0.1737
-1.8500 0.1949
-1.8100 0.1954
-1.7700 0.1903
-1.7300 0.2281
-1.6900 0.1811
-1.6500 0.2310
-1.6100 0.1798
-1.5700 0.1609
-1.5300 0.2008
-1.4900 0.1844
-1.4500 0.1047
-1.4100 0.1330
-1.3700 0.1653
-1.3300 0.1318
-1.2900 0.1062
-1.2500 0.1737
-1.2100 0.1611
-1.1700 0.1632
-1.1300 0.1549
-1.0900 0.1634
-1.0500 0.2156
-1.0100 0.1151
-0.9100 0.1538
-0.8100 0.1210
-0.7100 0.1293
-0.6100 0.1694
-0.5100 0.1610
-0.4100 0.1652
-0.3100 0.1793
-0.2100 0.1166
-0.1100 0.1853
-0.0100 0.1631
0.0100 0.1232
0.1100 0.1462
0.2100 0.1364
0.3100 0.1693
0.4100 0.1668
0.5100 0.1275
0.6100 0.1668
0.7100 0.1144
0.8100 0.1144
0.9100 0.1420
1.0100 0.1676
1.0500 0.1655
1.0900 0.1440
1.1300 0.1545
1.1700 0.1469
1.2100 0.1303
1.2500 0.1501
1.2900 0.1824
1.3300 0.1633
1.3700 0.1446
1.4100 0.1371
1.4500 0.1725
1.4900 0.1628
1.5300 0.1324
1.5700 0.1347
1.6100 0.1073
1.6500 0.1533
1.6900 0.1746
1.7300 0.1148
1.7700 0.1634
1.8100 0.1549
1.8500 0.1510
1.8900 0.1359
1.9300 0.1245
1.9700 0.1591
2.0100 0.1888
2.0500 0.1634
2.0900 0.1381
2.1300 0.1385
2.1700 0.1580
2.2100 0.1863
2.2500 0.1589
2.2900 0.1359
2.3300 0.1458
2.3700 0.1164
2.4100 0.1274
2.4500 0.1463
2.4900 0.1315
2.5300 0.1528
2.5700 0.1741
2.6100 0.1352
2.6500 0.1188
2.6900 0.1428
2.7300 0.1506
2.7700 0.1132
2.8100 0.1071
2.8500 0.1289
2.8900 0.1058
2.9300 0.1259
2.9700 0.0730
3.0100 0.1353
3.0500 0.1705
3.0900 0.1207
3.1300 0.1470
3.1700 0.1259
3.2100 0.1649
3.2500 0.1299
3.2900 0.1390
3.3300 0.1348
3.3700 0.1443
3.4100 0.1557
3.4500 0.1422
3.4900 0.1597
3.5300 0.1601
3.5700 0.1591
3.6100 0.1500
3.6500 0.2232
3.6900 0.1142
3.7300 0.1499
3.7700 0.1808
3.8100 0.1706
3.8500 0.1815
3.8900 0.1291
3.9300 0.1850
3.9700 0.1901
4.0100 0.1565
4.0500 0.1422
4.0900 0.1411
4.1300 0.1642
4.1700 0.1025
4.2100 0.1623
4.2500 0.1668
4.2900 0.1762
4.3100 0.1776
4.3300 0.1424
4.3500 0.1566
4.3700 0.1716
4.3900 0.1382
4.4100 0.1125
4.4300 0.1704
4.4500 0.1954
4.4700 0.1638
4.4900 0.1671
4.5100 0.1903
4.5300 0.1966
4.5500 0.1892
4.5700 0.1977
4.5900 0.2368
4.6100 0.1938
4.6300 0.2022
4.6500 0.1876
4.6700 0.1716
4.6900 0.1673
4.7100 0.1245
4.7300 0.1641
4.7500 0.2154
4.7700 0.1798
4.7900 0.1623
4.8100 0.1057
4.8300 0.1682
4.8500 0.1276
4.8700 0.1445
4.8900 0.1439
4.9100 0.1192
4.9300 0.1390
4.9500 0.1421
4.9700 0.1704
4.9900 0.1332
5.0000 0.2614


==> Dat/SSFM_New/Gaps/EtaGap_Model_vs_SSFM_10THz_4QAM_40GBaud.dat <==
-5.0000 1.3200
-4.9600 0.8162
-4.9200 0.7831
-4.8800 0.8010
-4.8400 0.7434
-4.8000 0.7885
-4.7600 0.8055
-4.7200 0.7592
-4.6800 0.7807
-4.6400 0.7868
-4.6000 0.7880
-4.5600 0.7773
-4.5200 0.8234
-4.4800 0.7901
-4.4400 0.7489
-4.4000 0.7179
-4.3200 0.7736
-4.2400 0.7744
-4.1600 0.7438
-4.0800 0.7254
-4.0000 0.6916
-3.9200 0.6697
-3.8400 0.6541
-3.8000 0.6521
-3.6400 0.6781
-3.4800 0.6699
-3.3200 0.6733
-3.1600 0.6604
-3.0000 0.6133
-2.8400 0.5725
-2.6800 0.6294
-2.5200 0.6160
-2.3600 0.5771
-2.2000 0.5638
-2.0400 0.5919
-1.8800 0.6109
-1.8000 0.5675
-1.4000 0.5447
-1.0000 0.5511
-0.6000 0.5321
-0.2000 0.5316
0.2000 0.5880
0.6000 0.5886
1.0000 0.5623
1.4000 0.4451
1.8000 0.4877
1.8800 0.4452
2.0400 0.4979
2.2000 0.4371
2.3600 0.4570
2.5200 0.5053
2.6800 0.4320
2.8400 0.4702
3.0000 0.4974
3.1600 0.5500
3.3200 0.5211
3.4800 0.5399
3.6400 0.5645
3.8000 0.5764
3.8400 0.5907
3.9200 0.5528
4.0000 0.6269
4.0800 0.6021
4.1600 0.6387
4.2400 0.6350
4.3200 0.6421
4.4000 0.6493
4.4400 0.6453
4.4800 0.6988
4.5200 0.7191
4.5600 0.7187
4.6000 0.6437
4.6400 0.7182
4.6800 0.6664
4.7200 0.6770
4.7600 0.7089
4.8000 0.7178
4.8400 0.7178
4.8800 0.7458
4.9200 0.7367
4.9600 0.7502
5.0000 1.0905


==> Dat/SSFM_New/ISRS_16QAM_Nch=1001x10GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 38.2697
-4.990499e+03 39.0971
-4.980498e+03 39.4889
-4.970497e+03 39.7100
-4.960496e+03 39.8404
-4.950495e+03 39.9428
-4.940494e+03 40.0216
-4.930493e+03 40.0917
-4.920492e+03 40.1470
-4.910491e+03 40.1961
-4.900490e+03 40.1996
-4.890489e+03 40.2696
-4.880488e+03 40.2647
-4.870487e+03 40.2710
-4.860486e+03 40.2987
-4.850485e+03 40.3315
-4.840484e+03 40.3717
-4.830483e+03 40.3541
-4.820482e+03 40.3890
-4.810481e+03 40.3720
-4.800480e+03 40.4170
-4.790479e+03 40.4542
-4.780478e+03 40.4515
-4.770477e+03 40.4123
-4.760476e+03 40.4343
-4.750475e+03 40.4237
-4.740474e+03 40.4358
-4.730473e+03 40.4785
-4.720472e+03 40.4505
-4.710471e+03 40.4891
-4.700470e+03 40.5144
-4.690469e+03 40.5217
-4.680468e+03 40.5419
-4.670467e+03 40.5341
-4.660466e+03 40.6174
-4.650465e+03 40.5639
-4.640464e+03 40.5759
-4.630463e+03 40.5862
-4.620462e+03 40.5559
-4.610461e+03 40.5535
-4.600460e+03 40.5928
-4.590459e+03 40.5870
-4.580458e+03 40.5738
-4.570457e+03 40.5685
-4.560456e+03 40.5892
-4.550455e+03 40.6254
-4.540454e+03 40.6081
-4.530453e+03 40.6219
-4.520452e+03 40.5650
-4.510451e+03 40.5947
-4.500450e+03 40.5607
-4.490449e+03 40.5914
-4.480448e+03 40.6038
-4.470447e+03 40.5908
-4.460446e+03 40.6132
-4.450445e+03 40.6026
-4.440444e+03 40.6064
-4.430443e+03 40.6298
-4.420442e+03 40.5898
-4.410441e+03 40.6356
-4.400440e+03 40.5999
-4.390439e+03 40.5907
-4.380438e+03 40.6092
-4.370437e+03 40.5891
-4.360436e+03 40.6005
-4.350435e+03 40.5677
-4.340434e+03 40.6168
-4.330433e+03 40.5928
-4.320432e+03 40.5931
-4.310431e+03 40.5480
-4.300430e+03 40.6120
-4.290429e+03 40.5652
-4.280428e+03 40.6040
-4.270427e+03 40.6132
-4.260426e+03 40.5871
-4.250425e+03 40.6270
-4.240424e+03 40.6483
-4.230423e+03 40.6300
-4.220422e+03 40.6419
-4.210421e+03 40.6232
-4.200420e+03 40.6044
-4.190419e+03 40.6211
-4.180418e+03 40.5837
-4.170417e+03 40.5802
-4.160416e+03 40.5561
-4.150415e+03 40.5765
-4.140414e+03 40.5988
-4.130413e+03 40.5987
-4.120412e+03 40.5808
-4.110411e+03 40.5831
-4.100410e+03 40.5919
-4.090409e+03 40.6088
-4.080408e+03 40.6007
-4.070407e+03 40.6155
-4.060406e+03 40.6045
-4.050405e+03 40.5645
-4.040404e+03 40.5862
-4.030403e+03 40.5812
-4.020402e+03 40.5542
-4.010401e+03 40.5650
-4.000400e+03 40.5811
-3.990399e+03 40.5780
-3.980398e+03 40.5790
-3.970397e+03 40.6005
-3.960396e+03 40.5808
-3.950395e+03 40.5708
-3.940394e+03 40.5584
-3.930393e+03 40.5529
-3.920392e+03 40.5939
-3.910391e+03 40.5646
-3.900390e+03 40.5527
-3.890389e+03 40.5028
-3.880388e+03 40.5963
-3.870387e+03 40.5475
-3.860386e+03 40.5434
-3.850385e+03 40.5095
-3.840384e+03 40.5182
-3.830383e+03 40.5153
-3.820382e+03 40.5179
-3.810381e+03 40.4648
-3.800380e+03 40.5045
-3.790379e+03 40.4974
-3.780378e+03 40.4953
-3.770377e+03 40.5087
-3.760376e+03 40.4878
-3.750375e+03 40.4777
-3.740374e+03 40.4678
-3.730373e+03 40.5004
-3.720372e+03 40.4625
-3.710371e+03 40.4661
-3.700370e+03 40.4953
-3.690369e+03 40.4685
-3.680368e+03 40.4770
-3.670367e+03 40.4814
-3.660366e+03 40.4980
-3.650365e+03 40.4697
-3.640364e+03 40.4192
-3.630363e+03 40.4583
-3.620362e+03 40.4754
-3.610361e+03 40.4829
-3.600360e+03 40.4755
-3.590359e+03 40.4641
-3.580358e+03 40.4604
-3.570357e+03 40.4763
-3.560356e+03 40.4669
-3.550355e+03 40.4327
-3.540354e+03 40.4797
-3.530353e+03 40.4461
-3.520352e+03 40.4439
-3.510351e+03 40.4291
-3.500350e+03 40.3991
-3.490349e+03 40.4378
-3.480348e+03 40.4185
-3.470347e+03 40.3983
-3.460346e+03 40.4408
-3.450345e+03 40.4227
-3.440344e+03 40.4082
-3.430343e+03 40.3906
-3.420342e+03 40.3966
-3.410341e+03 40.3583
-3.400340e+03 40.3852
-3.390339e+03 40.4088
-3.380338e+03 40.4105
-3.370337e+03 40.3920
-3.360336e+03 40.4086
-3.350335e+03 40.4198
-3.340334e+03 40.3645
-3.330333e+03 40.3405
-3.320332e+03 40.4096
-3.310331e+03 40.4005
-3.300330e+03 40.3684
-3.290329e+03 40.3486
-3.280328e+03 40.3736
-3.270327e+03 40.4158
-3.260326e+03 40.3871
-3.250325e+03 40.3746
-3.240324e+03 40.3770
-3.230323e+03 40.3709
-3.220322e+03 40.3238
-3.210321e+03 40.3788
-3.200320e+03 40.3204
-3.190319e+03 40.3314
-3.180318e+03 40.3228
-3.170317e+03 40.3406
-3.160316e+03 40.3215
-3.150315e+03 40.3422
-3.140314e+03 40.3326
-3.130313e+03 40.3389
-3.120312e+03 40.3487
-3.110311e+03 40.3331
-3.100310e+03 40.3476
-3.090309e+03 40.3283
-3.080308e+03 40.3634
-3.070307e+03 40.3345
-3.060306e+03 40.3349
-3.050305e+03 40.2948
-3.040304e+03 40.3034
-3.030303e+03 40.3498
-3.020302e+03 40.3049
-3.010301e+03 40.3562
-3.000300e+03 40.3088
-2.990299e+03 40.3312
-2.980298e+03 40.2837
-2.970297e+03 40.3107
-2.960296e+03 40.2829
-2.950295e+03 40.2990
-2.940294e+03 40.2511
-2.930293e+03 40.2507
-2.920292e+03 40.2881
-2.910291e+03 40.2856
-2.900290e+03 40.2632
-2.890289e+03 40.2416
-2.880288e+03 40.2626
-2.870287e+03 40.2866
-2.860286e+03 40.3263
-2.850285e+03 40.2794
-2.840284e+03 40.2614
-2.830283e+03 40.2634
-2.820282e+03 40.2399
-2.810281e+03 40.2175
-2.800280e+03 40.2171
-2.790279e+03 40.2278
-2.780278e+03 40.2321
-2.770277e+03 40.2259
-2.760276e+03 40.1742
-2.750275e+03 40.1716
-2.740274e+03 40.1982
-2.730273e+03 40.1775
-2.720272e+03 40.1586
-2.710271e+03 40.2011
-2.700270e+03 40.2113
-2.690269e+03 40.2243
-2.680268e+03 40.2163
-2.670267e+03 40.1784
-2.660266e+03 40.2157
-2.650265e+03 40.1889
-2.640264e+03 40.2124
-2.630263e+03 40.2610
-2.620262e+03 40.2259
-2.610261e+03 40.2052
-2.600260e+03 40.1829
-2.590259e+03 40.2039
-2.580258e+03 40.2108
-2.570257e+03 40.2109
-2.560256e+03 40.1790
-2.550255e+03 40.1699
-2.540254e+03 40.1574
-2.530253e+03 40.1980
-2.520252e+03 40.1993
-2.510251e+03 40.1442
-2.500250e+03 40.1534
-2.490249e+03 40.1486
-2.480248e+03 40.1444
-2.470247e+03 40.1641
-2.460246e+03 40.1532
-2.450245e+03 40.1597
-2.440244e+03 40.1282
-2.430243e+03 40.1385
-2.420242e+03 40.1265
-2.410241e+03 40.1099
-2.400240e+03 40.1134
-2.390239e+03 40.1175
-2.380238e+03 40.1001
-2.370237e+03 40.0873
-2.360236e+03 40.0717
-2.350235e+03 40.0877
-2.340234e+03 40.0956
-2.330233e+03 40.0798
-2.320232e+03 40.0863
-2.310231e+03 40.0617
-2.300230e+03 40.0699
-2.290229e+03 40.0386
-2.280228e+03 40.0551
-2.270227e+03 40.0629
-2.260226e+03 40.0263
-2.250225e+03 40.0441
-2.240224e+03 40.0560
-2.230223e+03 40.0501
-2.220222e+03 40.0709
-2.210221e+03 40.0631
-2.200220e+03 40.0854
-2.190219e+03 40.0330
-2.180218e+03 39.9921
-2.170217e+03 40.0082
-2.160216e+03 40.0146
-2.150215e+03 39.9957
-2.140214e+03 40.0539
-2.130213e+03 40.0241
-2.120212e+03 40.0232
-2.110211e+03 40.0116
-2.100210e+03 40.0202
-2.090209e+03 39.9821
-2.080208e+03 40.0169
-2.070207e+03 40.0404
-2.060206e+03 39.9871
-2.050205e+03 40.0096
-2.040204e+03 39.9962
-2.030203e+03 39.9715
-2.020202e+03 40.0142
-2.010201e+03 40.0127
-2.000200e+03 39.9808
-1.990199e+03 39.9597
-1.980198e+03 39.9809
-1.970197e+03 40.0007
-1.960196e+03 39.9969
-1.950195e+03 39.9999
-1.940194e+03 39.9906
-1.930193e+03 40.0025
-1.920192e+03 39.9830
-1.910191e+03 39.9648
-1.900190e+03 39.9742
-1.890189e+03 40.0091
-1.880188e+03 39.9946
-1.870187e+03 39.9824
-1.860186e+03 39.9945
-1.850185e+03 39.9648
-1.840184e+03 39.9964
-1.830183e+03 39.9573
-1.820182e+03 39.9419
-1.810181e+03 39.9651
-1.800180e+03 39.9460
-1.790179e+03 39.9424
-1.780178e+03 39.9281
-1.770177e+03 39.9237
-1.760176e+03 39.9577
-1.750175e+03 39.9415
-1.740174e+03 39.9350
-1.730173e+03 39.9317
-1.720172e+03 39.9133
-1.710171e+03 39.9276
-1.700170e+03 39.9185
-1.690169e+03 39.9186
-1.680168e+03 39.8866
-1.670167e+03 39.8990
-1.660166e+03 39.9068
-1.650165e+03 39.8720
-1.640164e+03 39.8499
-1.630163e+03 39.8696
-1.620162e+03 39.8814
-1.610161e+03 39.8522
-1.600160e+03 39.8735
-1.590159e+03 39.8502
-1.580158e+03 39.8960
-1.570157e+03 39.8448
-1.560156e+03 39.8413
-1.550155e+03 39.8201
-1.540154e+03 39.8296
-1.530153e+03 39.8213
-1.520152e+03 39.8407
-1.510151e+03 39.8395
-1.500150e+03 39.8151
-1.490149e+03 39.8360
-1.480148e+03 39.7964
-1.470147e+03 39.8313
-1.460146e+03 39.7985
-1.450145e+03 39.8612
-1.440144e+03 39.8333
-1.430143e+03 39.7731
-1.420142e+03 39.7872
-1.410141e+03 39.8214
-1.400140e+03 39.7887
-1.390139e+03 39.8031
-1.380138e+03 39.7875
-1.370137e+03 39.8089
-1.360136e+03 39.7727
-1.350135e+03 39.8011
-1.340134e+03 39.7927
-1.330133e+03 39.7796
-1.320132e+03 39.7317
-1.310131e+03 39.7689
-1.300130e+03 39.7726
-1.290129e+03 39.7828
-1.280128e+03 39.7511
-1.270127e+03 39.7491
-1.260126e+03 39.7559
-1.250125e+03 39.7872
-1.240124e+03 39.7463
-1.230123e+03 39.7411
-1.220122e+03 39.6998
-1.210121e+03 39.7214
-1.200120e+03 39.7417
-1.190119e+03 39.7099
-1.180118e+03 39.7194
-1.170117e+03 39.7477
-1.160116e+03 39.6842
-1.150115e+03 39.7231
-1.140114e+03 39.7077
-1.130113e+03 39.6780
-1.120112e+03 39.6939
-1.110111e+03 39.7023
-1.100110e+03 39.7292
-1.090109e+03 39.7026
-1.080108e+03 39.6736
-1.070107e+03 39.7341
-1.060106e+03 39.6798
-1.050105e+03 39.7292
-1.040104e+03 39.6845
-1.030103e+03 39.6968
-1.020102e+03 39.6722
-1.010101e+03 39.6770
-1.000100e+03 39.7323
-9.900990e+02 39.7098
-9.800980e+02 39.6972
-9.700970e+02 39.7311
-9.600960e+02 39.7112
-9.500950e+02 39.6731
-9.400940e+02 39.6843
-9.300930e+02 39.6740
-9.200920e+02 39.6563
-9.100910e+02 39.6908
-9.000900e+02 39.6747
-8.900890e+02 39.6769
-8.800880e+02 39.6523
-8.700870e+02 39.6334
-8.600860e+02 39.6306
-8.500850e+02 39.6653
-8.400840e+02 39.6344
-8.300830e+02 39.6285
-8.200820e+02 39.6424
-8.100810e+02 39.6513
-8.000800e+02 39.6423
-7.900790e+02 39.6279
-7.800780e+02 39.6396
-7.700770e+02 39.6394
-7.600760e+02 39.6380
-7.500750e+02 39.6559
-7.400740e+02 39.6401
-7.300730e+02 39.6438
-7.200720e+02 39.6170
-7.100710e+02 39.6434
-7.000700e+02 39.5996
-6.900690e+02 39.5962
-6.800680e+02 39.5911
-6.700670e+02 39.6190
-6.600660e+02 39.6156
-6.500650e+02 39.5826
-6.400640e+02 39.6094
-6.300630e+02 39.6164
-6.200620e+02 39.6067
-6.100610e+02 39.6176
-6.000600e+02 39.6052
-5.900590e+02 39.5600
-5.800580e+02 39.5790
-5.700570e+02 39.5855
-5.600560e+02 39.5850
-5.500550e+02 39.5875
-5.400540e+02 39.5819
-5.300530e+02 39.6011
-5.200520e+02 39.5943
-5.100510e+02 39.5757
-5.000500e+02 39.5877
-4.900490e+02 39.5464
-4.800480e+02 39.5305
-4.700470e+02 39.5490
-4.600460e+02 39.5484
-4.500450e+02 39.5278
-4.400440e+02 39.5443
-4.300430e+02 39.5377
-4.200420e+02 39.5601
-4.100410e+02 39.5360
-4.000400e+02 39.5246
-3.900390e+02 39.5212
-3.800380e+02 39.5329
-3.700370e+02 39.4999
-3.600360e+02 39.5441
-3.500350e+02 39.5540
-3.400340e+02 39.5162
-3.300330e+02 39.4833
-3.200320e+02 39.4988
-3.100310e+02 39.4741
-3.000300e+02 39.5108
-2.900290e+02 39.5203
-2.800280e+02 39.4807
-2.700270e+02 39.4837
-2.600260e+02 39.4492
-2.500250e+02 39.4355
-2.400240e+02 39.4793
-2.300230e+02 39.4814
-2.200220e+02 39.4681
-2.100210e+02 39.4686
-2.000200e+02 39.4876
-1.900190e+02 39.4742
-1.800180e+02 39.4722
-1.700170e+02 39.4801
-1.600160e+02 39.4753
-1.500150e+02 39.4539
-1.400140e+02 39.4479
-1.300130e+02 39.4543
-1.200120e+02 39.4775
-1.100110e+02 39.4647
-1.000100e+02 39.4382
-9.000900e+01 39.4252
-8.000800e+01 39.4269
-7.000700e+01 39.4078
-6.000600e+01 39.4347
-5.000500e+01 39.3995
-4.000400e+01 39.4244
-3.000300e+01 39.4436
-2.000200e+01 39.4049
-1.000100e+01 39.3675
   0 39.3778
1.000100e+01 39.3759
2.000200e+01 39.3855
3.000300e+01 39.3990
4.000400e+01 39.3624
5.000500e+01 39.3498
6.000600e+01 39.3732
7.000700e+01 39.3543
8.000800e+01 39.3719
9.000900e+01 39.3762
1.000100e+02 39.3779
1.100110e+02 39.3229
1.200120e+02 39.3279
1.300130e+02 39.3382
1.400140e+02 39.3374
1.500150e+02 39.3252
1.600160e+02 39.3519
1.700170e+02 39.3363
1.800180e+02 39.3901
1.900190e+02 39.3116
2.000200e+02 39.3170
2.100210e+02 39.3312
2.200220e+02 39.3377
2.300230e+02 39.3639
2.400240e+02 39.3593
2.500250e+02 39.3384
2.600260e+02 39.3258
2.700270e+02 39.3314
2.800280e+02 39.3300
2.900290e+02 39.2894
3.000300e+02 39.3104
3.100310e+02 39.3058
3.200320e+02 39.3662
3.300330e+02 39.2901
3.400340e+02 39.2734
3.500350e+02 39.2894
3.600360e+02 39.2977
3.700370e+02 39.3347
3.800380e+02 39.2795
3.900390e+02 39.2890
4.000400e+02 39.2948
4.100410e+02 39.3129
4.200420e+02 39.2982
4.300430e+02 39.3003
4.400440e+02 39.2927
4.500450e+02 39.2677
4.600460e+02 39.2684
4.700470e+02 39.2849
4.800480e+02 39.2433
4.900490e+02 39.2901
5.000500e+02 39.2540
5.100510e+02 39.2286
5.200520e+02 39.2287
5.300530e+02 39.2390
5.400540e+02 39.2457
5.500550e+02 39.2312
5.600560e+02 39.2100
5.700570e+02 39.2231
5.800580e+02 39.1675
5.900590e+02 39.2150
6.000600e+02 39.2427
6.100610e+02 39.2264
6.200620e+02 39.2269
6.300630e+02 39.2010
6.400640e+02 39.2406
6.500650e+02 39.1947
6.600660e+02 39.2254
6.700670e+02 39.1972
6.800680e+02 39.2166
6.900690e+02 39.1845
7.000700e+02 39.1786
7.100710e+02 39.1702
7.200720e+02 39.1872
7.300730e+02 39.1976
7.400740e+02 39.1727
7.500750e+02 39.1645
7.600760e+02 39.1768
7.700770e+02 39.1818
7.800780e+02 39.1964
7.900790e+02 39.1960
8.000800e+02 39.1431
8.100810e+02 39.1978
8.200820e+02 39.1653
8.300830e+02 39.1930
8.400840e+02 39.1486
8.500850e+02 39.1802
8.600860e+02 39.1520
8.700870e+02 39.1499
8.800880e+02 39.1701
8.900890e+02 39.1415
9.000900e+02 39.1909
9.100910e+02 39.1647
9.200920e+02 39.1247
9.300930e+02 39.1625
9.400940e+02 39.1412
9.500950e+02 39.1626
9.600960e+02 39.1292
9.700970e+02 39.1570
9.800980e+02 39.1170
9.900990e+02 39.1117
1.000100e+03 39.1497
1.010101e+03 39.0947
1.020102e+03 39.1453
1.030103e+03 39.1595
1.040104e+03 39.1370
1.050105e+03 39.1068
1.060106e+03 39.1014
1.070107e+03 39.1111
1.080108e+03 39.1088
1.090109e+03 39.1052
1.100110e+03 39.0663
1.110111e+03 39.0806
1.120112e+03 39.0607
1.130113e+03 39.0794
1.140114e+03 39.1334
1.150115e+03 39.1282
1.160116e+03 39.0940
1.170117e+03 39.1066
1.180118e+03 39.0398
1.190119e+03 39.0642
1.200120e+03 39.0875
1.210121e+03 39.0458
1.220122e+03 39.0801
1.230123e+03 39.0615
1.240124e+03 39.0849
1.250125e+03 39.0569
1.260126e+03 39.0650
1.270127e+03 39.0568
1.280128e+03 39.0931
1.290129e+03 39.0525
1.300130e+03 39.0804
1.310131e+03 39.0341
1.320132e+03 38.9949
1.330133e+03 39.0081
1.340134e+03 39.0558
1.350135e+03 39.0165
1.360136e+03 39.0456
1.370137e+03 39.0137
1.380138e+03 39.0618
1.390139e+03 39.0047
1.400140e+03 39.0326
1.410141e+03 39.0249
1.420142e+03 39.0403
1.430143e+03 39.0529
1.440144e+03 39.0096
1.450145e+03 38.9816
1.460146e+03 38.9980
1.470147e+03 38.9931
1.480148e+03 39.0202
1.490149e+03 38.9707
1.500150e+03 38.9768
1.510151e+03 39.0281
1.520152e+03 38.9808
1.530153e+03 38.9899
1.540154e+03 38.9943
1.550155e+03 38.9827
1.560156e+03 38.9857
1.570157e+03 39.0058
1.580158e+03 39.0117
1.590159e+03 38.9734
1.600160e+03 39.0074
1.610161e+03 38.9868
1.620162e+03 38.9835
1.630163e+03 38.9761
1.640164e+03 39.0035
1.650165e+03 38.9838
1.660166e+03 39.0183
1.670167e+03 38.9912
1.680168e+03 39.0066
1.690169e+03 38.9861
1.700170e+03 38.9760
1.710171e+03 38.9788
1.720172e+03 38.9811
1.730173e+03 39.0093
1.740174e+03 38.9878
1.750175e+03 38.9389
1.760176e+03 38.9697
1.770177e+03 38.9931
1.780178e+03 38.9707
1.790179e+03 38.9794
1.800180e+03 38.9577
1.810181e+03 38.9776
1.820182e+03 38.9660
1.830183e+03 38.9491
1.840184e+03 38.9615
1.850185e+03 38.9218
1.860186e+03 38.9734
1.870187e+03 38.9713
1.880188e+03 38.9136
1.890189e+03 38.9532
1.900190e+03 38.9200
1.910191e+03 38.9300
1.920192e+03 38.9718
1.930193e+03 38.9593
1.940194e+03 38.9381
1.950195e+03 38.9130
1.960196e+03 38.9224
1.970197e+03 38.9286
1.980198e+03 38.9112
1.990199e+03 38.9575
2.000200e+03 38.9009
2.010201e+03 38.9057
2.020202e+03 38.9149
2.030203e+03 38.8961
2.040204e+03 38.8913
2.050205e+03 38.9337
2.060206e+03 38.8518
2.070207e+03 38.8599
2.080208e+03 38.8875
2.090209e+03 38.9050
2.100210e+03 38.8731
2.110211e+03 38.8866
2.120212e+03 38.8753
2.130213e+03 38.8624
2.140214e+03 38.8664
2.150215e+03 38.8673
2.160216e+03 38.8877
2.170217e+03 38.8701
2.180218e+03 38.8508
2.190219e+03 38.8398
2.200220e+03 38.8698
2.210221e+03 38.8517
2.220222e+03 38.8282
2.230223e+03 38.8593
2.240224e+03 38.8295
2.250225e+03 38.8755
2.260226e+03 38.8682
2.270227e+03 38.8756
2.280228e+03 38.8490
2.290229e+03 38.8675
2.300230e+03 38.8526
2.310231e+03 38.8486
2.320232e+03 38.8259
2.330233e+03 38.8213
2.340234e+03 38.8126
2.350235e+03 38.8083
2.360236e+03 38.8081
2.370237e+03 38.7906
2.380238e+03 38.7637
2.390239e+03 38.7896
2.400240e+03 38.7914
2.410241e+03 38.7880
2.420242e+03 38.8032
2.430243e+03 38.7845
2.440244e+03 38.7903
2.450245e+03 38.8036
2.460246e+03 38.7515
2.470247e+03 38.7698
2.480248e+03 38.7895
2.490249e+03 38.7489
2.500250e+03 38.7623
2.510251e+03 38.7215
2.520252e+03 38.7745
2.530253e+03 38.7463
2.540254e+03 38.7378
2.550255e+03 38.7547
2.560256e+03 38.7779
2.570257e+03 38.7855
2.580258e+03 38.7189
2.590259e+03 38.7730
2.600260e+03 38.7738
2.610261e+03 38.7778
2.620262e+03 38.7578
2.630263e+03 38.7513
2.640264e+03 38.7350
2.650265e+03 38.7660
2.660266e+03 38.7484
2.670267e+03 38.7443
2.680268e+03 38.7321
2.690269e+03 38.7081
2.700270e+03 38.7307
2.710271e+03 38.7504
2.720272e+03 38.7492
2.730273e+03 38.7443
2.740274e+03 38.6889
2.750275e+03 38.6813
2.760276e+03 38.7338
2.770277e+03 38.6932
2.780278e+03 38.6960
2.790279e+03 38.6836
2.800280e+03 38.6762
2.810281e+03 38.6877
2.820282e+03 38.6593
2.830283e+03 38.6822
2.840284e+03 38.6709
2.850285e+03 38.6710
2.860286e+03 38.6684
2.870287e+03 38.6475
2.880288e+03 38.6736
2.890289e+03 38.6928
2.900290e+03 38.6747
2.910291e+03 38.6762
2.920292e+03 38.6691
2.930293e+03 38.6222
2.940294e+03 38.6159
2.950295e+03 38.6649
2.960296e+03 38.6704
2.970297e+03 38.6262
2.980298e+03 38.6014
2.990299e+03 38.6302
3.000300e+03 38.6225
3.010301e+03 38.6156
3.020302e+03 38.6166
3.030303e+03 38.6130
3.040304e+03 38.5904
3.050305e+03 38.6217
3.060306e+03 38.5858
3.070307e+03 38.5990
3.080308e+03 38.5917
3.090309e+03 38.5727
3.100310e+03 38.6156
3.110311e+03 38.5748
3.120312e+03 38.5802
3.130313e+03 38.5952
3.140314e+03 38.5731
3.150315e+03 38.5748
3.160316e+03 38.5792
3.170317e+03 38.5561
3.180318e+03 38.5715
3.190319e+03 38.5570
3.200320e+03 38.5566
3.210321e+03 38.5380
3.220322e+03 38.5494
3.230323e+03 38.5609
3.240324e+03 38.5523
3.250325e+03 38.5514
3.260326e+03 38.5583
3.270327e+03 38.5057
3.280328e+03 38.5291
3.290329e+03 38.5407
3.300330e+03 38.5010
3.310331e+03 38.5468
3.320332e+03 38.4891
3.330333e+03 38.5095
3.340334e+03 38.5056
3.350335e+03 38.5428
3.360336e+03 38.5491
3.370337e+03 38.5153
3.380338e+03 38.5205
3.390339e+03 38.4787
3.400340e+03 38.5250
3.410341e+03 38.4964
3.420342e+03 38.5002
3.430343e+03 38.4674
3.440344e+03 38.4574
3.450345e+03 38.4686
3.460346e+03 38.4518
3.470347e+03 38.4737
3.480348e+03 38.4200
3.490349e+03 38.4709
3.500350e+03 38.4954
3.510351e+03 38.4632
3.520352e+03 38.4615
3.530353e+03 38.4568
3.540354e+03 38.5049
3.550355e+03 38.4707
3.560356e+03 38.4663
3.570357e+03 38.5010
3.580358e+03 38.4552
3.590359e+03 38.4902
3.600360e+03 38.4634
3.610361e+03 38.4935
3.620362e+03 38.4602
3.630363e+03 38.4587
3.640364e+03 38.4596
3.650365e+03 38.4635
3.660366e+03 38.4456
3.670367e+03 38.4355
3.680368e+03 38.4533
3.690369e+03 38.4558
3.700370e+03 38.4639
3.710371e+03 38.4296
3.720372e+03 38.4461
3.730373e+03 38.4400
3.740374e+03 38.4318
3.750375e+03 38.4594
3.760376e+03 38.4315
3.770377e+03 38.4335
3.780378e+03 38.4426
3.790379e+03 38.4323
3.800380e+03 38.3789
3.810381e+03 38.3859
3.820382e+03 38.3787
3.830383e+03 38.3702
3.840384e+03 38.3711
3.850385e+03 38.3820
3.860386e+03 38.3756
3.870387e+03 38.3806
3.880388e+03 38.3990
3.890389e+03 38.3551
3.900390e+03 38.3770
3.910391e+03 38.3559
3.920392e+03 38.3664
3.930393e+03 38.3577
3.940394e+03 38.3514
3.950395e+03 38.3562
3.960396e+03 38.3362
3.970397e+03 38.3523
3.980398e+03 38.3429
3.990399e+03 38.3582
4.000400e+03 38.3381
4.010401e+03 38.3188
4.020402e+03 38.3323
4.030403e+03 38.2871
4.040404e+03 38.3359
4.050405e+03 38.3032
4.060406e+03 38.3145
4.070407e+03 38.3079
4.080408e+03 38.3082
4.090409e+03 38.2913
4.100410e+03 38.3066
4.110411e+03 38.3249
4.120412e+03 38.2981
4.130413e+03 38.2863
4.140414e+03 38.2576
4.150415e+03 38.3001
4.160416e+03 38.2853
4.170417e+03 38.2772
4.180418e+03 38.2855
4.190419e+03 38.3150
4.200420e+03 38.2553
4.210421e+03 38.2812
4.220422e+03 38.2565
4.230423e+03 38.2395
4.240424e+03 38.2421
4.250425e+03 38.2521
4.260426e+03 38.2067
4.270427e+03 38.2370
4.280428e+03 38.1680
4.290429e+03 38.1761
4.300430e+03 38.2149
4.310431e+03 38.2104
4.320432e+03 38.1831
4.330433e+03 38.1943
4.340434e+03 38.1781
4.350435e+03 38.1572
4.360436e+03 38.1399
4.370437e+03 38.1338
4.380438e+03 38.1249
4.390439e+03 38.1548
4.400440e+03 38.1202
4.410441e+03 38.1149
4.420442e+03 38.0714
4.430443e+03 38.0893
4.440444e+03 38.0742
4.450445e+03 38.0906
4.460446e+03 38.0993
4.470447e+03 38.0867
4.480448e+03 38.0740
4.490449e+03 38.0815
4.500450e+03 38.0912
4.510451e+03 38.0791
4.520452e+03 38.0869
4.530453e+03 38.0824
4.540454e+03 38.0987
4.550455e+03 38.0510
4.560456e+03 38.0299
4.570457e+03 37.9886
4.580458e+03 38.0294
4.590459e+03 38.0332
4.600460e+03 38.0459
4.610461e+03 38.0239
4.620462e+03 37.9924
4.630463e+03 37.9820
4.640464e+03 37.9711
4.650465e+03 37.9334
4.660466e+03 37.9465
4.670467e+03 37.9307
4.680468e+03 37.9411
4.690469e+03 37.9195
4.700470e+03 37.9176
4.710471e+03 37.8633
4.720472e+03 37.8648
4.730473e+03 37.8755
4.740474e+03 37.8634
4.750475e+03 37.8772
4.760476e+03 37.8689
4.770477e+03 37.8548
4.780478e+03 37.7895
4.790479e+03 37.8167
4.800480e+03 37.7524
4.810481e+03 37.7176
4.820482e+03 37.7155
4.830483e+03 37.6673
4.840484e+03 37.6776
4.850485e+03 37.6136
4.860486e+03 37.5905
4.870487e+03 37.5486
4.880488e+03 37.5106
4.890489e+03 37.5020
4.900490e+03 37.4486
4.910491e+03 37.4363
4.920492e+03 37.3628
4.930493e+03 37.2789
4.940494e+03 37.1943
4.950495e+03 37.1298
4.960496e+03 37.0079
4.970497e+03 36.7814
4.980498e+03 36.5779
4.990499e+03 36.2568
5.000500e+03 35.5972


==> Dat/SSFM_New/ISRS_16QAM_Nch=1001x10GBaud_1x100km_Ptot=25dBm_PhiNL=0.05mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 38.2697
-4.990499e+03 39.0971
-4.980498e+03 39.4889
-4.970497e+03 39.7100
-4.960496e+03 39.8404
-4.950495e+03 39.9428
-4.940494e+03 40.0216
-4.930493e+03 40.0917
-4.920492e+03 40.1470
-4.910491e+03 40.1961
-4.900490e+03 40.1996
-4.890489e+03 40.2696
-4.880488e+03 40.2647
-4.870487e+03 40.2710
-4.860486e+03 40.2987
-4.850485e+03 40.3315
-4.840484e+03 40.3717
-4.830483e+03 40.3541
-4.820482e+03 40.3890
-4.810481e+03 40.3720
-4.800480e+03 40.4170
-4.790479e+03 40.4542
-4.780478e+03 40.4515
-4.770477e+03 40.4123
-4.760476e+03 40.4343
-4.750475e+03 40.4237
-4.740474e+03 40.4358
-4.730473e+03 40.4785
-4.720472e+03 40.4505
-4.710471e+03 40.4891
-4.700470e+03 40.5144
-4.690469e+03 40.5217
-4.680468e+03 40.5419
-4.670467e+03 40.5341
-4.660466e+03 40.6174
-4.650465e+03 40.5639
-4.640464e+03 40.5759
-4.630463e+03 40.5862
-4.620462e+03 40.5559
-4.610461e+03 40.5535
-4.600460e+03 40.5928
-4.590459e+03 40.5870
-4.580458e+03 40.5738
-4.570457e+03 40.5685
-4.560456e+03 40.5892
-4.550455e+03 40.6254
-4.540454e+03 40.6081
-4.530453e+03 40.6219
-4.520452e+03 40.5650
-4.510451e+03 40.5947
-4.500450e+03 40.5607
-4.490449e+03 40.5914
-4.480448e+03 40.6038
-4.470447e+03 40.5908
-4.460446e+03 40.6132
-4.450445e+03 40.6026
-4.440444e+03 40.6064
-4.430443e+03 40.6298
-4.420442e+03 40.5898
-4.410441e+03 40.6356
-4.400440e+03 40.5999
-4.390439e+03 40.5907
-4.380438e+03 40.6092
-4.370437e+03 40.5891
-4.360436e+03 40.6005
-4.350435e+03 40.5677
-4.340434e+03 40.6168
-4.330433e+03 40.5928
-4.320432e+03 40.5931
-4.310431e+03 40.5480
-4.300430e+03 40.6120
-4.290429e+03 40.5652
-4.280428e+03 40.6040
-4.270427e+03 40.6132
-4.260426e+03 40.5871
-4.250425e+03 40.6270
-4.240424e+03 40.6483
-4.230423e+03 40.6300
-4.220422e+03 40.6419
-4.210421e+03 40.6232
-4.200420e+03 40.6044
-4.190419e+03 40.6211
-4.180418e+03 40.5837
-4.170417e+03 40.5802
-4.160416e+03 40.5561
-4.150415e+03 40.5765
-4.140414e+03 40.5988
-4.130413e+03 40.5987
-4.120412e+03 40.5808
-4.110411e+03 40.5831
-4.100410e+03 40.5919
-4.090409e+03 40.6088
-4.080408e+03 40.6007
-4.070407e+03 40.6155
-4.060406e+03 40.6045
-4.050405e+03 40.5645
-4.040404e+03 40.5862
-4.030403e+03 40.5812
-4.020402e+03 40.5542
-4.010401e+03 40.5650
-4.000400e+03 40.5811
-3.990399e+03 40.5780
-3.980398e+03 40.5790
-3.970397e+03 40.6005
-3.960396e+03 40.5808
-3.950395e+03 40.5708
-3.940394e+03 40.5584
-3.930393e+03 40.5529
-3.920392e+03 40.5939
-3.910391e+03 40.5646
-3.900390e+03 40.5527
-3.890389e+03 40.5028
-3.880388e+03 40.5963
-3.870387e+03 40.5475
-3.860386e+03 40.5434
-3.850385e+03 40.5095
-3.840384e+03 40.5182
-3.830383e+03 40.5153
-3.820382e+03 40.5179
-3.810381e+03 40.4648
-3.800380e+03 40.5045
-3.790379e+03 40.4974
-3.780378e+03 40.4953
-3.770377e+03 40.5087
-3.760376e+03 40.4878
-3.750375e+03 40.4777
-3.740374e+03 40.4678
-3.730373e+03 40.5004
-3.720372e+03 40.4625
-3.710371e+03 40.4661
-3.700370e+03 40.4953
-3.690369e+03 40.4685
-3.680368e+03 40.4770
-3.670367e+03 40.4814
-3.660366e+03 40.4980
-3.650365e+03 40.4697
-3.640364e+03 40.4192
-3.630363e+03 40.4583
-3.620362e+03 40.4754
-3.610361e+03 40.4829
-3.600360e+03 40.4755
-3.590359e+03 40.4641
-3.580358e+03 40.4604
-3.570357e+03 40.4763
-3.560356e+03 40.4669
-3.550355e+03 40.4327
-3.540354e+03 40.4797
-3.530353e+03 40.4461
-3.520352e+03 40.4439
-3.510351e+03 40.4291
-3.500350e+03 40.3991
-3.490349e+03 40.4378
-3.480348e+03 40.4185
-3.470347e+03 40.3983
-3.460346e+03 40.4408
-3.450345e+03 40.4227
-3.440344e+03 40.4082
-3.430343e+03 40.3906
-3.420342e+03 40.3966
-3.410341e+03 40.3583
-3.400340e+03 40.3852
-3.390339e+03 40.4088
-3.380338e+03 40.4105
-3.370337e+03 40.3920
-3.360336e+03 40.4086
-3.350335e+03 40.4198
-3.340334e+03 40.3645
-3.330333e+03 40.3405
-3.320332e+03 40.4096
-3.310331e+03 40.4005
-3.300330e+03 40.3684
-3.290329e+03 40.3486
-3.280328e+03 40.3736
-3.270327e+03 40.4158
-3.260326e+03 40.3871
-3.250325e+03 40.3746
-3.240324e+03 40.3770
-3.230323e+03 40.3709
-3.220322e+03 40.3238
-3.210321e+03 40.3788
-3.200320e+03 40.3204
-3.190319e+03 40.3314
-3.180318e+03 40.3228
-3.170317e+03 40.3406
-3.160316e+03 40.3215
-3.150315e+03 40.3422
-3.140314e+03 40.3326
-3.130313e+03 40.3389
-3.120312e+03 40.3487
-3.110311e+03 40.3331
-3.100310e+03 40.3476
-3.090309e+03 40.3283
-3.080308e+03 40.3634
-3.070307e+03 40.3345
-3.060306e+03 40.3349
-3.050305e+03 40.2948
-3.040304e+03 40.3034
-3.030303e+03 40.3498
-3.020302e+03 40.3049
-3.010301e+03 40.3562
-3.000300e+03 40.3088
-2.990299e+03 40.3312
-2.980298e+03 40.2837
-2.970297e+03 40.3107
-2.960296e+03 40.2829
-2.950295e+03 40.2990
-2.940294e+03 40.2511
-2.930293e+03 40.2507
-2.920292e+03 40.2881
-2.910291e+03 40.2856
-2.900290e+03 40.2632
-2.890289e+03 40.2416
-2.880288e+03 40.2626
-2.870287e+03 40.2866
-2.860286e+03 40.3263
-2.850285e+03 40.2794
-2.840284e+03 40.2614
-2.830283e+03 40.2634
-2.820282e+03 40.2399
-2.810281e+03 40.2175
-2.800280e+03 40.2171
-2.790279e+03 40.2278
-2.780278e+03 40.2321
-2.770277e+03 40.2259
-2.760276e+03 40.1742
-2.750275e+03 40.1716
-2.740274e+03 40.1982
-2.730273e+03 40.1775
-2.720272e+03 40.1586
-2.710271e+03 40.2011
-2.700270e+03 40.2113
-2.690269e+03 40.2243
-2.680268e+03 40.2163
-2.670267e+03 40.1784
-2.660266e+03 40.2157
-2.650265e+03 40.1889
-2.640264e+03 40.2124
-2.630263e+03 40.2610
-2.620262e+03 40.2259
-2.610261e+03 40.2052
-2.600260e+03 40.1829
-2.590259e+03 40.2039
-2.580258e+03 40.2108
-2.570257e+03 40.2109
-2.560256e+03 40.1790
-2.550255e+03 40.1699
-2.540254e+03 40.1574
-2.530253e+03 40.1980
-2.520252e+03 40.1993
-2.510251e+03 40.1442
-2.500250e+03 40.1534
-2.490249e+03 40.1486
-2.480248e+03 40.1444
-2.470247e+03 40.1641
-2.460246e+03 40.1532
-2.450245e+03 40.1597
-2.440244e+03 40.1282
-2.430243e+03 40.1385
-2.420242e+03 40.1265
-2.410241e+03 40.1099
-2.400240e+03 40.1134
-2.390239e+03 40.1175
-2.380238e+03 40.1001
-2.370237e+03 40.0873
-2.360236e+03 40.0717
-2.350235e+03 40.0877
-2.340234e+03 40.0956
-2.330233e+03 40.0798
-2.320232e+03 40.0863
-2.310231e+03 40.0617
-2.300230e+03 40.0699
-2.290229e+03 40.0386
-2.280228e+03 40.0551
-2.270227e+03 40.0629
-2.260226e+03 40.0263
-2.250225e+03 40.0441
-2.240224e+03 40.0560
-2.230223e+03 40.0501
-2.220222e+03 40.0709
-2.210221e+03 40.0631
-2.200220e+03 40.0854
-2.190219e+03 40.0330
-2.180218e+03 39.9921
-2.170217e+03 40.0082
-2.160216e+03 40.0146
-2.150215e+03 39.9957
-2.140214e+03 40.0539
-2.130213e+03 40.0241
-2.120212e+03 40.0232
-2.110211e+03 40.0116
-2.100210e+03 40.0202
-2.090209e+03 39.9821
-2.080208e+03 40.0169
-2.070207e+03 40.0404
-2.060206e+03 39.9871
-2.050205e+03 40.0096
-2.040204e+03 39.9962
-2.030203e+03 39.9715
-2.020202e+03 40.0142
-2.010201e+03 40.0127
-2.000200e+03 39.9808
-1.990199e+03 39.9597
-1.980198e+03 39.9809
-1.970197e+03 40.0007
-1.960196e+03 39.9969
-1.950195e+03 39.9999
-1.940194e+03 39.9906
-1.930193e+03 40.0025
-1.920192e+03 39.9830
-1.910191e+03 39.9648
-1.900190e+03 39.9742
-1.890189e+03 40.0091
-1.880188e+03 39.9946
-1.870187e+03 39.9824
-1.860186e+03 39.9945
-1.850185e+03 39.9648
-1.840184e+03 39.9964
-1.830183e+03 39.9573
-1.820182e+03 39.9419
-1.810181e+03 39.9651
-1.800180e+03 39.9460
-1.790179e+03 39.9424
-1.780178e+03 39.9281
-1.770177e+03 39.9237
-1.760176e+03 39.9577
-1.750175e+03 39.9415
-1.740174e+03 39.9350
-1.730173e+03 39.9317
-1.720172e+03 39.9133
-1.710171e+03 39.9276
-1.700170e+03 39.9185
-1.690169e+03 39.9186
-1.680168e+03 39.8866
-1.670167e+03 39.8990
-1.660166e+03 39.9068
-1.650165e+03 39.8720
-1.640164e+03 39.8499
-1.630163e+03 39.8696
-1.620162e+03 39.8814
-1.610161e+03 39.8522
-1.600160e+03 39.8735
-1.590159e+03 39.8502
-1.580158e+03 39.8960
-1.570157e+03 39.8448
-1.560156e+03 39.8413
-1.550155e+03 39.8201
-1.540154e+03 39.8296
-1.530153e+03 39.8213
-1.520152e+03 39.8407
-1.510151e+03 39.8395
-1.500150e+03 39.8151
-1.490149e+03 39.8360
-1.480148e+03 39.7964
-1.470147e+03 39.8313
-1.460146e+03 39.7985
-1.450145e+03 39.8612
-1.440144e+03 39.8333
-1.430143e+03 39.7731
-1.420142e+03 39.7872
-1.410141e+03 39.8214
-1.400140e+03 39.7887
-1.390139e+03 39.8031
-1.380138e+03 39.7875
-1.370137e+03 39.8089
-1.360136e+03 39.7727
-1.350135e+03 39.8011
-1.340134e+03 39.7927
-1.330133e+03 39.7796
-1.320132e+03 39.7317
-1.310131e+03 39.7689
-1.300130e+03 39.7726
-1.290129e+03 39.7828
-1.280128e+03 39.7511
-1.270127e+03 39.7491
-1.260126e+03 39.7559
-1.250125e+03 39.7872
-1.240124e+03 39.7463
-1.230123e+03 39.7411
-1.220122e+03 39.6998
-1.210121e+03 39.7214
-1.200120e+03 39.7417
-1.190119e+03 39.7099
-1.180118e+03 39.7194
-1.170117e+03 39.7477
-1.160116e+03 39.6842
-1.150115e+03 39.7231
-1.140114e+03 39.7077
-1.130113e+03 39.6780
-1.120112e+03 39.6939
-1.110111e+03 39.7023
-1.100110e+03 39.7292
-1.090109e+03 39.7026
-1.080108e+03 39.6736
-1.070107e+03 39.7341
-1.060106e+03 39.6798
-1.050105e+03 39.7292
-1.040104e+03 39.6845
-1.030103e+03 39.6968
-1.020102e+03 39.6722
-1.010101e+03 39.6770
-1.000100e+03 39.7323
-9.900990e+02 39.7098
-9.800980e+02 39.6972
-9.700970e+02 39.7311
-9.600960e+02 39.7112
-9.500950e+02 39.6731
-9.400940e+02 39.6843
-9.300930e+02 39.6740
-9.200920e+02 39.6563
-9.100910e+02 39.6908
-9.000900e+02 39.6747
-8.900890e+02 39.6769
-8.800880e+02 39.6523
-8.700870e+02 39.6334
-8.600860e+02 39.6306
-8.500850e+02 39.6653
-8.400840e+02 39.6344
-8.300830e+02 39.6285
-8.200820e+02 39.6424
-8.100810e+02 39.6513
-8.000800e+02 39.6423
-7.900790e+02 39.6279
-7.800780e+02 39.6396
-7.700770e+02 39.6394
-7.600760e+02 39.6380
-7.500750e+02 39.6559
-7.400740e+02 39.6401
-7.300730e+02 39.6438
-7.200720e+02 39.6170
-7.100710e+02 39.6434
-7.000700e+02 39.5996
-6.900690e+02 39.5962
-6.800680e+02 39.5911
-6.700670e+02 39.6190
-6.600660e+02 39.6156
-6.500650e+02 39.5826
-6.400640e+02 39.6094
-6.300630e+02 39.6164
-6.200620e+02 39.6067
-6.100610e+02 39.6176
-6.000600e+02 39.6052
-5.900590e+02 39.5600
-5.800580e+02 39.5790
-5.700570e+02 39.5855
-5.600560e+02 39.5850
-5.500550e+02 39.5875
-5.400540e+02 39.5819
-5.300530e+02 39.6011
-5.200520e+02 39.5943
-5.100510e+02 39.5757
-5.000500e+02 39.5877
-4.900490e+02 39.5464
-4.800480e+02 39.5305
-4.700470e+02 39.5490
-4.600460e+02 39.5484
-4.500450e+02 39.5278
-4.400440e+02 39.5443
-4.300430e+02 39.5377
-4.200420e+02 39.5601
-4.100410e+02 39.5360
-4.000400e+02 39.5246
-3.900390e+02 39.5212
-3.800380e+02 39.5329
-3.700370e+02 39.4999
-3.600360e+02 39.5441
-3.500350e+02 39.5540
-3.400340e+02 39.5162
-3.300330e+02 39.4833
-3.200320e+02 39.4988
-3.100310e+02 39.4741
-3.000300e+02 39.5108
-2.900290e+02 39.5203
-2.800280e+02 39.4807
-2.700270e+02 39.4837
-2.600260e+02 39.4492
-2.500250e+02 39.4355
-2.400240e+02 39.4793
-2.300230e+02 39.4814
-2.200220e+02 39.4681
-2.100210e+02 39.4686
-2.000200e+02 39.4876
-1.900190e+02 39.4742
-1.800180e+02 39.4722
-1.700170e+02 39.4801
-1.600160e+02 39.4753
-1.500150e+02 39.4539
-1.400140e+02 39.4479
-1.300130e+02 39.4543
-1.200120e+02 39.4775
-1.100110e+02 39.4647
-1.000100e+02 39.4382
-9.000900e+01 39.4252
-8.000800e+01 39.4269
-7.000700e+01 39.4078
-6.000600e+01 39.4347
-5.000500e+01 39.3995
-4.000400e+01 39.4244
-3.000300e+01 39.4436
-2.000200e+01 39.4049
-1.000100e+01 39.3675
   0 39.3778
1.000100e+01 39.3759
2.000200e+01 39.3855
3.000300e+01 39.3990
4.000400e+01 39.3624
5.000500e+01 39.3498
6.000600e+01 39.3732
7.000700e+01 39.3543
8.000800e+01 39.3719
9.000900e+01 39.3762
1.000100e+02 39.3779
1.100110e+02 39.3229
1.200120e+02 39.3279
1.300130e+02 39.3382
1.400140e+02 39.3374
1.500150e+02 39.3252
1.600160e+02 39.3519
1.700170e+02 39.3363
1.800180e+02 39.3901
1.900190e+02 39.3116
2.000200e+02 39.3170
2.100210e+02 39.3312
2.200220e+02 39.3377
2.300230e+02 39.3639
2.400240e+02 39.3593
2.500250e+02 39.3384
2.600260e+02 39.3258
2.700270e+02 39.3314
2.800280e+02 39.3300
2.900290e+02 39.2894
3.000300e+02 39.3104
3.100310e+02 39.3058
3.200320e+02 39.3662
3.300330e+02 39.2901
3.400340e+02 39.2734
3.500350e+02 39.2894
3.600360e+02 39.2977
3.700370e+02 39.3347
3.800380e+02 39.2795
3.900390e+02 39.2890
4.000400e+02 39.2948
4.100410e+02 39.3129
4.200420e+02 39.2982
4.300430e+02 39.3003
4.400440e+02 39.2927
4.500450e+02 39.2677
4.600460e+02 39.2684
4.700470e+02 39.2849
4.800480e+02 39.2433
4.900490e+02 39.2901
5.000500e+02 39.2540
5.100510e+02 39.2286
5.200520e+02 39.2287
5.300530e+02 39.2390
5.400540e+02 39.2457
5.500550e+02 39.2312
5.600560e+02 39.2100
5.700570e+02 39.2231
5.800580e+02 39.1675
5.900590e+02 39.2150
6.000600e+02 39.2427
6.100610e+02 39.2264
6.200620e+02 39.2269
6.300630e+02 39.2010
6.400640e+02 39.2406
6.500650e+02 39.1947
6.600660e+02 39.2254
6.700670e+02 39.1972
6.800680e+02 39.2166
6.900690e+02 39.1845
7.000700e+02 39.1786
7.100710e+02 39.1702
7.200720e+02 39.1872
7.300730e+02 39.1976
7.400740e+02 39.1727
7.500750e+02 39.1645
7.600760e+02 39.1768
7.700770e+02 39.1818
7.800780e+02 39.1964
7.900790e+02 39.1960
8.000800e+02 39.1431
8.100810e+02 39.1978
8.200820e+02 39.1653
8.300830e+02 39.1930
8.400840e+02 39.1486
8.500850e+02 39.1802
8.600860e+02 39.1520
8.700870e+02 39.1499
8.800880e+02 39.1701
8.900890e+02 39.1415
9.000900e+02 39.1909
9.100910e+02 39.1647
9.200920e+02 39.1247
9.300930e+02 39.1625
9.400940e+02 39.1412
9.500950e+02 39.1626
9.600960e+02 39.1292
9.700970e+02 39.1570
9.800980e+02 39.1170
9.900990e+02 39.1117
1.000100e+03 39.1497
1.010101e+03 39.0947
1.020102e+03 39.1453
1.030103e+03 39.1595
1.040104e+03 39.1370
1.050105e+03 39.1068
1.060106e+03 39.1014
1.070107e+03 39.1111
1.080108e+03 39.1088
1.090109e+03 39.1052
1.100110e+03 39.0663
1.110111e+03 39.0806
1.120112e+03 39.0607
1.130113e+03 39.0794
1.140114e+03 39.1334
1.150115e+03 39.1282
1.160116e+03 39.0940
1.170117e+03 39.1066
1.180118e+03 39.0398
1.190119e+03 39.0642
1.200120e+03 39.0875
1.210121e+03 39.0458
1.220122e+03 39.0801
1.230123e+03 39.0615
1.240124e+03 39.0849
1.250125e+03 39.0569
1.260126e+03 39.0650
1.270127e+03 39.0568
1.280128e+03 39.0931
1.290129e+03 39.0525
1.300130e+03 39.0804
1.310131e+03 39.0341
1.320132e+03 38.9949
1.330133e+03 39.0081
1.340134e+03 39.0558
1.350135e+03 39.0165
1.360136e+03 39.0456
1.370137e+03 39.0137
1.380138e+03 39.0618
1.390139e+03 39.0047
1.400140e+03 39.0326
1.410141e+03 39.0249
1.420142e+03 39.0403
1.430143e+03 39.0529
1.440144e+03 39.0096
1.450145e+03 38.9816
1.460146e+03 38.9980
1.470147e+03 38.9931
1.480148e+03 39.0202
1.490149e+03 38.9707
1.500150e+03 38.9768
1.510151e+03 39.0281
1.520152e+03 38.9808
1.530153e+03 38.9899
1.540154e+03 38.9943
1.550155e+03 38.9827
1.560156e+03 38.9857
1.570157e+03 39.0058
1.580158e+03 39.0117
1.590159e+03 38.9734
1.600160e+03 39.0074
1.610161e+03 38.9868
1.620162e+03 38.9835
1.630163e+03 38.9761
1.640164e+03 39.0035
1.650165e+03 38.9838
1.660166e+03 39.0183
1.670167e+03 38.9912
1.680168e+03 39.0066
1.690169e+03 38.9861
1.700170e+03 38.9760
1.710171e+03 38.9788
1.720172e+03 38.9811
1.730173e+03 39.0093
1.740174e+03 38.9878
1.750175e+03 38.9389
1.760176e+03 38.9697
1.770177e+03 38.9931
1.780178e+03 38.9707
1.790179e+03 38.9794
1.800180e+03 38.9577
1.810181e+03 38.9776
1.820182e+03 38.9660
1.830183e+03 38.9491
1.840184e+03 38.9615
1.850185e+03 38.9218
1.860186e+03 38.9734
1.870187e+03 38.9713
1.880188e+03 38.9136
1.890189e+03 38.9532
1.900190e+03 38.9200
1.910191e+03 38.9300
1.920192e+03 38.9718
1.930193e+03 38.9593
1.940194e+03 38.9381
1.950195e+03 38.9130
1.960196e+03 38.9224
1.970197e+03 38.9286
1.980198e+03 38.9112
1.990199e+03 38.9575
2.000200e+03 38.9009
2.010201e+03 38.9057
2.020202e+03 38.9149
2.030203e+03 38.8961
2.040204e+03 38.8913
2.050205e+03 38.9337
2.060206e+03 38.8518
2.070207e+03 38.8599
2.080208e+03 38.8875
2.090209e+03 38.9050
2.100210e+03 38.8731
2.110211e+03 38.8866
2.120212e+03 38.8753
2.130213e+03 38.8624
2.140214e+03 38.8664
2.150215e+03 38.8673
2.160216e+03 38.8877
2.170217e+03 38.8701
2.180218e+03 38.8508
2.190219e+03 38.8398
2.200220e+03 38.8698
2.210221e+03 38.8517
2.220222e+03 38.8282
2.230223e+03 38.8593
2.240224e+03 38.8295
2.250225e+03 38.8755
2.260226e+03 38.8682
2.270227e+03 38.8756
2.280228e+03 38.8490
2.290229e+03 38.8675
2.300230e+03 38.8526
2.310231e+03 38.8486
2.320232e+03 38.8259
2.330233e+03 38.8213
2.340234e+03 38.8126
2.350235e+03 38.8083
2.360236e+03 38.8081
2.370237e+03 38.7906
2.380238e+03 38.7637
2.390239e+03 38.7896
2.400240e+03 38.7914
2.410241e+03 38.7880
2.420242e+03 38.8032
2.430243e+03 38.7845
2.440244e+03 38.7903
2.450245e+03 38.8036
2.460246e+03 38.7515
2.470247e+03 38.7698
2.480248e+03 38.7895
2.490249e+03 38.7489
2.500250e+03 38.7623
2.510251e+03 38.7215
2.520252e+03 38.7745
2.530253e+03 38.7463
2.540254e+03 38.7378
2.550255e+03 38.7547
2.560256e+03 38.7779
2.570257e+03 38.7855
2.580258e+03 38.7189
2.590259e+03 38.7730
2.600260e+03 38.7738
2.610261e+03 38.7778
2.620262e+03 38.7578
2.630263e+03 38.7513
2.640264e+03 38.7350
2.650265e+03 38.7660
2.660266e+03 38.7484
2.670267e+03 38.7443
2.680268e+03 38.7321
2.690269e+03 38.7081
2.700270e+03 38.7307
2.710271e+03 38.7504
2.720272e+03 38.7492
2.730273e+03 38.7443
2.740274e+03 38.6889
2.750275e+03 38.6813
2.760276e+03 38.7338
2.770277e+03 38.6932
2.780278e+03 38.6960
2.790279e+03 38.6836
2.800280e+03 38.6762
2.810281e+03 38.6877
2.820282e+03 38.6593
2.830283e+03 38.6822
2.840284e+03 38.6709
2.850285e+03 38.6710
2.860286e+03 38.6684
2.870287e+03 38.6475
2.880288e+03 38.6736
2.890289e+03 38.6928
2.900290e+03 38.6747
2.910291e+03 38.6762
2.920292e+03 38.6691
2.930293e+03 38.6222
2.940294e+03 38.6159
2.950295e+03 38.6649
2.960296e+03 38.6704
2.970297e+03 38.6262
2.980298e+03 38.6014
2.990299e+03 38.6302
3.000300e+03 38.6225
3.010301e+03 38.6156
3.020302e+03 38.6166
3.030303e+03 38.6130
3.040304e+03 38.5904
3.050305e+03 38.6217
3.060306e+03 38.5858
3.070307e+03 38.5990
3.080308e+03 38.5917
3.090309e+03 38.5727
3.100310e+03 38.6156
3.110311e+03 38.5748
3.120312e+03 38.5802
3.130313e+03 38.5952
3.140314e+03 38.5731
3.150315e+03 38.5748
3.160316e+03 38.5792
3.170317e+03 38.5561
3.180318e+03 38.5715
3.190319e+03 38.5570
3.200320e+03 38.5566
3.210321e+03 38.5380
3.220322e+03 38.5494
3.230323e+03 38.5609
3.240324e+03 38.5523
3.250325e+03 38.5514
3.260326e+03 38.5583
3.270327e+03 38.5057
3.280328e+03 38.5291
3.290329e+03 38.5407
3.300330e+03 38.5010
3.310331e+03 38.5468
3.320332e+03 38.4891
3.330333e+03 38.5095
3.340334e+03 38.5056
3.350335e+03 38.5428
3.360336e+03 38.5491
3.370337e+03 38.5153
3.380338e+03 38.5205
3.390339e+03 38.4787
3.400340e+03 38.5250
3.410341e+03 38.4964
3.420342e+03 38.5002
3.430343e+03 38.4674
3.440344e+03 38.4574
3.450345e+03 38.4686
3.460346e+03 38.4518
3.470347e+03 38.4737
3.480348e+03 38.4200
3.490349e+03 38.4709
3.500350e+03 38.4954
3.510351e+03 38.4632
3.520352e+03 38.4615
3.530353e+03 38.4568
3.540354e+03 38.5049
3.550355e+03 38.4707
3.560356e+03 38.4663
3.570357e+03 38.5010
3.580358e+03 38.4552
3.590359e+03 38.4902
3.600360e+03 38.4634
3.610361e+03 38.4935
3.620362e+03 38.4602
3.630363e+03 38.4587
3.640364e+03 38.4596
3.650365e+03 38.4635
3.660366e+03 38.4456
3.670367e+03 38.4355
3.680368e+03 38.4533
3.690369e+03 38.4558
3.700370e+03 38.4639
3.710371e+03 38.4296
3.720372e+03 38.4461
3.730373e+03 38.4400
3.740374e+03 38.4318
3.750375e+03 38.4594
3.760376e+03 38.4315
3.770377e+03 38.4335
3.780378e+03 38.4426
3.790379e+03 38.4323
3.800380e+03 38.3789
3.810381e+03 38.3859
3.820382e+03 38.3787
3.830383e+03 38.3702
3.840384e+03 38.3711
3.850385e+03 38.3820
3.860386e+03 38.3756
3.870387e+03 38.3806
3.880388e+03 38.3990
3.890389e+03 38.3551
3.900390e+03 38.3770
3.910391e+03 38.3559
3.920392e+03 38.3664
3.930393e+03 38.3577
3.940394e+03 38.3514
3.950395e+03 38.3562
3.960396e+03 38.3362
3.970397e+03 38.3523
3.980398e+03 38.3429
3.990399e+03 38.3582
4.000400e+03 38.3381
4.010401e+03 38.3188
4.020402e+03 38.3323
4.030403e+03 38.2871
4.040404e+03 38.3359
4.050405e+03 38.3032
4.060406e+03 38.3145
4.070407e+03 38.3079
4.080408e+03 38.3082
4.090409e+03 38.2913
4.100410e+03 38.3066
4.110411e+03 38.3249
4.120412e+03 38.2981
4.130413e+03 38.2863
4.140414e+03 38.2576
4.150415e+03 38.3001
4.160416e+03 38.2853
4.170417e+03 38.2772
4.180418e+03 38.2855
4.190419e+03 38.3150
4.200420e+03 38.2553
4.210421e+03 38.2812
4.220422e+03 38.2565
4.230423e+03 38.2395
4.240424e+03 38.2421
4.250425e+03 38.2521
4.260426e+03 38.2067
4.270427e+03 38.2370
4.280428e+03 38.1680
4.290429e+03 38.1761
4.300430e+03 38.2149
4.310431e+03 38.2104
4.320432e+03 38.1831
4.330433e+03 38.1943
4.340434e+03 38.1781
4.350435e+03 38.1572
4.360436e+03 38.1399
4.370437e+03 38.1338
4.380438e+03 38.1249
4.390439e+03 38.1548
4.400440e+03 38.1202
4.410441e+03 38.1149
4.420442e+03 38.0714
4.430443e+03 38.0893
4.440444e+03 38.0742
4.450445e+03 38.0906
4.460446e+03 38.0993
4.470447e+03 38.0867
4.480448e+03 38.0740
4.490449e+03 38.0815
4.500450e+03 38.0912
4.510451e+03 38.0791
4.520452e+03 38.0869
4.530453e+03 38.0824
4.540454e+03 38.0987
4.550455e+03 38.0510
4.560456e+03 38.0299
4.570457e+03 37.9886
4.580458e+03 38.0294
4.590459e+03 38.0332
4.600460e+03 38.0459
4.610461e+03 38.0239
4.620462e+03 37.9924
4.630463e+03 37.9820
4.640464e+03 37.9711
4.650465e+03 37.9334
4.660466e+03 37.9465
4.670467e+03 37.9307
4.680468e+03 37.9411
4.690469e+03 37.9195
4.700470e+03 37.9176
4.710471e+03 37.8633
4.720472e+03 37.8648
4.730473e+03 37.8755
4.740474e+03 37.8634
4.750475e+03 37.8772
4.760476e+03 37.8689
4.770477e+03 37.8548
4.780478e+03 37.7895
4.790479e+03 37.8167
4.800480e+03 37.7524
4.810481e+03 37.7176
4.820482e+03 37.7155
4.830483e+03 37.6673
4.840484e+03 37.6776
4.850485e+03 37.6136
4.860486e+03 37.5905
4.870487e+03 37.5486
4.880488e+03 37.5106
4.890489e+03 37.5020
4.900490e+03 37.4486
4.910491e+03 37.4363
4.920492e+03 37.3628
4.930493e+03 37.2789
4.940494e+03 37.1943
4.950495e+03 37.1298
4.960496e+03 37.0079
4.970497e+03 36.7814
4.980498e+03 36.5779
4.990499e+03 36.2568
5.000500e+03 35.5972


==> Dat/SSFM_New/ISRS_16QAM_Nch=101x100GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 19.6268
-4.900490e+03 20.1885
-4.800480e+03 20.3321
-4.700470e+03 20.3930
-4.600460e+03 20.4047
-4.500450e+03 20.4004
-4.400440e+03 20.3221
-4.300430e+03 20.3385
-4.200420e+03 20.3559
-4.100410e+03 20.3786
-4.000400e+03 20.3377
-3.900390e+03 20.3386
-3.800380e+03 20.3716
-3.700370e+03 20.3115
-3.600360e+03 20.2672
-3.500350e+03 20.2612
-3.400340e+03 20.2689
-3.300330e+03 20.2663
-3.200320e+03 20.1330
-3.100310e+03 20.1108
-3.000300e+03 20.0956
-2.900290e+03 19.9547
-2.800280e+03 19.9941
-2.700270e+03 19.9362
-2.600260e+03 19.9363
-2.500250e+03 19.8356
-2.400240e+03 19.8012
-2.300230e+03 19.7433
-2.200220e+03 19.6736
-2.100210e+03 19.6315
-2.000200e+03 19.6026
-1.900190e+03 19.6138
-1.800180e+03 19.5420
-1.700170e+03 19.5578
-1.600160e+03 19.4597
-1.500150e+03 19.3965
-1.400140e+03 19.4009
-1.300130e+03 19.3731
-1.200120e+03 19.2629
-1.100110e+03 19.2559
-1.000100e+03 19.2281
-9.000900e+02 19.2751
-8.000800e+02 19.2375
-7.000700e+02 19.1343
-6.000600e+02 19.0930
-5.000500e+02 19.0649
-4.000400e+02 19.0708
-3.000300e+02 19.0188
-2.000200e+02 18.9581
-1.000100e+02 18.8804
   0 18.8311
1.000100e+02 18.7929
2.000200e+02 18.7458
3.000300e+02 18.7729
4.000400e+02 18.7000
5.000500e+02 18.7165
6.000600e+02 18.6565
7.000700e+02 18.6545
8.000800e+02 18.6498
9.000900e+02 18.5862
1.000100e+03 18.5312
1.100110e+03 18.5037
1.200120e+03 18.4578
1.300130e+03 18.4801
1.400140e+03 18.4405
1.500150e+03 18.4497
1.600160e+03 18.4102
1.700170e+03 18.3585
1.800180e+03 18.3609
1.900190e+03 18.3383
2.000200e+03 18.2817
2.100210e+03 18.2007
2.200220e+03 18.2018
2.300230e+03 18.1676
2.400240e+03 18.1085
2.500250e+03 18.0665
2.600260e+03 17.9821
2.700270e+03 17.9816
2.800280e+03 18.0391
2.900290e+03 17.9768
3.000300e+03 17.9279
3.100310e+03 17.9163
3.200320e+03 17.8443
3.300330e+03 17.8233
3.400340e+03 17.7825
3.500350e+03 17.7540
3.600360e+03 17.7198
3.700370e+03 17.6132
3.800380e+03 17.6122
3.900390e+03 17.6110
4.000400e+03 17.5008
4.100410e+03 17.4730
4.200420e+03 17.4170
4.300430e+03 17.3772
4.400440e+03 17.3329
4.500450e+03 17.2859
4.600460e+03 17.1649
4.700470e+03 17.0856
4.800480e+03 16.9536
4.900490e+03 16.7044
5.000500e+03 16.0526


==> Dat/SSFM_New/ISRS_16QAM_Nch=101x100GBaud_1x100km_Ptot=25dBm_BA_SNR_vs_Ch.dat <==
-5.000500e+03 30.4596
-4.900490e+03 29.8979
-4.800480e+03 29.7543
-4.700470e+03 29.6934
-4.600460e+03 29.6817
-4.500450e+03 29.6860
-4.400440e+03 29.7643
-4.300430e+03 29.7480
-4.200420e+03 29.7305
-4.100410e+03 29.7078
-4.000400e+03 29.7487
-3.900390e+03 29.7478
-3.800380e+03 29.7148
-3.700370e+03 29.7749
-3.600360e+03 29.8192
-3.500350e+03 29.8252
-3.400340e+03 29.8176
-3.300330e+03 29.8202
-3.200320e+03 29.9535
-3.100310e+03 29.9756
-3.000300e+03 29.9908
-2.900290e+03 30.1318
-2.800280e+03 30.0924
-2.700270e+03 30.1502
-2.600260e+03 30.1502
-2.500250e+03 30.2508
-2.400240e+03 30.2852
-2.300230e+03 30.3431
-2.200220e+03 30.4128
-2.100210e+03 30.4549
-2.000200e+03 30.4839
-1.900190e+03 30.4726
-1.800180e+03 30.5444
-1.700170e+03 30.5286
-1.600160e+03 30.6267
-1.500150e+03 30.6899
-1.400140e+03 30.6856
-1.300130e+03 30.7133
-1.200120e+03 30.8235
-1.100110e+03 30.8305
-1.000100e+03 30.8584
-9.000900e+02 30.8114
-8.000800e+02 30.8489
-7.000700e+02 30.9522
-6.000600e+02 30.9935
-5.000500e+02 31.0215
-4.000400e+02 31.0156
-3.000300e+02 31.0676
-2.000200e+02 31.1283
-1.000100e+02 31.2061
   0 31.2553
1.000100e+02 31.2936
2.000200e+02 31.3406
3.000300e+02 31.3136
4.000400e+02 31.3864
5.000500e+02 31.3700
6.000600e+02 31.4299
7.000700e+02 31.4319
8.000800e+02 31.4366
9.000900e+02 31.5003
1.000100e+03 31.5552
1.100110e+03 31.5827
1.200120e+03 31.6286
1.300130e+03 31.6064
1.400140e+03 31.6459
1.500150e+03 31.6368
1.600160e+03 31.6763
1.700170e+03 31.7279
1.800180e+03 31.7255
1.900190e+03 31.7481
2.000200e+03 31.8047
2.100210e+03 31.8858
2.200220e+03 31.8846
2.300230e+03 31.9188
2.400240e+03 31.9779
2.500250e+03 32.0199
2.600260e+03 32.1043
2.700270e+03 32.1048
2.800280e+03 32.0473
2.900290e+03 32.1096
3.000300e+03 32.1585
3.100310e+03 32.1701
3.200320e+03 32.2421
3.300330e+03 32.2632
3.400340e+03 32.3039
3.500350e+03 32.3324
3.600360e+03 32.3667
3.700370e+03 32.4732
3.800380e+03 32.4742
3.900390e+03 32.4754
4.000400e+03 32.5857
4.100410e+03 32.6134
4.200420e+03 32.6694
4.300430e+03 32.7092
4.400440e+03 32.7535
4.500450e+03 32.8005
4.600460e+03 32.9216
4.700470e+03 33.0009
4.800480e+03 33.1328
4.900490e+03 33.3820
5.000500e+03 34.0339


==> Dat/SSFM_New/ISRS_16QAM_Nch=101x100GBaud_1x100km_Ptot=25dBm_PhiNL=0.03mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 19.6268
-4.900490e+03 20.1885
-4.800480e+03 20.3321
-4.700470e+03 20.3930
-4.600460e+03 20.4047
-4.500450e+03 20.4004
-4.400440e+03 20.3221
-4.300430e+03 20.3385
-4.200420e+03 20.3559
-4.100410e+03 20.3786
-4.000400e+03 20.3377
-3.900390e+03 20.3386
-3.800380e+03 20.3716
-3.700370e+03 20.3115
-3.600360e+03 20.2672
-3.500350e+03 20.2612
-3.400340e+03 20.2689
-3.300330e+03 20.2663
-3.200320e+03 20.1330
-3.100310e+03 20.1108
-3.000300e+03 20.0956
-2.900290e+03 19.9547
-2.800280e+03 19.9941
-2.700270e+03 19.9362
-2.600260e+03 19.9363
-2.500250e+03 19.8356
-2.400240e+03 19.8012
-2.300230e+03 19.7433
-2.200220e+03 19.6736
-2.100210e+03 19.6315
-2.000200e+03 19.6026
-1.900190e+03 19.6138
-1.800180e+03 19.5420
-1.700170e+03 19.5578
-1.600160e+03 19.4597
-1.500150e+03 19.3965
-1.400140e+03 19.4009
-1.300130e+03 19.3731
-1.200120e+03 19.2629
-1.100110e+03 19.2559
-1.000100e+03 19.2281
-9.000900e+02 19.2751
-8.000800e+02 19.2375
-7.000700e+02 19.1343
-6.000600e+02 19.0930
-5.000500e+02 19.0649
-4.000400e+02 19.0708
-3.000300e+02 19.0188
-2.000200e+02 18.9581
-1.000100e+02 18.8804
   0 18.8311
1.000100e+02 18.7929
2.000200e+02 18.7458
3.000300e+02 18.7729
4.000400e+02 18.7000
5.000500e+02 18.7165
6.000600e+02 18.6565
7.000700e+02 18.6545
8.000800e+02 18.6498
9.000900e+02 18.5862
1.000100e+03 18.5312
1.100110e+03 18.5037
1.200120e+03 18.4578
1.300130e+03 18.4801
1.400140e+03 18.4405
1.500150e+03 18.4497
1.600160e+03 18.4102
1.700170e+03 18.3585
1.800180e+03 18.3609
1.900190e+03 18.3383
2.000200e+03 18.2817
2.100210e+03 18.2007
2.200220e+03 18.2018
2.300230e+03 18.1676
2.400240e+03 18.1085
2.500250e+03 18.0665
2.600260e+03 17.9821
2.700270e+03 17.9816
2.800280e+03 18.0391
2.900290e+03 17.9768
3.000300e+03 17.9279
3.100310e+03 17.9163
3.200320e+03 17.8443
3.300330e+03 17.8233
3.400340e+03 17.7825
3.500350e+03 17.7540
3.600360e+03 17.7198
3.700370e+03 17.6132
3.800380e+03 17.6122
3.900390e+03 17.6110
4.000400e+03 17.5008
4.100410e+03 17.4730
4.200420e+03 17.4170
4.300430e+03 17.3772
4.400440e+03 17.3329
4.500450e+03 17.2859
4.600460e+03 17.1649
4.700470e+03 17.0856
4.800480e+03 16.9536
4.900490e+03 16.7044
5.000500e+03 16.0526


==> Dat/SSFM_New/ISRS_16QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 26.4735
-4.960496e+03 27.2766
-4.920492e+03 27.5068
-4.880488e+03 27.6042
-4.840484e+03 27.7135
-4.800480e+03 27.7814
-4.760476e+03 27.8238
-4.720472e+03 27.8264
-4.680468e+03 27.8399
-4.640464e+03 27.8742
-4.600460e+03 27.9434
-4.560456e+03 27.9351
-4.520452e+03 27.9560
-4.480448e+03 27.9887
-4.440444e+03 27.9701
-4.400440e+03 27.9458
-4.360436e+03 27.9946
-4.320432e+03 27.9338
-4.280428e+03 27.9375
-4.240424e+03 27.9182
-4.200420e+03 27.9305
-4.160416e+03 27.9417
-4.120412e+03 27.9187
-4.080408e+03 27.8920
-4.040404e+03 27.8822
-4.000400e+03 27.8530
-3.960396e+03 27.8151
-3.920392e+03 27.8257
-3.880388e+03 27.8644
-3.840384e+03 27.8157
-3.800380e+03 27.8199
-3.760376e+03 27.7767
-3.720372e+03 27.7821
-3.680368e+03 27.7787
-3.640364e+03 27.7223
-3.600360e+03 27.6947
-3.560356e+03 27.7226
-3.520352e+03 27.7282
-3.480348e+03 27.7366
-3.440344e+03 27.7323
-3.400340e+03 27.7186
-3.360336e+03 27.7512
-3.320332e+03 27.7142
-3.280328e+03 27.7198
-3.240324e+03 27.7239
-3.200320e+03 27.6870
-3.160316e+03 27.6652
-3.120312e+03 27.6552
-3.080308e+03 27.6683
-3.040304e+03 27.6793
-3.000300e+03 27.6742
-2.960296e+03 27.6261
-2.920292e+03 27.6282
-2.880288e+03 27.5873
-2.840284e+03 27.5451
-2.800280e+03 27.5221
-2.760276e+03 27.5165
-2.720272e+03 27.5182
-2.680268e+03 27.4632
-2.640264e+03 27.4639
-2.600260e+03 27.4339
-2.560256e+03 27.4229
-2.520252e+03 27.4025
-2.480248e+03 27.4097
-2.440244e+03 27.3854
-2.400240e+03 27.3924
-2.360236e+03 27.3765
-2.320232e+03 27.3732
-2.280228e+03 27.3622
-2.240224e+03 27.3426
-2.200220e+03 27.3365
-2.160216e+03 27.3348
-2.120212e+03 27.3367
-2.080208e+03 27.3025
-2.040204e+03 27.2918
-2.000200e+03 27.2885
-1.960196e+03 27.2929
-1.920192e+03 27.2764
-1.880188e+03 27.2621
-1.840184e+03 27.2244
-1.800180e+03 27.2324
-1.760176e+03 27.2174
-1.720172e+03 27.2495
-1.680168e+03 27.2298
-1.640164e+03 27.2039
-1.600160e+03 27.1914
-1.560156e+03 27.2087
-1.520152e+03 27.1528
-1.480148e+03 27.1784
-1.440144e+03 27.1288
-1.400140e+03 27.1468
-1.360136e+03 27.1306
-1.320132e+03 27.1086
-1.280128e+03 27.0347
-1.240124e+03 27.0787
-1.200120e+03 27.0691
-1.160116e+03 27.0312
-1.120112e+03 27.0420
-1.080108e+03 27.0387
-1.040104e+03 27.0228
-1.000100e+03 26.9712
-9.600960e+02 26.9584
-9.200920e+02 27.0138
-8.800880e+02 26.9769
-8.400840e+02 26.9719
-8.000800e+02 26.9510
-7.600760e+02 26.9738
-7.200720e+02 26.9561
-6.800680e+02 26.9171
-6.400640e+02 26.8946
-6.000600e+02 26.8806
-5.600560e+02 26.8780
-5.200520e+02 26.8606
-4.800480e+02 26.9012
-4.400440e+02 26.8098
-4.000400e+02 26.8136
-3.600360e+02 26.8039
-3.200320e+02 26.7588
-2.800280e+02 26.7724
-2.400240e+02 26.7317
-2.000200e+02 26.7437
-1.600160e+02 26.7569
-1.200120e+02 26.7276
-8.000800e+01 26.6649
-4.000400e+01 26.6509
   0 26.6429
4.000400e+01 26.6692
8.000800e+01 26.6920
1.200120e+02 26.6347
1.600160e+02 26.6286
2.000200e+02 26.6001
2.400240e+02 26.6237
2.800280e+02 26.5715
3.200320e+02 26.5705
3.600360e+02 26.5393
4.000400e+02 26.5287
4.400440e+02 26.5415
4.800480e+02 26.5084
5.200520e+02 26.4776
5.600560e+02 26.5050
6.000600e+02 26.4964
6.400640e+02 26.5114
6.800680e+02 26.4719
7.200720e+02 26.4527
7.600760e+02 26.3988
8.000800e+02 26.4116
8.400840e+02 26.4411
8.800880e+02 26.4220
9.200920e+02 26.3930
9.600960e+02 26.3957
1.000100e+03 26.3975
1.040104e+03 26.4053
1.080108e+03 26.3912
1.120112e+03 26.4022
1.160116e+03 26.3840
1.200120e+03 26.3422
1.240124e+03 26.3363
1.280128e+03 26.3063
1.320132e+03 26.2797
1.360136e+03 26.2893
1.400140e+03 26.2747
1.440144e+03 26.2932
1.480148e+03 26.2591
1.520152e+03 26.2882
1.560156e+03 26.2619
1.600160e+03 26.2253
1.640164e+03 26.2045
1.680168e+03 26.1891
1.720172e+03 26.1744
1.760176e+03 26.1666
1.800180e+03 26.1485
1.840184e+03 26.0893
1.880188e+03 26.1397
1.920192e+03 26.1025
1.960196e+03 26.1098
2.000200e+03 26.0687
2.040204e+03 26.0809
2.080208e+03 26.0549
2.120212e+03 26.0397
2.160216e+03 26.0400
2.200220e+03 26.0217
2.240224e+03 26.0336
2.280228e+03 26.0290
2.320232e+03 26.0207
2.360236e+03 25.9891
2.400240e+03 25.9748
2.440244e+03 25.9789
2.480248e+03 25.9828
2.520252e+03 25.9649
2.560256e+03 25.9519
2.600260e+03 25.9102
2.640264e+03 25.9021
2.680268e+03 25.8900
2.720272e+03 25.8918
2.760276e+03 25.8723
2.800280e+03 25.8555
2.840284e+03 25.8200
2.880288e+03 25.7855
2.920292e+03 25.7950
2.960296e+03 25.7888
3.000300e+03 25.7431
3.040304e+03 25.7346
3.080308e+03 25.7315
3.120312e+03 25.7378
3.160316e+03 25.7180
3.200320e+03 25.6877
3.240324e+03 25.6958
3.280328e+03 25.6664
3.320332e+03 25.6549
3.360336e+03 25.6334
3.400340e+03 25.6188
3.440344e+03 25.6061
3.480348e+03 25.6266
3.520352e+03 25.5801
3.560356e+03 25.6069
3.600360e+03 25.5774
3.640364e+03 25.5346
3.680368e+03 25.5342
3.720372e+03 25.4836
3.760376e+03 25.4872
3.800380e+03 25.4873
3.840384e+03 25.4413
3.880388e+03 25.4190
3.920392e+03 25.4265
3.960396e+03 25.4159
4.000400e+03 25.3943
4.040404e+03 25.3774
4.080408e+03 25.3710
4.120412e+03 25.3589
4.160416e+03 25.3347
4.200420e+03 25.3379
4.240424e+03 25.3175
4.280428e+03 25.2936
4.320432e+03 25.2458
4.360436e+03 25.2212
4.400440e+03 25.2071
4.440444e+03 25.1931
4.480448e+03 25.1445
4.520452e+03 25.1207
4.560456e+03 25.0415
4.600460e+03 25.0363
4.640464e+03 24.9909
4.680468e+03 24.9251
4.720472e+03 24.8991
4.760476e+03 24.7954
4.800480e+03 24.7421
4.840484e+03 24.6404
4.880488e+03 24.5195
4.920492e+03 24.3851
4.960496e+03 24.0913
5.000500e+03 23.3143


==> Dat/SSFM_New/ISRS_16QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_PhiNL=0.01mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 26.4735
-4.960496e+03 27.2766
-4.920492e+03 27.5068
-4.880488e+03 27.6042
-4.840484e+03 27.7135
-4.800480e+03 27.7814
-4.760476e+03 27.8238
-4.720472e+03 27.8264
-4.680468e+03 27.8399
-4.640464e+03 27.8742
-4.600460e+03 27.9434
-4.560456e+03 27.9351
-4.520452e+03 27.9560
-4.480448e+03 27.9887
-4.440444e+03 27.9701
-4.400440e+03 27.9458
-4.360436e+03 27.9946
-4.320432e+03 27.9338
-4.280428e+03 27.9375
-4.240424e+03 27.9182
-4.200420e+03 27.9305
-4.160416e+03 27.9417
-4.120412e+03 27.9187
-4.080408e+03 27.8920
-4.040404e+03 27.8822
-4.000400e+03 27.8530
-3.960396e+03 27.8151
-3.920392e+03 27.8257
-3.880388e+03 27.8644
-3.840384e+03 27.8157
-3.800380e+03 27.8199
-3.760376e+03 27.7767
-3.720372e+03 27.7821
-3.680368e+03 27.7787
-3.640364e+03 27.7223
-3.600360e+03 27.6947
-3.560356e+03 27.7226
-3.520352e+03 27.7282
-3.480348e+03 27.7366
-3.440344e+03 27.7323
-3.400340e+03 27.7186
-3.360336e+03 27.7512
-3.320332e+03 27.7142
-3.280328e+03 27.7198
-3.240324e+03 27.7239
-3.200320e+03 27.6870
-3.160316e+03 27.6652
-3.120312e+03 27.6552
-3.080308e+03 27.6683
-3.040304e+03 27.6793
-3.000300e+03 27.6742
-2.960296e+03 27.6261
-2.920292e+03 27.6282
-2.880288e+03 27.5873
-2.840284e+03 27.5451
-2.800280e+03 27.5221
-2.760276e+03 27.5165
-2.720272e+03 27.5182
-2.680268e+03 27.4632
-2.640264e+03 27.4639
-2.600260e+03 27.4339
-2.560256e+03 27.4229
-2.520252e+03 27.4025
-2.480248e+03 27.4097
-2.440244e+03 27.3854
-2.400240e+03 27.3924
-2.360236e+03 27.3765
-2.320232e+03 27.3732
-2.280228e+03 27.3622
-2.240224e+03 27.3426
-2.200220e+03 27.3365
-2.160216e+03 27.3348
-2.120212e+03 27.3367
-2.080208e+03 27.3025
-2.040204e+03 27.2918
-2.000200e+03 27.2885
-1.960196e+03 27.2929
-1.920192e+03 27.2764
-1.880188e+03 27.2621
-1.840184e+03 27.2244
-1.800180e+03 27.2324
-1.760176e+03 27.2174
-1.720172e+03 27.2495
-1.680168e+03 27.2298
-1.640164e+03 27.2039
-1.600160e+03 27.1914
-1.560156e+03 27.2087
-1.520152e+03 27.1528
-1.480148e+03 27.1784
-1.440144e+03 27.1288
-1.400140e+03 27.1468
-1.360136e+03 27.1306
-1.320132e+03 27.1086
-1.280128e+03 27.0347
-1.240124e+03 27.0787
-1.200120e+03 27.0691
-1.160116e+03 27.0312
-1.120112e+03 27.0420
-1.080108e+03 27.0387
-1.040104e+03 27.0228
-1.000100e+03 26.9712
-9.600960e+02 26.9584
-9.200920e+02 27.0138
-8.800880e+02 26.9769
-8.400840e+02 26.9719
-8.000800e+02 26.9510
-7.600760e+02 26.9738
-7.200720e+02 26.9561
-6.800680e+02 26.9171
-6.400640e+02 26.8946
-6.000600e+02 26.8806
-5.600560e+02 26.8780
-5.200520e+02 26.8606
-4.800480e+02 26.9012
-4.400440e+02 26.8098
-4.000400e+02 26.8136
-3.600360e+02 26.8039
-3.200320e+02 26.7588
-2.800280e+02 26.7724
-2.400240e+02 26.7317
-2.000200e+02 26.7437
-1.600160e+02 26.7569
-1.200120e+02 26.7276
-8.000800e+01 26.6649
-4.000400e+01 26.6509
   0 26.6429
4.000400e+01 26.6692
8.000800e+01 26.6920
1.200120e+02 26.6347
1.600160e+02 26.6286
2.000200e+02 26.6001
2.400240e+02 26.6237
2.800280e+02 26.5715
3.200320e+02 26.5705
3.600360e+02 26.5393
4.000400e+02 26.5287
4.400440e+02 26.5415
4.800480e+02 26.5084
5.200520e+02 26.4776
5.600560e+02 26.5050
6.000600e+02 26.4964
6.400640e+02 26.5114
6.800680e+02 26.4719
7.200720e+02 26.4527
7.600760e+02 26.3988
8.000800e+02 26.4116
8.400840e+02 26.4411
8.800880e+02 26.4220
9.200920e+02 26.3930
9.600960e+02 26.3957
1.000100e+03 26.3975
1.040104e+03 26.4053
1.080108e+03 26.3912
1.120112e+03 26.4022
1.160116e+03 26.3840
1.200120e+03 26.3422
1.240124e+03 26.3363
1.280128e+03 26.3063
1.320132e+03 26.2797
1.360136e+03 26.2893
1.400140e+03 26.2747
1.440144e+03 26.2932
1.480148e+03 26.2591
1.520152e+03 26.2882
1.560156e+03 26.2619
1.600160e+03 26.2253
1.640164e+03 26.2045
1.680168e+03 26.1891
1.720172e+03 26.1744
1.760176e+03 26.1666
1.800180e+03 26.1485
1.840184e+03 26.0893
1.880188e+03 26.1397
1.920192e+03 26.1025
1.960196e+03 26.1098
2.000200e+03 26.0687
2.040204e+03 26.0809
2.080208e+03 26.0549
2.120212e+03 26.0397
2.160216e+03 26.0400
2.200220e+03 26.0217
2.240224e+03 26.0336
2.280228e+03 26.0290
2.320232e+03 26.0207
2.360236e+03 25.9891
2.400240e+03 25.9748
2.440244e+03 25.9789
2.480248e+03 25.9828
2.520252e+03 25.9649
2.560256e+03 25.9519
2.600260e+03 25.9102
2.640264e+03 25.9021
2.680268e+03 25.8900
2.720272e+03 25.8918
2.760276e+03 25.8723
2.800280e+03 25.8555
2.840284e+03 25.8200
2.880288e+03 25.7855
2.920292e+03 25.7950
2.960296e+03 25.7888
3.000300e+03 25.7431
3.040304e+03 25.7346
3.080308e+03 25.7315
3.120312e+03 25.7378
3.160316e+03 25.7180
3.200320e+03 25.6877
3.240324e+03 25.6958
3.280328e+03 25.6664
3.320332e+03 25.6549
3.360336e+03 25.6334
3.400340e+03 25.6188
3.440344e+03 25.6061
3.480348e+03 25.6266
3.520352e+03 25.5801
3.560356e+03 25.6069
3.600360e+03 25.5774
3.640364e+03 25.5346
3.680368e+03 25.5342
3.720372e+03 25.4836
3.760376e+03 25.4872
3.800380e+03 25.4873
3.840384e+03 25.4413
3.880388e+03 25.4190
3.920392e+03 25.4265
3.960396e+03 25.4159
4.000400e+03 25.3943
4.040404e+03 25.3774
4.080408e+03 25.3710
4.120412e+03 25.3589
4.160416e+03 25.3347
4.200420e+03 25.3379
4.240424e+03 25.3175
4.280428e+03 25.2936
4.320432e+03 25.2458
4.360436e+03 25.2212
4.400440e+03 25.2071
4.440444e+03 25.1931
4.480448e+03 25.1445
4.520452e+03 25.1207
4.560456e+03 25.0415
4.600460e+03 25.0363
4.640464e+03 24.9909
4.680468e+03 24.9251
4.720472e+03 24.8991
4.760476e+03 24.7954
4.800480e+03 24.7421
4.840484e+03 24.6404
4.880488e+03 24.5195
4.920492e+03 24.3851
4.960496e+03 24.0913
5.000500e+03 23.3143


==> Dat/SSFM_New/ISRS_16QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_PhiNL=0.05mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 26.6669
-4.960496e+03 27.4251
-4.920492e+03 27.6704
-4.880488e+03 27.7983
-4.840484e+03 27.8548
-4.800480e+03 27.9319
-4.760476e+03 27.9933
-4.720472e+03 28.0149
-4.680468e+03 28.0645
-4.640464e+03 28.0504
-4.600460e+03 28.1103
-4.560456e+03 28.0908
-4.520452e+03 28.0970
-4.480448e+03 28.1274
-4.440444e+03 28.1265
-4.400440e+03 28.1420
-4.360436e+03 28.1845
-4.320432e+03 28.1490
-4.280428e+03 28.1510
-4.240424e+03 28.1598
-4.200420e+03 28.1497
-4.160416e+03 28.1071
-4.120412e+03 28.1263
-4.080408e+03 28.1114
-4.040404e+03 28.0736
-4.000400e+03 28.1097
-3.960396e+03 28.0919
-3.920392e+03 28.1097
-3.880388e+03 28.0740
-3.840384e+03 28.0321
-3.800380e+03 28.0502
-3.760376e+03 28.0584
-3.720372e+03 28.0345
-3.680368e+03 28.0310
-3.640364e+03 27.9885
-3.600360e+03 27.9386
-3.560356e+03 27.9372
-3.520352e+03 27.9341
-3.480348e+03 27.9071
-3.440344e+03 27.9436
-3.400340e+03 27.9356
-3.360336e+03 27.8968
-3.320332e+03 27.8987
-3.280328e+03 27.8829
-3.240324e+03 27.8567
-3.200320e+03 27.8643
-3.160316e+03 27.8392
-3.120312e+03 27.8435
-3.080308e+03 27.8373
-3.040304e+03 27.8398
-3.000300e+03 27.8370
-2.960296e+03 27.7864
-2.920292e+03 27.7580
-2.880288e+03 27.7839
-2.840284e+03 27.7801
-2.800280e+03 27.7742
-2.760276e+03 27.7157
-2.720272e+03 27.6870
-2.680268e+03 27.6593
-2.640264e+03 27.6146
-2.600260e+03 27.6249
-2.560256e+03 27.6286
-2.520252e+03 27.5764
-2.480248e+03 27.5687
-2.440244e+03 27.5604
-2.400240e+03 27.5708
-2.360236e+03 27.5323
-2.320232e+03 27.5770
-2.280228e+03 27.5365
-2.240224e+03 27.5372
-2.200220e+03 27.5247
-2.160216e+03 27.5076
-2.120212e+03 27.4940
-2.080208e+03 27.5006
-2.040204e+03 27.5020
-2.000200e+03 27.5144
-1.960196e+03 27.4690
-1.920192e+03 27.4841
-1.880188e+03 27.4656
-1.840184e+03 27.4294
-1.800180e+03 27.4138
-1.760176e+03 27.4158
-1.720172e+03 27.4176
-1.680168e+03 27.3634
-1.640164e+03 27.3705
-1.600160e+03 27.3600
-1.560156e+03 27.3635
-1.520152e+03 27.3196
-1.480148e+03 27.2855
-1.440144e+03 27.2603
-1.400140e+03 27.2515
-1.360136e+03 27.2113
-1.320132e+03 27.2173
-1.280128e+03 27.2366
-1.240124e+03 27.2118
-1.200120e+03 27.1950
-1.160116e+03 27.1964
-1.120112e+03 27.1362
-1.080108e+03 27.1454
-1.040104e+03 27.1271
-1.000100e+03 27.1427
-9.600960e+02 27.1095
-9.200920e+02 27.0766
-8.800880e+02 27.1046
-8.400840e+02 27.0706
-8.000800e+02 26.9960
-7.600760e+02 27.0079
-7.200720e+02 26.9730
-6.800680e+02 26.9791
-6.400640e+02 26.9436
-6.000600e+02 26.9441
-5.600560e+02 26.8922
-5.200520e+02 26.8909
-4.800480e+02 26.8478
-4.400440e+02 26.8421
-4.000400e+02 26.8011
-3.600360e+02 26.8290
-3.200320e+02 26.8127
-2.800280e+02 26.8090
-2.400240e+02 26.7563
-2.000200e+02 26.7368
-1.600160e+02 26.7457
-1.200120e+02 26.7340
-8.000800e+01 26.6984
-4.000400e+01 26.7230
   0 26.7277
4.000400e+01 26.6922
8.000800e+01 26.6771
1.200120e+02 26.6939
1.600160e+02 26.7093
2.000200e+02 26.6691
2.400240e+02 26.6648
2.800280e+02 26.6804
3.200320e+02 26.6135
3.600360e+02 26.6086
4.000400e+02 26.6118
4.400440e+02 26.5879
4.800480e+02 26.6159
5.200520e+02 26.5909
5.600560e+02 26.6117
6.000600e+02 26.5633
6.400640e+02 26.5652
6.800680e+02 26.5540
7.200720e+02 26.5444
7.600760e+02 26.5183
8.000800e+02 26.4954
8.400840e+02 26.4844
8.800880e+02 26.4595
9.200920e+02 26.4229
9.600960e+02 26.4308
1.000100e+03 26.4623
1.040104e+03 26.4641
1.080108e+03 26.4087
1.120112e+03 26.3695
1.160116e+03 26.3390
1.200120e+03 26.3467
1.240124e+03 26.3756
1.280128e+03 26.3304
1.320132e+03 26.3503
1.360136e+03 26.2786
1.400140e+03 26.3251
1.440144e+03 26.3155
1.480148e+03 26.3052
1.520152e+03 26.2902
1.560156e+03 26.2943
1.600160e+03 26.2822
1.640164e+03 26.2615
1.680168e+03 26.2313
1.720172e+03 26.2226
1.760176e+03 26.2360
1.800180e+03 26.2122
1.840184e+03 26.1762
1.880188e+03 26.1869
1.920192e+03 26.1873
1.960196e+03 26.1942
2.000200e+03 26.1671
2.040204e+03 26.1814
2.080208e+03 26.1648
2.120212e+03 26.1272
2.160216e+03 26.1081
2.200220e+03 26.0706
2.240224e+03 26.0698
2.280228e+03 26.0156
2.320232e+03 26.0161
2.360236e+03 26.0255
2.400240e+03 26.0265
2.440244e+03 25.9873
2.480248e+03 25.9966
2.520252e+03 25.9856
2.560256e+03 25.9778
2.600260e+03 25.9433
2.640264e+03 25.9606
2.680268e+03 25.9295
2.720272e+03 25.8909
2.760276e+03 25.8937
2.800280e+03 25.8616
2.840284e+03 25.8011
2.880288e+03 25.8200
2.920292e+03 25.8450
2.960296e+03 25.8123
3.000300e+03 25.7917
3.040304e+03 25.7894
3.080308e+03 25.7879
3.120312e+03 25.7447
3.160316e+03 25.7772
3.200320e+03 25.7437
3.240324e+03 25.7265
3.280328e+03 25.6987
3.320332e+03 25.6825
3.360336e+03 25.6946
3.400340e+03 25.6591
3.440344e+03 25.6511
3.480348e+03 25.6381
3.520352e+03 25.5996
3.560356e+03 25.6329
3.600360e+03 25.5851
3.640364e+03 25.5983
3.680368e+03 25.5414
3.720372e+03 25.5362
3.760376e+03 25.5306
3.800380e+03 25.5004
3.840384e+03 25.4918
3.880388e+03 25.5082
3.920392e+03 25.4791
3.960396e+03 25.4618
4.000400e+03 25.4506
4.040404e+03 25.4239
4.080408e+03 25.4231
4.120412e+03 25.4162
4.160416e+03 25.3981
4.200420e+03 25.3472
4.240424e+03 25.3366
4.280428e+03 25.3205
4.320432e+03 25.3089
4.360436e+03 25.2732
4.400440e+03 25.2917
4.440444e+03 25.2408
4.480448e+03 25.2009
4.520452e+03 25.1996
4.560456e+03 25.1386
4.600460e+03 25.0858
4.640464e+03 25.0637
4.680468e+03 25.0074
4.720472e+03 24.9804
4.760476e+03 24.8998
4.800480e+03 24.8228
4.840484e+03 24.7221
4.880488e+03 24.6404
4.920492e+03 24.4651
4.960496e+03 24.1907
5.000500e+03 23.4030


==> Dat/SSFM_New/ISRS_16QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_PhiNL=0.05mmrad_SNR_vs_Ch.dat <==
-5.000500e+03 31.3266
-4.960496e+03 30.5683
-4.920492e+03 30.3231
-4.880488e+03 30.1952
-4.840484e+03 30.1387
-4.800480e+03 30.0616
-4.760476e+03 30.0002
-4.720472e+03 29.9786
-4.680468e+03 29.9289
-4.640464e+03 29.9431
-4.600460e+03 29.8832
-4.560456e+03 29.9027
-4.520452e+03 29.8965
-4.480448e+03 29.8660
-4.440444e+03 29.8670
-4.400440e+03 29.8515
-4.360436e+03 29.8090
-4.320432e+03 29.8445
-4.280428e+03 29.8425
-4.240424e+03 29.8337
-4.200420e+03 29.8438
-4.160416e+03 29.8863
-4.120412e+03 29.8672
-4.080408e+03 29.8820
-4.040404e+03 29.9198
-4.000400e+03 29.8837
-3.960396e+03 29.9016
-3.920392e+03 29.8838
-3.880388e+03 29.9195
-3.840384e+03 29.9613
-3.800380e+03 29.9432
-3.760376e+03 29.9350
-3.720372e+03 29.9590
-3.680368e+03 29.9625
-3.640364e+03 30.0050
-3.600360e+03 30.0549
-3.560356e+03 30.0563
-3.520352e+03 30.0594
-3.480348e+03 30.0864
-3.440344e+03 30.0498
-3.400340e+03 30.0579
-3.360336e+03 30.0967
-3.320332e+03 30.0948
-3.280328e+03 30.1106
-3.240324e+03 30.1368
-3.200320e+03 30.1292
-3.160316e+03 30.1543
-3.120312e+03 30.1500
-3.080308e+03 30.1561
-3.040304e+03 30.1537
-3.000300e+03 30.1564
-2.960296e+03 30.2070
-2.920292e+03 30.2355
-2.880288e+03 30.2095
-2.840284e+03 30.2134
-2.800280e+03 30.2193
-2.760276e+03 30.2778
-2.720272e+03 30.3065
-2.680268e+03 30.3342
-2.640264e+03 30.3789
-2.600260e+03 30.3685
-2.560256e+03 30.3649
-2.520252e+03 30.4171
-2.480248e+03 30.4248
-2.440244e+03 30.4331
-2.400240e+03 30.4227
-2.360236e+03 30.4612
-2.320232e+03 30.4165
-2.280228e+03 30.4570
-2.240224e+03 30.4563
-2.200220e+03 30.4687
-2.160216e+03 30.4858
-2.120212e+03 30.4995
-2.080208e+03 30.4929
-2.040204e+03 30.4914
-2.000200e+03 30.4791
-1.960196e+03 30.5244
-1.920192e+03 30.5093
-1.880188e+03 30.5278
-1.840184e+03 30.5640
-1.800180e+03 30.5797
-1.760176e+03 30.5777
-1.720172e+03 30.5759
-1.680168e+03 30.6301
-1.640164e+03 30.6230
-1.600160e+03 30.6334
-1.560156e+03 30.6300
-1.520152e+03 30.6739
-1.480148e+03 30.7080
-1.440144e+03 30.7331
-1.400140e+03 30.7420
-1.360136e+03 30.7822
-1.320132e+03 30.7762
-1.280128e+03 30.7569
-1.240124e+03 30.7817
-1.200120e+03 30.7985
-1.160116e+03 30.7971
-1.120112e+03 30.8573
-1.080108e+03 30.8481
-1.040104e+03 30.8664
-1.000100e+03 30.8507
-9.600960e+02 30.8840
-9.200920e+02 30.9169
-8.800880e+02 30.8889
-8.400840e+02 30.9228
-8.000800e+02 30.9975
-7.600760e+02 30.9855
-7.200720e+02 31.0205
-6.800680e+02 31.0144
-6.400640e+02 31.0499
-6.000600e+02 31.0494
-5.600560e+02 31.1012
-5.200520e+02 31.1025
-4.800480e+02 31.1457
-4.400440e+02 31.1514
-4.000400e+02 31.1924
-3.600360e+02 31.1644
-3.200320e+02 31.1808
-2.800280e+02 31.1845
-2.400240e+02 31.2372
-2.000200e+02 31.2567
-1.600160e+02 31.2478
-1.200120e+02 31.2595
-8.000800e+01 31.2951
-4.000400e+01 31.2705
   0 31.2658
4.000400e+01 31.3013
8.000800e+01 31.3163
1.200120e+02 31.2996
1.600160e+02 31.2842
2.000200e+02 31.3244
2.400240e+02 31.3286
2.800280e+02 31.3130
3.200320e+02 31.3800
3.600360e+02 31.3849
4.000400e+02 31.3817
4.400440e+02 31.4056
4.800480e+02 31.3776
5.200520e+02 31.4026
5.600560e+02 31.3818
6.000600e+02 31.4302
6.400640e+02 31.4283
6.800680e+02 31.4395
7.200720e+02 31.4491
7.600760e+02 31.4752
8.000800e+02 31.4980
8.400840e+02 31.5091
8.800880e+02 31.5339
9.200920e+02 31.5706
9.600960e+02 31.5627
1.000100e+03 31.5311
1.040104e+03 31.5294
1.080108e+03 31.5848
1.120112e+03 31.6240
1.160116e+03 31.6545
1.200120e+03 31.6468
1.240124e+03 31.6179
1.280128e+03 31.6631
1.320132e+03 31.6432
1.360136e+03 31.7148
1.400140e+03 31.6683
1.440144e+03 31.6779
1.480148e+03 31.6883
1.520152e+03 31.7033
1.560156e+03 31.6992
1.600160e+03 31.7112
1.640164e+03 31.7320
1.680168e+03 31.7622
1.720172e+03 31.7709
1.760176e+03 31.7575
1.800180e+03 31.7812
1.840184e+03 31.8173
1.880188e+03 31.8065
1.920192e+03 31.8062
1.960196e+03 31.7993
2.000200e+03 31.8264
2.040204e+03 31.8120
2.080208e+03 31.8287
2.120212e+03 31.8663
2.160216e+03 31.8854
2.200220e+03 31.9229
2.240224e+03 31.9236
2.280228e+03 31.9779
2.320232e+03 31.9774
2.360236e+03 31.9680
2.400240e+03 31.9669
2.440244e+03 32.0062
2.480248e+03 31.9969
2.520252e+03 32.0078
2.560256e+03 32.0157
2.600260e+03 32.0501
2.640264e+03 32.0329
2.680268e+03 32.0640
2.720272e+03 32.1026
2.760276e+03 32.0998
2.800280e+03 32.1319
2.840284e+03 32.1924
2.880288e+03 32.1735
2.920292e+03 32.1484
2.960296e+03 32.1811
3.000300e+03 32.2017
3.040304e+03 32.2041
3.080308e+03 32.2055
3.120312e+03 32.2488
3.160316e+03 32.2163
3.200320e+03 32.2497
3.240324e+03 32.2670
3.280328e+03 32.2948
3.320332e+03 32.3110
3.360336e+03 32.2988
3.400340e+03 32.3344
3.440344e+03 32.3424
3.480348e+03 32.3554
3.520352e+03 32.3939
3.560356e+03 32.3606
3.600360e+03 32.4084
3.640364e+03 32.3952
3.680368e+03 32.4521
3.720372e+03 32.4572
3.760376e+03 32.4629
3.800380e+03 32.4930
3.840384e+03 32.5017
3.880388e+03 32.4852
3.920392e+03 32.5143
3.960396e+03 32.5317
4.000400e+03 32.5429
4.040404e+03 32.5696
4.080408e+03 32.5703
4.120412e+03 32.5773
4.160416e+03 32.5954
4.200420e+03 32.6462
4.240424e+03 32.6569
4.280428e+03 32.6730
4.320432e+03 32.6846
4.360436e+03 32.7203
4.400440e+03 32.7018
4.440444e+03 32.7526
4.480448e+03 32.7926
4.520452e+03 32.7939
4.560456e+03 32.8548
4.600460e+03 32.9077
4.640464e+03 32.9298
4.680468e+03 32.9861
4.720472e+03 33.0131
4.760476e+03 33.0937
4.800480e+03 33.1707
4.840484e+03 33.2714
4.880488e+03 33.3531
4.920492e+03 33.5284
4.960496e+03 33.8028
5.000500e+03 34.5905


==> Dat/SSFM_New/ISRS_4QAM_Nch=1001x10GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 35.6360
-4.990499e+03 36.7593
-4.980498e+03 37.2537
-4.970497e+03 37.5400
-4.960496e+03 37.6900
-4.950495e+03 37.7752
-4.940494e+03 37.8726
-4.930493e+03 37.9439
-4.920492e+03 37.9910
-4.910491e+03 38.0720
-4.900490e+03 38.0863
-4.890489e+03 38.1259
-4.880488e+03 38.1247
-4.870487e+03 38.1352
-4.860486e+03 38.1374
-4.850485e+03 38.2023
-4.840484e+03 38.1977
-4.830483e+03 38.2132
-4.820482e+03 38.1997
-4.810481e+03 38.2106
-4.800480e+03 38.2373
-4.790479e+03 38.2765
-4.780478e+03 38.2862
-4.770477e+03 38.2661
-4.760476e+03 38.2596
-4.750475e+03 38.2993
-4.740474e+03 38.3078
-4.730473e+03 38.2971
-4.720472e+03 38.3014
-4.710471e+03 38.3037
-4.700470e+03 38.2969
-4.690469e+03 38.3211
-4.680468e+03 38.3273
-4.670467e+03 38.3232
-4.660466e+03 38.3237
-4.650465e+03 38.3628
-4.640464e+03 38.3583
-4.630463e+03 38.3643
-4.620462e+03 38.3059
-4.610461e+03 38.3503
-4.600460e+03 38.3965
-4.590459e+03 38.3548
-4.580458e+03 38.3457
-4.570457e+03 38.3140
-4.560456e+03 38.3493
-4.550455e+03 38.3068
-4.540454e+03 38.3387
-4.530453e+03 38.3671
-4.520452e+03 38.3761
-4.510451e+03 38.3534
-4.500450e+03 38.3755
-4.490449e+03 38.3812
-4.480448e+03 38.3731
-4.470447e+03 38.3858
-4.460446e+03 38.3688
-4.450445e+03 38.3590
-4.440444e+03 38.3747
-4.430443e+03 38.3524
-4.420442e+03 38.3680
-4.410441e+03 38.3724
-4.400440e+03 38.3940
-4.390439e+03 38.3633
-4.380438e+03 38.3600
-4.370437e+03 38.3405
-4.360436e+03 38.3867
-4.350435e+03 38.3756
-4.340434e+03 38.3838
-4.330433e+03 38.3830
-4.320432e+03 38.3526
-4.310431e+03 38.4263
-4.300430e+03 38.3927
-4.290429e+03 38.3851
-4.280428e+03 38.4122
-4.270427e+03 38.3879
-4.260426e+03 38.3939
-4.250425e+03 38.3836
-4.240424e+03 38.3666
-4.230423e+03 38.3375
-4.220422e+03 38.3414
-4.210421e+03 38.3588
-4.200420e+03 38.3742
-4.190419e+03 38.3537
-4.180418e+03 38.3785
-4.170417e+03 38.3891
-4.160416e+03 38.3988
-4.150415e+03 38.3733
-4.140414e+03 38.3515
-4.130413e+03 38.3561
-4.120412e+03 38.3629
-4.110411e+03 38.3461
-4.100410e+03 38.3409
-4.090409e+03 38.3451
-4.080408e+03 38.3108
-4.070407e+03 38.3049
-4.060406e+03 38.3546
-4.050405e+03 38.3454
-4.040404e+03 38.3282
-4.030403e+03 38.3103
-4.020402e+03 38.3210
-4.010401e+03 38.3388
-4.000400e+03 38.3017
-3.990399e+03 38.3141
-3.980398e+03 38.3091
-3.970397e+03 38.2772
-3.960396e+03 38.3308
-3.950395e+03 38.2640
-3.940394e+03 38.2593
-3.930393e+03 38.3028
-3.920392e+03 38.3222
-3.910391e+03 38.3100
-3.900390e+03 38.3273
-3.890389e+03 38.3059
-3.880388e+03 38.2875
-3.870387e+03 38.2908
-3.860386e+03 38.2613
-3.850385e+03 38.2862
-3.840384e+03 38.3139
-3.830383e+03 38.3122
-3.820382e+03 38.2911
-3.810381e+03 38.2755
-3.800380e+03 38.2778
-3.790379e+03 38.2781
-3.780378e+03 38.2571
-3.770377e+03 38.2880
-3.760376e+03 38.3056
-3.750375e+03 38.2883
-3.740374e+03 38.2420
-3.730373e+03 38.2691
-3.720372e+03 38.2558
-3.710371e+03 38.2539
-3.700370e+03 38.2344
-3.690369e+03 38.2476
-3.680368e+03 38.2688
-3.670367e+03 38.2248
-3.660366e+03 38.2261
-3.650365e+03 38.2524
-3.640364e+03 38.2187
-3.630363e+03 38.2385
-3.620362e+03 38.2267
-3.610361e+03 38.2593
-3.600360e+03 38.2600
-3.590359e+03 38.2383
-3.580358e+03 38.2516
-3.570357e+03 38.2689
-3.560356e+03 38.2132
-3.550355e+03 38.1841
-3.540354e+03 38.2142
-3.530353e+03 38.2251
-3.520352e+03 38.2326
-3.510351e+03 38.2384
-3.500350e+03 38.1811
-3.490349e+03 38.1854
-3.480348e+03 38.1676
-3.470347e+03 38.1848
-3.460346e+03 38.2129
-3.450345e+03 38.1844
-3.440344e+03 38.1307
-3.430343e+03 38.1991
-3.420342e+03 38.2118
-3.410341e+03 38.1998
-3.400340e+03 38.1945
-3.390339e+03 38.1952
-3.380338e+03 38.2022
-3.370337e+03 38.2119
-3.360336e+03 38.2146
-3.350335e+03 38.1990
-3.340334e+03 38.1826
-3.330333e+03 38.1816
-3.320332e+03 38.1822
-3.310331e+03 38.1593
-3.300330e+03 38.1728
-3.290329e+03 38.1716
-3.280328e+03 38.1862
-3.270327e+03 38.1871
-3.260326e+03 38.1570
-3.250325e+03 38.1579
-3.240324e+03 38.1448
-3.230323e+03 38.1457
-3.220322e+03 38.1547
-3.210321e+03 38.1466
-3.200320e+03 38.1374
-3.190319e+03 38.1003
-3.180318e+03 38.1146
-3.170317e+03 38.1081
-3.160316e+03 38.1548
-3.150315e+03 38.1340
-3.140314e+03 38.1494
-3.130313e+03 38.1532
-3.120312e+03 38.1135
-3.110311e+03 38.1112
-3.100310e+03 38.0934
-3.090309e+03 38.1166
-3.080308e+03 38.0849
-3.070307e+03 38.0986
-3.060306e+03 38.0832
-3.050305e+03 38.0944
-3.040304e+03 38.0945
-3.030303e+03 38.0747
-3.020302e+03 38.0608
-3.010301e+03 38.0730
-3.000300e+03 38.0884
-2.990299e+03 38.0709
-2.980298e+03 38.0201
-2.970297e+03 38.0392
-2.960296e+03 38.0603
-2.950295e+03 38.1097
-2.940294e+03 38.0501
-2.930293e+03 38.0482
-2.920292e+03 38.0198
-2.910291e+03 38.0416
-2.900290e+03 38.0979
-2.890289e+03 38.0869
-2.880288e+03 38.0849
-2.870287e+03 38.0385
-2.860286e+03 38.0449
-2.850285e+03 38.0228
-2.840284e+03 38.0318
-2.830283e+03 38.0404
-2.820282e+03 37.9794
-2.810281e+03 37.9817
-2.800280e+03 38.0067
-2.790279e+03 38.0257
-2.780278e+03 38.0339
-2.770277e+03 38.0376
-2.760276e+03 38.0076
-2.750275e+03 38.0273
-2.740274e+03 38.0133
-2.730273e+03 38.0142
-2.720272e+03 38.0014
-2.710271e+03 38.0188
-2.700270e+03 38.0248
-2.690269e+03 38.0034
-2.680268e+03 37.9829
-2.670267e+03 38.0024
-2.660266e+03 38.0145
-2.650265e+03 38.0163
-2.640264e+03 37.9989
-2.630263e+03 37.9923
-2.620262e+03 37.9679
-2.610261e+03 38.0062
-2.600260e+03 38.0144
-2.590259e+03 38.0096
-2.580258e+03 37.9813
-2.570257e+03 37.9669
-2.560256e+03 37.9444
-2.550255e+03 37.9758
-2.540254e+03 37.9340
-2.530253e+03 37.9468
-2.520252e+03 37.9859
-2.510251e+03 37.9303
-2.500250e+03 37.9461
-2.490249e+03 37.9451
-2.480248e+03 37.9325
-2.470247e+03 37.9569
-2.460246e+03 37.9251
-2.450245e+03 37.9113
-2.440244e+03 37.9104
-2.430243e+03 37.9441
-2.420242e+03 37.8980
-2.410241e+03 37.9481
-2.400240e+03 37.8668
-2.390239e+03 37.8934
-2.380238e+03 37.9304
-2.370237e+03 37.8976
-2.360236e+03 37.8924
-2.350235e+03 37.9358
-2.340234e+03 37.9521
-2.330233e+03 37.9233
-2.320232e+03 37.8782
-2.310231e+03 37.8691
-2.300230e+03 37.8414
-2.290229e+03 37.8756
-2.280228e+03 37.8985
-2.270227e+03 37.8919
-2.260226e+03 37.8981
-2.250225e+03 37.8763
-2.240224e+03 37.8879
-2.230223e+03 37.8716
-2.220222e+03 37.8758
-2.210221e+03 37.8850
-2.200220e+03 37.8857
-2.190219e+03 37.8273
-2.180218e+03 37.8188
-2.170217e+03 37.8647
-2.160216e+03 37.8336
-2.150215e+03 37.8330
-2.140214e+03 37.8056
-2.130213e+03 37.8150
-2.120212e+03 37.8563
-2.110211e+03 37.8334
-2.100210e+03 37.8173
-2.090209e+03 37.8153
-2.080208e+03 37.8216
-2.070207e+03 37.8316
-2.060206e+03 37.7980
-2.050205e+03 37.8088
-2.040204e+03 37.8522
-2.030203e+03 37.8464
-2.020202e+03 37.8226
-2.010201e+03 37.8277
-2.000200e+03 37.8423
-1.990199e+03 37.7752
-1.980198e+03 37.8004
-1.970197e+03 37.8003
-1.960196e+03 37.7834
-1.950195e+03 37.7643
-1.940194e+03 37.7552
-1.930193e+03 37.7893
-1.920192e+03 37.7689
-1.910191e+03 37.7749
-1.900190e+03 37.7818
-1.890189e+03 37.7792
-1.880188e+03 37.8011
-1.870187e+03 37.7749
-1.860186e+03 37.7420
-1.850185e+03 37.7444
-1.840184e+03 37.7415
-1.830183e+03 37.7183
-1.820182e+03 37.7070
-1.810181e+03 37.7412
-1.800180e+03 37.7147
-1.790179e+03 37.7088
-1.780178e+03 37.7430
-1.770177e+03 37.7338
-1.760176e+03 37.7335
-1.750175e+03 37.7287
-1.740174e+03 37.7132
-1.730173e+03 37.7121
-1.720172e+03 37.7115
-1.710171e+03 37.7030
-1.700170e+03 37.7075
-1.690169e+03 37.7161
-1.680168e+03 37.6911
-1.670167e+03 37.6761
-1.660166e+03 37.6713
-1.650165e+03 37.6669
-1.640164e+03 37.6843
-1.630163e+03 37.6976
-1.620162e+03 37.7018
-1.610161e+03 37.7121
-1.600160e+03 37.6533
-1.590159e+03 37.7141
-1.580158e+03 37.6870
-1.570157e+03 37.7087
-1.560156e+03 37.7472
-1.550155e+03 37.6973
-1.540154e+03 37.6868
-1.530153e+03 37.6808
-1.520152e+03 37.6939
-1.510151e+03 37.6930
-1.500150e+03 37.6934
-1.490149e+03 37.6784
-1.480148e+03 37.7293
-1.470147e+03 37.7176
-1.460146e+03 37.7243
-1.450145e+03 37.7216
-1.440144e+03 37.6733
-1.430143e+03 37.7084
-1.420142e+03 37.6918
-1.410141e+03 37.7076
-1.400140e+03 37.6840
-1.390139e+03 37.7020
-1.380138e+03 37.6810
-1.370137e+03 37.6417
-1.360136e+03 37.6749
-1.350135e+03 37.6759
-1.340134e+03 37.6556
-1.330133e+03 37.6781
-1.320132e+03 37.6929
-1.310131e+03 37.6956
-1.300130e+03 37.6641
-1.290129e+03 37.6861
-1.280128e+03 37.6557
-1.270127e+03 37.6102
-1.260126e+03 37.6271
-1.250125e+03 37.6227
-1.240124e+03 37.6424
-1.230123e+03 37.6154
-1.220122e+03 37.6112
-1.210121e+03 37.6216
-1.200120e+03 37.6188
-1.190119e+03 37.6112
-1.180118e+03 37.6018
-1.170117e+03 37.6206
-1.160116e+03 37.6336
-1.150115e+03 37.6125
-1.140114e+03 37.6215
-1.130113e+03 37.6168
-1.120112e+03 37.5831
-1.110111e+03 37.6302
-1.100110e+03 37.6107
-1.090109e+03 37.6048
-1.080108e+03 37.6019
-1.070107e+03 37.5568
-1.060106e+03 37.5947
-1.050105e+03 37.5450
-1.040104e+03 37.5732
-1.030103e+03 37.5826
-1.020102e+03 37.5876
-1.010101e+03 37.6276
-1.000100e+03 37.5956
-9.900990e+02 37.5731
-9.800980e+02 37.5877
-9.700970e+02 37.5796
-9.600960e+02 37.5564
-9.500950e+02 37.5532
-9.400940e+02 37.5784
-9.300930e+02 37.6082
-9.200920e+02 37.5497
-9.100910e+02 37.5622
-9.000900e+02 37.5494
-8.900890e+02 37.5850
-8.800880e+02 37.5631
-8.700870e+02 37.5464
-8.600860e+02 37.5697
-8.500850e+02 37.5440
-8.400840e+02 37.5419
-8.300830e+02 37.5379
-8.200820e+02 37.5465
-8.100810e+02 37.5614
-8.000800e+02 37.5372
-7.900790e+02 37.5157
-7.800780e+02 37.5223
-7.700770e+02 37.5297
-7.600760e+02 37.5158
-7.500750e+02 37.5338
-7.400740e+02 37.4989
-7.300730e+02 37.5252
-7.200720e+02 37.4939
-7.100710e+02 37.5028
-7.000700e+02 37.4870
-6.900690e+02 37.5093
-6.800680e+02 37.4869
-6.700670e+02 37.5032
-6.600660e+02 37.5318
-6.500650e+02 37.4885
-6.400640e+02 37.5049
-6.300630e+02 37.4645
-6.200620e+02 37.4644
-6.100610e+02 37.4541
-6.000600e+02 37.4147
-5.900590e+02 37.4744
-5.800580e+02 37.4424
-5.700570e+02 37.4201
-5.600560e+02 37.4769
-5.500550e+02 37.4469
-5.400540e+02 37.4832
-5.300530e+02 37.4756
-5.200520e+02 37.4190
-5.100510e+02 37.4441
-5.000500e+02 37.4302
-4.900490e+02 37.4424
-4.800480e+02 37.4417
-4.700470e+02 37.4172
-4.600460e+02 37.4507
-4.500450e+02 37.4035
-4.400440e+02 37.4175
-4.300430e+02 37.4286
-4.200420e+02 37.4497
-4.100410e+02 37.4123
-4.000400e+02 37.4053
-3.900390e+02 37.4357
-3.800380e+02 37.4282
-3.700370e+02 37.3944
-3.600360e+02 37.4325
-3.500350e+02 37.3984
-3.400340e+02 37.3939
-3.300330e+02 37.3926
-3.200320e+02 37.4164
-3.100310e+02 37.3804
-3.000300e+02 37.3857
-2.900290e+02 37.3461
-2.800280e+02 37.3661
-2.700270e+02 37.3630
-2.600260e+02 37.3854
-2.500250e+02 37.3301
-2.400240e+02 37.3394
-2.300230e+02 37.3493
-2.200220e+02 37.3871
-2.100210e+02 37.4011
-2.000200e+02 37.3768
-1.900190e+02 37.3658
-1.800180e+02 37.3823
-1.700170e+02 37.3779
-1.600160e+02 37.3440
-1.500150e+02 37.3656
-1.400140e+02 37.3845
-1.300130e+02 37.3409
-1.200120e+02 37.3728
-1.100110e+02 37.3442
-1.000100e+02 37.2957
-9.000900e+01 37.3299
-8.000800e+01 37.3310
-7.000700e+01 37.3307
-6.000600e+01 37.3266
-5.000500e+01 37.3022
-4.000400e+01 37.3157
-3.000300e+01 37.3241
-2.000200e+01 37.3364
-1.000100e+01 37.3513
   0 37.3806
1.000100e+01 37.3621
2.000200e+01 37.3468
3.000300e+01 37.3166
4.000400e+01 37.3524
5.000500e+01 37.3625
6.000600e+01 37.3429
7.000700e+01 37.3375
8.000800e+01 37.3093
9.000900e+01 37.3342
1.000100e+02 37.3377
1.100110e+02 37.3151
1.200120e+02 37.3040
1.300130e+02 37.3071
1.400140e+02 37.2971
1.500150e+02 37.2990
1.600160e+02 37.3109
1.700170e+02 37.2951
1.800180e+02 37.2757
1.900190e+02 37.2673
2.000200e+02 37.3025
2.100210e+02 37.2943
2.200220e+02 37.2547
2.300230e+02 37.2672
2.400240e+02 37.2665
2.500250e+02 37.2444
2.600260e+02 37.2717
2.700270e+02 37.2276
2.800280e+02 37.2471
2.900290e+02 37.2460
3.000300e+02 37.2028
3.100310e+02 37.2393
3.200320e+02 37.2454
3.300330e+02 37.1922
3.400340e+02 37.2299
3.500350e+02 37.2555
3.600360e+02 37.2161
3.700370e+02 37.2183
3.800380e+02 37.2500
3.900390e+02 37.1937
4.000400e+02 37.1994
4.100410e+02 37.2183
4.200420e+02 37.2155
4.300430e+02 37.2183
4.400440e+02 37.2245
4.500450e+02 37.2171
4.600460e+02 37.2395
4.700470e+02 37.2363
4.800480e+02 37.2185
4.900490e+02 37.2190
5.000500e+02 37.2170
5.100510e+02 37.2276
5.200520e+02 37.2279
5.300530e+02 37.1736
5.400540e+02 37.2080
5.500550e+02 37.2051
5.600560e+02 37.2042
5.700570e+02 37.2272
5.800580e+02 37.1923
5.900590e+02 37.1880
6.000600e+02 37.1633
6.100610e+02 37.1695
6.200620e+02 37.2103
6.300630e+02 37.1799
6.400640e+02 37.1788
6.500650e+02 37.1944
6.600660e+02 37.1812
6.700670e+02 37.1786
6.800680e+02 37.2021
6.900690e+02 37.1887
7.000700e+02 37.1998
7.100710e+02 37.1871
7.200720e+02 37.1759
7.300730e+02 37.1539
7.400740e+02 37.1674
7.500750e+02 37.1632
7.600760e+02 37.1436
7.700770e+02 37.1824
7.800780e+02 37.2001
7.900790e+02 37.1693
8.000800e+02 37.1657
8.100810e+02 37.1775
8.200820e+02 37.1960
8.300830e+02 37.2024
8.400840e+02 37.1761
8.500850e+02 37.1465
8.600860e+02 37.1470
8.700870e+02 37.1086
8.800880e+02 37.1537
8.900890e+02 37.0813
9.000900e+02 37.1312
9.100910e+02 37.1110
9.200920e+02 37.1208
9.300930e+02 37.1202
9.400940e+02 37.0856
9.500950e+02 37.0923
9.600960e+02 37.1013
9.700970e+02 37.1158
9.800980e+02 37.0870
9.900990e+02 37.0996
1.000100e+03 37.0949
1.010101e+03 37.0721
1.020102e+03 37.0958
1.030103e+03 37.1417
1.040104e+03 37.0814
1.050105e+03 37.0739
1.060106e+03 37.1091
1.070107e+03 37.0994
1.080108e+03 37.1031
1.090109e+03 37.1008
1.100110e+03 37.1105
1.110111e+03 37.0946
1.120112e+03 37.0954
1.130113e+03 37.0536
1.140114e+03 37.0698
1.150115e+03 37.0445
1.160116e+03 37.0214
1.170117e+03 37.0495
1.180118e+03 37.0510
1.190119e+03 37.0490
1.200120e+03 37.0695
1.210121e+03 37.0627
1.220122e+03 37.0543
1.230123e+03 37.0599
1.240124e+03 37.0476
1.250125e+03 37.0323
1.260126e+03 37.0403
1.270127e+03 37.0554
1.280128e+03 37.0448
1.290129e+03 37.0025
1.300130e+03 37.0394
1.310131e+03 37.0276
1.320132e+03 37.0487
1.330133e+03 37.0161
1.340134e+03 37.0300
1.350135e+03 37.0420
1.360136e+03 37.0038
1.370137e+03 37.0307
1.380138e+03 37.0165
1.390139e+03 37.0273
1.400140e+03 37.0303
1.410141e+03 37.0263
1.420142e+03 37.0548
1.430143e+03 37.0376
1.440144e+03 37.0108
1.450145e+03 37.0101
1.460146e+03 37.0109
1.470147e+03 37.0177
1.480148e+03 37.0174
1.490149e+03 37.0044
1.500150e+03 37.0642
1.510151e+03 37.0278
1.520152e+03 37.0016
1.530153e+03 37.0011
1.540154e+03 36.9958
1.550155e+03 37.0086
1.560156e+03 36.9876
1.570157e+03 37.0011
1.580158e+03 36.9887
1.590159e+03 36.9881
1.600160e+03 37.0067
1.610161e+03 37.0135
1.620162e+03 36.9909
1.630163e+03 36.9480
1.640164e+03 37.0008
1.650165e+03 36.9697
1.660166e+03 37.0018
1.670167e+03 36.9464
1.680168e+03 36.9732
1.690169e+03 36.9513
1.700170e+03 36.9310
1.710171e+03 36.9424
1.720172e+03 36.9225
1.730173e+03 36.9845
1.740174e+03 37.0111
1.750175e+03 36.9799
1.760176e+03 36.9435
1.770177e+03 36.9583
1.780178e+03 36.9748
1.790179e+03 36.9923
1.800180e+03 36.9726
1.810181e+03 36.9316
1.820182e+03 36.9633
1.830183e+03 36.9215
1.840184e+03 36.9480
1.850185e+03 36.9122
1.860186e+03 36.9378
1.870187e+03 36.9597
1.880188e+03 36.9322
1.890189e+03 36.9297
1.900190e+03 36.9509
1.910191e+03 36.9596
1.920192e+03 36.9030
1.930193e+03 36.9522
1.940194e+03 36.8939
1.950195e+03 36.9140
1.960196e+03 36.9129
1.970197e+03 36.9301
1.980198e+03 36.9271
1.990199e+03 36.9186
2.000200e+03 36.9142
2.010201e+03 36.8616
2.020202e+03 36.9250
2.030203e+03 36.8957
2.040204e+03 36.9197
2.050205e+03 36.8828
2.060206e+03 36.9312
2.070207e+03 36.9108
2.080208e+03 36.8916
2.090209e+03 36.9075
2.100210e+03 36.9239
2.110211e+03 36.9369
2.120212e+03 36.9232
2.130213e+03 36.8923
2.140214e+03 36.8848
2.150215e+03 36.8907
2.160216e+03 36.8760
2.170217e+03 36.8545
2.180218e+03 36.8530
2.190219e+03 36.8268
2.200220e+03 36.8499
2.210221e+03 36.8370
2.220222e+03 36.8572
2.230223e+03 36.8330
2.240224e+03 36.8342
2.250225e+03 36.8354
2.260226e+03 36.8095
2.270227e+03 36.8769
2.280228e+03 36.8577
2.290229e+03 36.8524
2.300230e+03 36.8426
2.310231e+03 36.8264
2.320232e+03 36.8803
2.330233e+03 36.8554
2.340234e+03 36.8149
2.350235e+03 36.8351
2.360236e+03 36.7973
2.370237e+03 36.8253
2.380238e+03 36.8282
2.390239e+03 36.8461
2.400240e+03 36.8419
2.410241e+03 36.8400
2.420242e+03 36.8216
2.430243e+03 36.8380
2.440244e+03 36.8355
2.450245e+03 36.8179
2.460246e+03 36.7998
2.470247e+03 36.8018
2.480248e+03 36.7980
2.490249e+03 36.8138
2.500250e+03 36.8047
2.510251e+03 36.8391
2.520252e+03 36.8476
2.530253e+03 36.8016
2.540254e+03 36.8365
2.550255e+03 36.7992
2.560256e+03 36.7978
2.570257e+03 36.7740
2.580258e+03 36.8339
2.590259e+03 36.8004
2.600260e+03 36.7900
2.610261e+03 36.7907
2.620262e+03 36.7867
2.630263e+03 36.8092
2.640264e+03 36.7926
2.650265e+03 36.8031
2.660266e+03 36.7506
2.670267e+03 36.7944
2.680268e+03 36.7661
2.690269e+03 36.7622
2.700270e+03 36.7990
2.710271e+03 36.7754
2.720272e+03 36.7578
2.730273e+03 36.7556
2.740274e+03 36.7825
2.750275e+03 36.7623
2.760276e+03 36.7556
2.770277e+03 36.7692
2.780278e+03 36.7809
2.790279e+03 36.7974
2.800280e+03 36.7823
2.810281e+03 36.7844
2.820282e+03 36.7696
2.830283e+03 36.7620
2.840284e+03 36.7427
2.850285e+03 36.7574
2.860286e+03 36.7548
2.870287e+03 36.7569
2.880288e+03 36.7626
2.890289e+03 36.7853
2.900290e+03 36.7900
2.910291e+03 36.7757
2.920292e+03 36.7663
2.930293e+03 36.7529
2.940294e+03 36.7283
2.950295e+03 36.7821
2.960296e+03 36.7444
2.970297e+03 36.7871
2.980298e+03 36.7650
2.990299e+03 36.7463
3.000300e+03 36.7443
3.010301e+03 36.7302
3.020302e+03 36.7524
3.030303e+03 36.7874
3.040304e+03 36.7327
3.050305e+03 36.7044
3.060306e+03 36.7726
3.070307e+03 36.7416
3.080308e+03 36.6780
3.090309e+03 36.7365
3.100310e+03 36.7289
3.110311e+03 36.6990
3.120312e+03 36.6879
3.130313e+03 36.7161
3.140314e+03 36.7075
3.150315e+03 36.7240
3.160316e+03 36.6933
3.170317e+03 36.6966
3.180318e+03 36.6824
3.190319e+03 36.7092
3.200320e+03 36.6733
3.210321e+03 36.6820
3.220322e+03 36.7159
3.230323e+03 36.6857
3.240324e+03 36.6810
3.250325e+03 36.6867
3.260326e+03 36.6803
3.270327e+03 36.6580
3.280328e+03 36.6771
3.290329e+03 36.6796
3.300330e+03 36.6849
3.310331e+03 36.6755
3.320332e+03 36.6730
3.330333e+03 36.6625
3.340334e+03 36.6625
3.350335e+03 36.6442
3.360336e+03 36.6761
3.370337e+03 36.6617
3.380338e+03 36.6566
3.390339e+03 36.6505
3.400340e+03 36.6327
3.410341e+03 36.6324
3.420342e+03 36.6522
3.430343e+03 36.6161
3.440344e+03 36.6289
3.450345e+03 36.6539
3.460346e+03 36.6280
3.470347e+03 36.6276
3.480348e+03 36.6539
3.490349e+03 36.6340
3.500350e+03 36.6295
3.510351e+03 36.6247
3.520352e+03 36.6339
3.530353e+03 36.6350
3.540354e+03 36.6281
3.550355e+03 36.6137
3.560356e+03 36.6550
3.570357e+03 36.6223
3.580358e+03 36.6225
3.590359e+03 36.6363
3.600360e+03 36.6364
3.610361e+03 36.6375
3.620362e+03 36.5696
3.630363e+03 36.6028
3.640364e+03 36.5890
3.650365e+03 36.5673
3.660366e+03 36.5839
3.670367e+03 36.5828
3.680368e+03 36.6171
3.690369e+03 36.6331
3.700370e+03 36.6196
3.710371e+03 36.5706
3.720372e+03 36.6056
3.730373e+03 36.5951
3.740374e+03 36.5822
3.750375e+03 36.5728
3.760376e+03 36.5673
3.770377e+03 36.5624
3.780378e+03 36.5474
3.790379e+03 36.5515
3.800380e+03 36.5748
3.810381e+03 36.5477
3.820382e+03 36.5517
3.830383e+03 36.5578
3.840384e+03 36.5527
3.850385e+03 36.5544
3.860386e+03 36.5793
3.870387e+03 36.5640
3.880388e+03 36.5424
3.890389e+03 36.5575
3.900390e+03 36.5275
3.910391e+03 36.5417
3.920392e+03 36.5052
3.930393e+03 36.5206
3.940394e+03 36.5038
3.950395e+03 36.5150
3.960396e+03 36.4945
3.970397e+03 36.4788
3.980398e+03 36.4777
3.990399e+03 36.4965
4.000400e+03 36.5064
4.010401e+03 36.5010
4.020402e+03 36.5063
4.030403e+03 36.5299
4.040404e+03 36.5132
4.050405e+03 36.5111
4.060406e+03 36.5055
4.070407e+03 36.5125
4.080408e+03 36.4763
4.090409e+03 36.4969
4.100410e+03 36.4600
4.110411e+03 36.4767
4.120412e+03 36.4755
4.130413e+03 36.4563
4.140414e+03 36.5056
4.150415e+03 36.4740
4.160416e+03 36.4580
4.170417e+03 36.4994
4.180418e+03 36.4437
4.190419e+03 36.4375
4.200420e+03 36.4113
4.210421e+03 36.4524
4.220422e+03 36.4491
4.230423e+03 36.4567
4.240424e+03 36.4443
4.250425e+03 36.4159
4.260426e+03 36.4516
4.270427e+03 36.4241
4.280428e+03 36.4068
4.290429e+03 36.4008
4.300430e+03 36.3757
4.310431e+03 36.4044
4.320432e+03 36.4217
4.330433e+03 36.4063
4.340434e+03 36.3756
4.350435e+03 36.3878
4.360436e+03 36.3802
4.370437e+03 36.3845
4.380438e+03 36.3511
4.390439e+03 36.3623
4.400440e+03 36.3883
4.410441e+03 36.4233
4.420442e+03 36.3994
4.430443e+03 36.3630
4.440444e+03 36.3358
4.450445e+03 36.3329
4.460446e+03 36.3505
4.470447e+03 36.3346
4.480448e+03 36.3543
4.490449e+03 36.3313
4.500450e+03 36.3057
4.510451e+03 36.3002
4.520452e+03 36.2786
4.530453e+03 36.2749
4.540454e+03 36.2695
4.550455e+03 36.2743
4.560456e+03 36.2740
4.570457e+03 36.2631
4.580458e+03 36.2689
4.590459e+03 36.2064
4.600460e+03 36.2232
4.610461e+03 36.2181
4.620462e+03 36.2115
4.630463e+03 36.2306
4.640464e+03 36.2024
4.650465e+03 36.2105
4.660466e+03 36.2063
4.670467e+03 36.1876
4.680468e+03 36.1985
4.690469e+03 36.1939
4.700470e+03 36.1997
4.710471e+03 36.1873
4.720472e+03 36.1565
4.730473e+03 36.1335
4.740474e+03 36.1250
4.750475e+03 36.0540
4.760476e+03 36.0640
4.770477e+03 36.0746
4.780478e+03 36.0600
4.790479e+03 36.0620
4.800480e+03 36.0553
4.810481e+03 36.0560
4.820482e+03 36.0294
4.830483e+03 35.9676
4.840484e+03 35.9349
4.850485e+03 35.9570
4.860486e+03 35.9168
4.870487e+03 35.8796
4.880488e+03 35.8255
4.890489e+03 35.7900
4.900490e+03 35.7510
4.910491e+03 35.7036
4.920492e+03 35.6480
4.930493e+03 35.5658
4.940494e+03 35.4991
4.950495e+03 35.3614
4.960496e+03 35.1759
4.970497e+03 34.9534
4.980498e+03 34.6676
4.990499e+03 34.2223
5.000500e+03 33.3392


==> Dat/SSFM_New/ISRS_4QAM_Nch=1001x10GBaud_1x100km_Ptot=25dBm_PhiNL=0.05mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 35.6360
-4.990499e+03 36.7593
-4.980498e+03 37.2537
-4.970497e+03 37.5400
-4.960496e+03 37.6900
-4.950495e+03 37.7752
-4.940494e+03 37.8726
-4.930493e+03 37.9439
-4.920492e+03 37.9910
-4.910491e+03 38.0720
-4.900490e+03 38.0863
-4.890489e+03 38.1259
-4.880488e+03 38.1247
-4.870487e+03 38.1352
-4.860486e+03 38.1374
-4.850485e+03 38.2023
-4.840484e+03 38.1977
-4.830483e+03 38.2132
-4.820482e+03 38.1997
-4.810481e+03 38.2106
-4.800480e+03 38.2373
-4.790479e+03 38.2765
-4.780478e+03 38.2862
-4.770477e+03 38.2661
-4.760476e+03 38.2596
-4.750475e+03 38.2993
-4.740474e+03 38.3078
-4.730473e+03 38.2971
-4.720472e+03 38.3014
-4.710471e+03 38.3037
-4.700470e+03 38.2969
-4.690469e+03 38.3211
-4.680468e+03 38.3273
-4.670467e+03 38.3232
-4.660466e+03 38.3237
-4.650465e+03 38.3628
-4.640464e+03 38.3583
-4.630463e+03 38.3643
-4.620462e+03 38.3059
-4.610461e+03 38.3503
-4.600460e+03 38.3965
-4.590459e+03 38.3548
-4.580458e+03 38.3457
-4.570457e+03 38.3140
-4.560456e+03 38.3493
-4.550455e+03 38.3068
-4.540454e+03 38.3387
-4.530453e+03 38.3671
-4.520452e+03 38.3761
-4.510451e+03 38.3534
-4.500450e+03 38.3755
-4.490449e+03 38.3812
-4.480448e+03 38.3731
-4.470447e+03 38.3858
-4.460446e+03 38.3688
-4.450445e+03 38.3590
-4.440444e+03 38.3747
-4.430443e+03 38.3524
-4.420442e+03 38.3680
-4.410441e+03 38.3724
-4.400440e+03 38.3940
-4.390439e+03 38.3633
-4.380438e+03 38.3600
-4.370437e+03 38.3405
-4.360436e+03 38.3867
-4.350435e+03 38.3756
-4.340434e+03 38.3838
-4.330433e+03 38.3830
-4.320432e+03 38.3526
-4.310431e+03 38.4263
-4.300430e+03 38.3927
-4.290429e+03 38.3851
-4.280428e+03 38.4122
-4.270427e+03 38.3879
-4.260426e+03 38.3939
-4.250425e+03 38.3836
-4.240424e+03 38.3666
-4.230423e+03 38.3375
-4.220422e+03 38.3414
-4.210421e+03 38.3588
-4.200420e+03 38.3742
-4.190419e+03 38.3537
-4.180418e+03 38.3785
-4.170417e+03 38.3891
-4.160416e+03 38.3988
-4.150415e+03 38.3733
-4.140414e+03 38.3515
-4.130413e+03 38.3561
-4.120412e+03 38.3629
-4.110411e+03 38.3461
-4.100410e+03 38.3409
-4.090409e+03 38.3451
-4.080408e+03 38.3108
-4.070407e+03 38.3049
-4.060406e+03 38.3546
-4.050405e+03 38.3454
-4.040404e+03 38.3282
-4.030403e+03 38.3103
-4.020402e+03 38.3210
-4.010401e+03 38.3388
-4.000400e+03 38.3017
-3.990399e+03 38.3141
-3.980398e+03 38.3091
-3.970397e+03 38.2772
-3.960396e+03 38.3308
-3.950395e+03 38.2640
-3.940394e+03 38.2593
-3.930393e+03 38.3028
-3.920392e+03 38.3222
-3.910391e+03 38.3100
-3.900390e+03 38.3273
-3.890389e+03 38.3059
-3.880388e+03 38.2875
-3.870387e+03 38.2908
-3.860386e+03 38.2613
-3.850385e+03 38.2862
-3.840384e+03 38.3139
-3.830383e+03 38.3122
-3.820382e+03 38.2911
-3.810381e+03 38.2755
-3.800380e+03 38.2778
-3.790379e+03 38.2781
-3.780378e+03 38.2571
-3.770377e+03 38.2880
-3.760376e+03 38.3056
-3.750375e+03 38.2883
-3.740374e+03 38.2420
-3.730373e+03 38.2691
-3.720372e+03 38.2558
-3.710371e+03 38.2539
-3.700370e+03 38.2344
-3.690369e+03 38.2476
-3.680368e+03 38.2688
-3.670367e+03 38.2248
-3.660366e+03 38.2261
-3.650365e+03 38.2524
-3.640364e+03 38.2187
-3.630363e+03 38.2385
-3.620362e+03 38.2267
-3.610361e+03 38.2593
-3.600360e+03 38.2600
-3.590359e+03 38.2383
-3.580358e+03 38.2516
-3.570357e+03 38.2689
-3.560356e+03 38.2132
-3.550355e+03 38.1841
-3.540354e+03 38.2142
-3.530353e+03 38.2251
-3.520352e+03 38.2326
-3.510351e+03 38.2384
-3.500350e+03 38.1811
-3.490349e+03 38.1854
-3.480348e+03 38.1676
-3.470347e+03 38.1848
-3.460346e+03 38.2129
-3.450345e+03 38.1844
-3.440344e+03 38.1307
-3.430343e+03 38.1991
-3.420342e+03 38.2118
-3.410341e+03 38.1998
-3.400340e+03 38.1945
-3.390339e+03 38.1952
-3.380338e+03 38.2022
-3.370337e+03 38.2119
-3.360336e+03 38.2146
-3.350335e+03 38.1990
-3.340334e+03 38.1826
-3.330333e+03 38.1816
-3.320332e+03 38.1822
-3.310331e+03 38.1593
-3.300330e+03 38.1728
-3.290329e+03 38.1716
-3.280328e+03 38.1862
-3.270327e+03 38.1871
-3.260326e+03 38.1570
-3.250325e+03 38.1579
-3.240324e+03 38.1448
-3.230323e+03 38.1457
-3.220322e+03 38.1547
-3.210321e+03 38.1466
-3.200320e+03 38.1374
-3.190319e+03 38.1003
-3.180318e+03 38.1146
-3.170317e+03 38.1081
-3.160316e+03 38.1548
-3.150315e+03 38.1340
-3.140314e+03 38.1494
-3.130313e+03 38.1532
-3.120312e+03 38.1135
-3.110311e+03 38.1112
-3.100310e+03 38.0934
-3.090309e+03 38.1166
-3.080308e+03 38.0849
-3.070307e+03 38.0986
-3.060306e+03 38.0832
-3.050305e+03 38.0944
-3.040304e+03 38.0945
-3.030303e+03 38.0747
-3.020302e+03 38.0608
-3.010301e+03 38.0730
-3.000300e+03 38.0884
-2.990299e+03 38.0709
-2.980298e+03 38.0201
-2.970297e+03 38.0392
-2.960296e+03 38.0603
-2.950295e+03 38.1097
-2.940294e+03 38.0501
-2.930293e+03 38.0482
-2.920292e+03 38.0198
-2.910291e+03 38.0416
-2.900290e+03 38.0979
-2.890289e+03 38.0869
-2.880288e+03 38.0849
-2.870287e+03 38.0385
-2.860286e+03 38.0449
-2.850285e+03 38.0228
-2.840284e+03 38.0318
-2.830283e+03 38.0404
-2.820282e+03 37.9794
-2.810281e+03 37.9817
-2.800280e+03 38.0067
-2.790279e+03 38.0257
-2.780278e+03 38.0339
-2.770277e+03 38.0376
-2.760276e+03 38.0076
-2.750275e+03 38.0273
-2.740274e+03 38.0133
-2.730273e+03 38.0142
-2.720272e+03 38.0014
-2.710271e+03 38.0188
-2.700270e+03 38.0248
-2.690269e+03 38.0034
-2.680268e+03 37.9829
-2.670267e+03 38.0024
-2.660266e+03 38.0145
-2.650265e+03 38.0163
-2.640264e+03 37.9989
-2.630263e+03 37.9923
-2.620262e+03 37.9679
-2.610261e+03 38.0062
-2.600260e+03 38.0144
-2.590259e+03 38.0096
-2.580258e+03 37.9813
-2.570257e+03 37.9669
-2.560256e+03 37.9444
-2.550255e+03 37.9758
-2.540254e+03 37.9340
-2.530253e+03 37.9468
-2.520252e+03 37.9859
-2.510251e+03 37.9303
-2.500250e+03 37.9461
-2.490249e+03 37.9451
-2.480248e+03 37.9325
-2.470247e+03 37.9569
-2.460246e+03 37.9251
-2.450245e+03 37.9113
-2.440244e+03 37.9104
-2.430243e+03 37.9441
-2.420242e+03 37.8980
-2.410241e+03 37.9481
-2.400240e+03 37.8668
-2.390239e+03 37.8934
-2.380238e+03 37.9304
-2.370237e+03 37.8976
-2.360236e+03 37.8924
-2.350235e+03 37.9358
-2.340234e+03 37.9521
-2.330233e+03 37.9233
-2.320232e+03 37.8782
-2.310231e+03 37.8691
-2.300230e+03 37.8414
-2.290229e+03 37.8756
-2.280228e+03 37.8985
-2.270227e+03 37.8919
-2.260226e+03 37.8981
-2.250225e+03 37.8763
-2.240224e+03 37.8879
-2.230223e+03 37.8716
-2.220222e+03 37.8758
-2.210221e+03 37.8850
-2.200220e+03 37.8857
-2.190219e+03 37.8273
-2.180218e+03 37.8188
-2.170217e+03 37.8647
-2.160216e+03 37.8336
-2.150215e+03 37.8330
-2.140214e+03 37.8056
-2.130213e+03 37.8150
-2.120212e+03 37.8563
-2.110211e+03 37.8334
-2.100210e+03 37.8173
-2.090209e+03 37.8153
-2.080208e+03 37.8216
-2.070207e+03 37.8316
-2.060206e+03 37.7980
-2.050205e+03 37.8088
-2.040204e+03 37.8522
-2.030203e+03 37.8464
-2.020202e+03 37.8226
-2.010201e+03 37.8277
-2.000200e+03 37.8423
-1.990199e+03 37.7752
-1.980198e+03 37.8004
-1.970197e+03 37.8003
-1.960196e+03 37.7834
-1.950195e+03 37.7643
-1.940194e+03 37.7552
-1.930193e+03 37.7893
-1.920192e+03 37.7689
-1.910191e+03 37.7749
-1.900190e+03 37.7818
-1.890189e+03 37.7792
-1.880188e+03 37.8011
-1.870187e+03 37.7749
-1.860186e+03 37.7420
-1.850185e+03 37.7444
-1.840184e+03 37.7415
-1.830183e+03 37.7183
-1.820182e+03 37.7070
-1.810181e+03 37.7412
-1.800180e+03 37.7147
-1.790179e+03 37.7088
-1.780178e+03 37.7430
-1.770177e+03 37.7338
-1.760176e+03 37.7335
-1.750175e+03 37.7287
-1.740174e+03 37.7132
-1.730173e+03 37.7121
-1.720172e+03 37.7115
-1.710171e+03 37.7030
-1.700170e+03 37.7075
-1.690169e+03 37.7161
-1.680168e+03 37.6911
-1.670167e+03 37.6761
-1.660166e+03 37.6713
-1.650165e+03 37.6669
-1.640164e+03 37.6843
-1.630163e+03 37.6976
-1.620162e+03 37.7018
-1.610161e+03 37.7121
-1.600160e+03 37.6533
-1.590159e+03 37.7141
-1.580158e+03 37.6870
-1.570157e+03 37.7087
-1.560156e+03 37.7472
-1.550155e+03 37.6973
-1.540154e+03 37.6868
-1.530153e+03 37.6808
-1.520152e+03 37.6939
-1.510151e+03 37.6930
-1.500150e+03 37.6934
-1.490149e+03 37.6784
-1.480148e+03 37.7293
-1.470147e+03 37.7176
-1.460146e+03 37.7243
-1.450145e+03 37.7216
-1.440144e+03 37.6733
-1.430143e+03 37.7084
-1.420142e+03 37.6918
-1.410141e+03 37.7076
-1.400140e+03 37.6840
-1.390139e+03 37.7020
-1.380138e+03 37.6810
-1.370137e+03 37.6417
-1.360136e+03 37.6749
-1.350135e+03 37.6759
-1.340134e+03 37.6556
-1.330133e+03 37.6781
-1.320132e+03 37.6929
-1.310131e+03 37.6956
-1.300130e+03 37.6641
-1.290129e+03 37.6861
-1.280128e+03 37.6557
-1.270127e+03 37.6102
-1.260126e+03 37.6271
-1.250125e+03 37.6227
-1.240124e+03 37.6424
-1.230123e+03 37.6154
-1.220122e+03 37.6112
-1.210121e+03 37.6216
-1.200120e+03 37.6188
-1.190119e+03 37.6112
-1.180118e+03 37.6018
-1.170117e+03 37.6206
-1.160116e+03 37.6336
-1.150115e+03 37.6125
-1.140114e+03 37.6215
-1.130113e+03 37.6168
-1.120112e+03 37.5831
-1.110111e+03 37.6302
-1.100110e+03 37.6107
-1.090109e+03 37.6048
-1.080108e+03 37.6019
-1.070107e+03 37.5568
-1.060106e+03 37.5947
-1.050105e+03 37.5450
-1.040104e+03 37.5732
-1.030103e+03 37.5826
-1.020102e+03 37.5876
-1.010101e+03 37.6276
-1.000100e+03 37.5956
-9.900990e+02 37.5731
-9.800980e+02 37.5877
-9.700970e+02 37.5796
-9.600960e+02 37.5564
-9.500950e+02 37.5532
-9.400940e+02 37.5784
-9.300930e+02 37.6082
-9.200920e+02 37.5497
-9.100910e+02 37.5622
-9.000900e+02 37.5494
-8.900890e+02 37.5850
-8.800880e+02 37.5631
-8.700870e+02 37.5464
-8.600860e+02 37.5697
-8.500850e+02 37.5440
-8.400840e+02 37.5419
-8.300830e+02 37.5379
-8.200820e+02 37.5465
-8.100810e+02 37.5614
-8.000800e+02 37.5372
-7.900790e+02 37.5157
-7.800780e+02 37.5223
-7.700770e+02 37.5297
-7.600760e+02 37.5158
-7.500750e+02 37.5338
-7.400740e+02 37.4989
-7.300730e+02 37.5252
-7.200720e+02 37.4939
-7.100710e+02 37.5028
-7.000700e+02 37.4870
-6.900690e+02 37.5093
-6.800680e+02 37.4869
-6.700670e+02 37.5032
-6.600660e+02 37.5318
-6.500650e+02 37.4885
-6.400640e+02 37.5049
-6.300630e+02 37.4645
-6.200620e+02 37.4644
-6.100610e+02 37.4541
-6.000600e+02 37.4147
-5.900590e+02 37.4744
-5.800580e+02 37.4424
-5.700570e+02 37.4201
-5.600560e+02 37.4769
-5.500550e+02 37.4469
-5.400540e+02 37.4832
-5.300530e+02 37.4756
-5.200520e+02 37.4190
-5.100510e+02 37.4441
-5.000500e+02 37.4302
-4.900490e+02 37.4424
-4.800480e+02 37.4417
-4.700470e+02 37.4172
-4.600460e+02 37.4507
-4.500450e+02 37.4035
-4.400440e+02 37.4175
-4.300430e+02 37.4286
-4.200420e+02 37.4497
-4.100410e+02 37.4123
-4.000400e+02 37.4053
-3.900390e+02 37.4357
-3.800380e+02 37.4282
-3.700370e+02 37.3944
-3.600360e+02 37.4325
-3.500350e+02 37.3984
-3.400340e+02 37.3939
-3.300330e+02 37.3926
-3.200320e+02 37.4164
-3.100310e+02 37.3804
-3.000300e+02 37.3857
-2.900290e+02 37.3461
-2.800280e+02 37.3661
-2.700270e+02 37.3630
-2.600260e+02 37.3854
-2.500250e+02 37.3301
-2.400240e+02 37.3394
-2.300230e+02 37.3493
-2.200220e+02 37.3871
-2.100210e+02 37.4011
-2.000200e+02 37.3768
-1.900190e+02 37.3658
-1.800180e+02 37.3823
-1.700170e+02 37.3779
-1.600160e+02 37.3440
-1.500150e+02 37.3656
-1.400140e+02 37.3845
-1.300130e+02 37.3409
-1.200120e+02 37.3728
-1.100110e+02 37.3442
-1.000100e+02 37.2957
-9.000900e+01 37.3299
-8.000800e+01 37.3310
-7.000700e+01 37.3307
-6.000600e+01 37.3266
-5.000500e+01 37.3022
-4.000400e+01 37.3157
-3.000300e+01 37.3241
-2.000200e+01 37.3364
-1.000100e+01 37.3513
   0 37.3806
1.000100e+01 37.3621
2.000200e+01 37.3468
3.000300e+01 37.3166
4.000400e+01 37.3524
5.000500e+01 37.3625
6.000600e+01 37.3429
7.000700e+01 37.3375
8.000800e+01 37.3093
9.000900e+01 37.3342
1.000100e+02 37.3377
1.100110e+02 37.3151
1.200120e+02 37.3040
1.300130e+02 37.3071
1.400140e+02 37.2971
1.500150e+02 37.2990
1.600160e+02 37.3109
1.700170e+02 37.2951
1.800180e+02 37.2757
1.900190e+02 37.2673
2.000200e+02 37.3025
2.100210e+02 37.2943
2.200220e+02 37.2547
2.300230e+02 37.2672
2.400240e+02 37.2665
2.500250e+02 37.2444
2.600260e+02 37.2717
2.700270e+02 37.2276
2.800280e+02 37.2471
2.900290e+02 37.2460
3.000300e+02 37.2028
3.100310e+02 37.2393
3.200320e+02 37.2454
3.300330e+02 37.1922
3.400340e+02 37.2299
3.500350e+02 37.2555
3.600360e+02 37.2161
3.700370e+02 37.2183
3.800380e+02 37.2500
3.900390e+02 37.1937
4.000400e+02 37.1994
4.100410e+02 37.2183
4.200420e+02 37.2155
4.300430e+02 37.2183
4.400440e+02 37.2245
4.500450e+02 37.2171
4.600460e+02 37.2395
4.700470e+02 37.2363
4.800480e+02 37.2185
4.900490e+02 37.2190
5.000500e+02 37.2170
5.100510e+02 37.2276
5.200520e+02 37.2279
5.300530e+02 37.1736
5.400540e+02 37.2080
5.500550e+02 37.2051
5.600560e+02 37.2042
5.700570e+02 37.2272
5.800580e+02 37.1923
5.900590e+02 37.1880
6.000600e+02 37.1633
6.100610e+02 37.1695
6.200620e+02 37.2103
6.300630e+02 37.1799
6.400640e+02 37.1788
6.500650e+02 37.1944
6.600660e+02 37.1812
6.700670e+02 37.1786
6.800680e+02 37.2021
6.900690e+02 37.1887
7.000700e+02 37.1998
7.100710e+02 37.1871
7.200720e+02 37.1759
7.300730e+02 37.1539
7.400740e+02 37.1674
7.500750e+02 37.1632
7.600760e+02 37.1436
7.700770e+02 37.1824
7.800780e+02 37.2001
7.900790e+02 37.1693
8.000800e+02 37.1657
8.100810e+02 37.1775
8.200820e+02 37.1960
8.300830e+02 37.2024
8.400840e+02 37.1761
8.500850e+02 37.1465
8.600860e+02 37.1470
8.700870e+02 37.1086
8.800880e+02 37.1537
8.900890e+02 37.0813
9.000900e+02 37.1312
9.100910e+02 37.1110
9.200920e+02 37.1208
9.300930e+02 37.1202
9.400940e+02 37.0856
9.500950e+02 37.0923
9.600960e+02 37.1013
9.700970e+02 37.1158
9.800980e+02 37.0870
9.900990e+02 37.0996
1.000100e+03 37.0949
1.010101e+03 37.0721
1.020102e+03 37.0958
1.030103e+03 37.1417
1.040104e+03 37.0814
1.050105e+03 37.0739
1.060106e+03 37.1091
1.070107e+03 37.0994
1.080108e+03 37.1031
1.090109e+03 37.1008
1.100110e+03 37.1105
1.110111e+03 37.0946
1.120112e+03 37.0954
1.130113e+03 37.0536
1.140114e+03 37.0698
1.150115e+03 37.0445
1.160116e+03 37.0214
1.170117e+03 37.0495
1.180118e+03 37.0510
1.190119e+03 37.0490
1.200120e+03 37.0695
1.210121e+03 37.0627
1.220122e+03 37.0543
1.230123e+03 37.0599
1.240124e+03 37.0476
1.250125e+03 37.0323
1.260126e+03 37.0403
1.270127e+03 37.0554
1.280128e+03 37.0448
1.290129e+03 37.0025
1.300130e+03 37.0394
1.310131e+03 37.0276
1.320132e+03 37.0487
1.330133e+03 37.0161
1.340134e+03 37.0300
1.350135e+03 37.0420
1.360136e+03 37.0038
1.370137e+03 37.0307
1.380138e+03 37.0165
1.390139e+03 37.0273
1.400140e+03 37.0303
1.410141e+03 37.0263
1.420142e+03 37.0548
1.430143e+03 37.0376
1.440144e+03 37.0108
1.450145e+03 37.0101
1.460146e+03 37.0109
1.470147e+03 37.0177
1.480148e+03 37.0174
1.490149e+03 37.0044
1.500150e+03 37.0642
1.510151e+03 37.0278
1.520152e+03 37.0016
1.530153e+03 37.0011
1.540154e+03 36.9958
1.550155e+03 37.0086
1.560156e+03 36.9876
1.570157e+03 37.0011
1.580158e+03 36.9887
1.590159e+03 36.9881
1.600160e+03 37.0067
1.610161e+03 37.0135
1.620162e+03 36.9909
1.630163e+03 36.9480
1.640164e+03 37.0008
1.650165e+03 36.9697
1.660166e+03 37.0018
1.670167e+03 36.9464
1.680168e+03 36.9732
1.690169e+03 36.9513
1.700170e+03 36.9310
1.710171e+03 36.9424
1.720172e+03 36.9225
1.730173e+03 36.9845
1.740174e+03 37.0111
1.750175e+03 36.9799
1.760176e+03 36.9435
1.770177e+03 36.9583
1.780178e+03 36.9748
1.790179e+03 36.9923
1.800180e+03 36.9726
1.810181e+03 36.9316
1.820182e+03 36.9633
1.830183e+03 36.9215
1.840184e+03 36.9480
1.850185e+03 36.9122
1.860186e+03 36.9378
1.870187e+03 36.9597
1.880188e+03 36.9322
1.890189e+03 36.9297
1.900190e+03 36.9509
1.910191e+03 36.9596
1.920192e+03 36.9030
1.930193e+03 36.9522
1.940194e+03 36.8939
1.950195e+03 36.9140
1.960196e+03 36.9129
1.970197e+03 36.9301
1.980198e+03 36.9271
1.990199e+03 36.9186
2.000200e+03 36.9142
2.010201e+03 36.8616
2.020202e+03 36.9250
2.030203e+03 36.8957
2.040204e+03 36.9197
2.050205e+03 36.8828
2.060206e+03 36.9312
2.070207e+03 36.9108
2.080208e+03 36.8916
2.090209e+03 36.9075
2.100210e+03 36.9239
2.110211e+03 36.9369
2.120212e+03 36.9232
2.130213e+03 36.8923
2.140214e+03 36.8848
2.150215e+03 36.8907
2.160216e+03 36.8760
2.170217e+03 36.8545
2.180218e+03 36.8530
2.190219e+03 36.8268
2.200220e+03 36.8499
2.210221e+03 36.8370
2.220222e+03 36.8572
2.230223e+03 36.8330
2.240224e+03 36.8342
2.250225e+03 36.8354
2.260226e+03 36.8095
2.270227e+03 36.8769
2.280228e+03 36.8577
2.290229e+03 36.8524
2.300230e+03 36.8426
2.310231e+03 36.8264
2.320232e+03 36.8803
2.330233e+03 36.8554
2.340234e+03 36.8149
2.350235e+03 36.8351
2.360236e+03 36.7973
2.370237e+03 36.8253
2.380238e+03 36.8282
2.390239e+03 36.8461
2.400240e+03 36.8419
2.410241e+03 36.8400
2.420242e+03 36.8216
2.430243e+03 36.8380
2.440244e+03 36.8355
2.450245e+03 36.8179
2.460246e+03 36.7998
2.470247e+03 36.8018
2.480248e+03 36.7980
2.490249e+03 36.8138
2.500250e+03 36.8047
2.510251e+03 36.8391
2.520252e+03 36.8476
2.530253e+03 36.8016
2.540254e+03 36.8365
2.550255e+03 36.7992
2.560256e+03 36.7978
2.570257e+03 36.7740
2.580258e+03 36.8339
2.590259e+03 36.8004
2.600260e+03 36.7900
2.610261e+03 36.7907
2.620262e+03 36.7867
2.630263e+03 36.8092
2.640264e+03 36.7926
2.650265e+03 36.8031
2.660266e+03 36.7506
2.670267e+03 36.7944
2.680268e+03 36.7661
2.690269e+03 36.7622
2.700270e+03 36.7990
2.710271e+03 36.7754
2.720272e+03 36.7578
2.730273e+03 36.7556
2.740274e+03 36.7825
2.750275e+03 36.7623
2.760276e+03 36.7556
2.770277e+03 36.7692
2.780278e+03 36.7809
2.790279e+03 36.7974
2.800280e+03 36.7823
2.810281e+03 36.7844
2.820282e+03 36.7696
2.830283e+03 36.7620
2.840284e+03 36.7427
2.850285e+03 36.7574
2.860286e+03 36.7548
2.870287e+03 36.7569
2.880288e+03 36.7626
2.890289e+03 36.7853
2.900290e+03 36.7900
2.910291e+03 36.7757
2.920292e+03 36.7663
2.930293e+03 36.7529
2.940294e+03 36.7283
2.950295e+03 36.7821
2.960296e+03 36.7444
2.970297e+03 36.7871
2.980298e+03 36.7650
2.990299e+03 36.7463
3.000300e+03 36.7443
3.010301e+03 36.7302
3.020302e+03 36.7524
3.030303e+03 36.7874
3.040304e+03 36.7327
3.050305e+03 36.7044
3.060306e+03 36.7726
3.070307e+03 36.7416
3.080308e+03 36.6780
3.090309e+03 36.7365
3.100310e+03 36.7289
3.110311e+03 36.6990
3.120312e+03 36.6879
3.130313e+03 36.7161
3.140314e+03 36.7075
3.150315e+03 36.7240
3.160316e+03 36.6933
3.170317e+03 36.6966
3.180318e+03 36.6824
3.190319e+03 36.7092
3.200320e+03 36.6733
3.210321e+03 36.6820
3.220322e+03 36.7159
3.230323e+03 36.6857
3.240324e+03 36.6810
3.250325e+03 36.6867
3.260326e+03 36.6803
3.270327e+03 36.6580
3.280328e+03 36.6771
3.290329e+03 36.6796
3.300330e+03 36.6849
3.310331e+03 36.6755
3.320332e+03 36.6730
3.330333e+03 36.6625
3.340334e+03 36.6625
3.350335e+03 36.6442
3.360336e+03 36.6761
3.370337e+03 36.6617
3.380338e+03 36.6566
3.390339e+03 36.6505
3.400340e+03 36.6327
3.410341e+03 36.6324
3.420342e+03 36.6522
3.430343e+03 36.6161
3.440344e+03 36.6289
3.450345e+03 36.6539
3.460346e+03 36.6280
3.470347e+03 36.6276
3.480348e+03 36.6539
3.490349e+03 36.6340
3.500350e+03 36.6295
3.510351e+03 36.6247
3.520352e+03 36.6339
3.530353e+03 36.6350
3.540354e+03 36.6281
3.550355e+03 36.6137
3.560356e+03 36.6550
3.570357e+03 36.6223
3.580358e+03 36.6225
3.590359e+03 36.6363
3.600360e+03 36.6364
3.610361e+03 36.6375
3.620362e+03 36.5696
3.630363e+03 36.6028
3.640364e+03 36.5890
3.650365e+03 36.5673
3.660366e+03 36.5839
3.670367e+03 36.5828
3.680368e+03 36.6171
3.690369e+03 36.6331
3.700370e+03 36.6196
3.710371e+03 36.5706
3.720372e+03 36.6056
3.730373e+03 36.5951
3.740374e+03 36.5822
3.750375e+03 36.5728
3.760376e+03 36.5673
3.770377e+03 36.5624
3.780378e+03 36.5474
3.790379e+03 36.5515
3.800380e+03 36.5748
3.810381e+03 36.5477
3.820382e+03 36.5517
3.830383e+03 36.5578
3.840384e+03 36.5527
3.850385e+03 36.5544
3.860386e+03 36.5793
3.870387e+03 36.5640
3.880388e+03 36.5424
3.890389e+03 36.5575
3.900390e+03 36.5275
3.910391e+03 36.5417
3.920392e+03 36.5052
3.930393e+03 36.5206
3.940394e+03 36.5038
3.950395e+03 36.5150
3.960396e+03 36.4945
3.970397e+03 36.4788
3.980398e+03 36.4777
3.990399e+03 36.4965
4.000400e+03 36.5064
4.010401e+03 36.5010
4.020402e+03 36.5063
4.030403e+03 36.5299
4.040404e+03 36.5132
4.050405e+03 36.5111
4.060406e+03 36.5055
4.070407e+03 36.5125
4.080408e+03 36.4763
4.090409e+03 36.4969
4.100410e+03 36.4600
4.110411e+03 36.4767
4.120412e+03 36.4755
4.130413e+03 36.4563
4.140414e+03 36.5056
4.150415e+03 36.4740
4.160416e+03 36.4580
4.170417e+03 36.4994
4.180418e+03 36.4437
4.190419e+03 36.4375
4.200420e+03 36.4113
4.210421e+03 36.4524
4.220422e+03 36.4491
4.230423e+03 36.4567
4.240424e+03 36.4443
4.250425e+03 36.4159
4.260426e+03 36.4516
4.270427e+03 36.4241
4.280428e+03 36.4068
4.290429e+03 36.4008
4.300430e+03 36.3757
4.310431e+03 36.4044
4.320432e+03 36.4217
4.330433e+03 36.4063
4.340434e+03 36.3756
4.350435e+03 36.3878
4.360436e+03 36.3802
4.370437e+03 36.3845
4.380438e+03 36.3511
4.390439e+03 36.3623
4.400440e+03 36.3883
4.410441e+03 36.4233
4.420442e+03 36.3994
4.430443e+03 36.3630
4.440444e+03 36.3358
4.450445e+03 36.3329
4.460446e+03 36.3505
4.470447e+03 36.3346
4.480448e+03 36.3543
4.490449e+03 36.3313
4.500450e+03 36.3057
4.510451e+03 36.3002
4.520452e+03 36.2786
4.530453e+03 36.2749
4.540454e+03 36.2695
4.550455e+03 36.2743
4.560456e+03 36.2740
4.570457e+03 36.2631
4.580458e+03 36.2689
4.590459e+03 36.2064
4.600460e+03 36.2232
4.610461e+03 36.2181
4.620462e+03 36.2115
4.630463e+03 36.2306
4.640464e+03 36.2024
4.650465e+03 36.2105
4.660466e+03 36.2063
4.670467e+03 36.1876
4.680468e+03 36.1985
4.690469e+03 36.1939
4.700470e+03 36.1997
4.710471e+03 36.1873
4.720472e+03 36.1565
4.730473e+03 36.1335
4.740474e+03 36.1250
4.750475e+03 36.0540
4.760476e+03 36.0640
4.770477e+03 36.0746
4.780478e+03 36.0600
4.790479e+03 36.0620
4.800480e+03 36.0553
4.810481e+03 36.0560
4.820482e+03 36.0294
4.830483e+03 35.9676
4.840484e+03 35.9349
4.850485e+03 35.9570
4.860486e+03 35.9168
4.870487e+03 35.8796
4.880488e+03 35.8255
4.890489e+03 35.7900
4.900490e+03 35.7510
4.910491e+03 35.7036
4.920492e+03 35.6480
4.930493e+03 35.5658
4.940494e+03 35.4991
4.950495e+03 35.3614
4.960496e+03 35.1759
4.970497e+03 34.9534
4.980498e+03 34.6676
4.990499e+03 34.2223
5.000500e+03 33.3392


==> Dat/SSFM_New/ISRS_4QAM_Nch=101x100GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 17.4185
-4.900490e+03 17.9728
-4.800480e+03 18.1379
-4.700470e+03 18.1220
-4.600460e+03 18.0976
-4.500450e+03 18.0752
-4.400440e+03 18.0559
-4.300430e+03 18.0811
-4.200420e+03 18.0334
-4.100410e+03 18.0220
-4.000400e+03 18.0009
-3.900390e+03 17.9529
-3.800380e+03 17.9051
-3.700370e+03 17.8494
-3.600360e+03 17.7973
-3.500350e+03 17.7574
-3.400340e+03 17.7199
-3.300330e+03 17.6362
-3.200320e+03 17.5507
-3.100310e+03 17.5843
-3.000300e+03 17.5423
-2.900290e+03 17.5743
-2.800280e+03 17.5270
-2.700270e+03 17.4902
-2.600260e+03 17.3846
-2.500250e+03 17.3128
-2.400240e+03 17.2731
-2.300230e+03 17.2301
-2.200220e+03 17.1542
-2.100210e+03 17.0580
-2.000200e+03 16.9609
-1.900190e+03 16.9916
-1.800180e+03 16.9719
-1.700170e+03 16.8828
-1.600160e+03 16.8539
-1.500150e+03 16.7659
-1.400140e+03 16.7721
-1.300130e+03 16.7265
-1.200120e+03 16.6900
-1.100110e+03 16.6658
-1.000100e+03 16.6201
-9.000900e+02 16.6468
-8.000800e+02 16.5310
-7.000700e+02 16.4829
-6.000600e+02 16.3991
-5.000500e+02 16.4262
-4.000400e+02 16.4698
-3.000300e+02 16.3953
-2.000200e+02 16.3982
-1.000100e+02 16.3828
   0 16.3789
1.000100e+02 16.2778
2.000200e+02 16.2407
3.000300e+02 16.1677
4.000400e+02 16.2152
5.000500e+02 16.1441
6.000600e+02 16.0617
7.000700e+02 16.0546
8.000800e+02 15.9916
9.000900e+02 15.9522
1.000100e+03 15.8844
1.100110e+03 15.8589
1.200120e+03 15.8221
1.300130e+03 15.7732
1.400140e+03 15.7391
1.500150e+03 15.6242
1.600160e+03 15.6230
1.700170e+03 15.5585
1.800180e+03 15.4948
1.900190e+03 15.5367
2.000200e+03 15.5076
2.100210e+03 15.4889
2.200220e+03 15.4544
2.300230e+03 15.4489
2.400240e+03 15.3848
2.500250e+03 15.3800
2.600260e+03 15.3078
2.700270e+03 15.2354
2.800280e+03 15.2395
2.900290e+03 15.2177
3.000300e+03 15.1911
3.100310e+03 15.0960
3.200320e+03 15.0839
3.300330e+03 15.0295
3.400340e+03 15.0211
3.500350e+03 14.9639
3.600360e+03 14.9277
3.700370e+03 14.8905
3.800380e+03 14.8350
3.900390e+03 14.7806
4.000400e+03 14.7723
4.100410e+03 14.7166
4.200420e+03 14.6496
4.300430e+03 14.6237
4.400440e+03 14.5206
4.500450e+03 14.4655
4.600460e+03 14.3818
4.700470e+03 14.2676
4.800480e+03 14.1127
4.900490e+03 13.8968
5.000500e+03 13.1851


==> Dat/SSFM_New/ISRS_4QAM_Nch=101x100GBaud_1x100km_Ptot=25dBm_PhiNL=0.02mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 17.4185
-4.900490e+03 17.9728
-4.800480e+03 18.1379
-4.700470e+03 18.1220
-4.600460e+03 18.0976
-4.500450e+03 18.0752
-4.400440e+03 18.0559
-4.300430e+03 18.0811
-4.200420e+03 18.0334
-4.100410e+03 18.0220
-4.000400e+03 18.0009
-3.900390e+03 17.9529
-3.800380e+03 17.9051
-3.700370e+03 17.8494
-3.600360e+03 17.7973
-3.500350e+03 17.7574
-3.400340e+03 17.7199
-3.300330e+03 17.6362
-3.200320e+03 17.5507
-3.100310e+03 17.5843
-3.000300e+03 17.5423
-2.900290e+03 17.5743
-2.800280e+03 17.5270
-2.700270e+03 17.4902
-2.600260e+03 17.3846
-2.500250e+03 17.3128
-2.400240e+03 17.2731
-2.300230e+03 17.2301
-2.200220e+03 17.1542
-2.100210e+03 17.0580
-2.000200e+03 16.9609
-1.900190e+03 16.9916
-1.800180e+03 16.9719
-1.700170e+03 16.8828
-1.600160e+03 16.8539
-1.500150e+03 16.7659
-1.400140e+03 16.7721
-1.300130e+03 16.7265
-1.200120e+03 16.6900
-1.100110e+03 16.6658
-1.000100e+03 16.6201
-9.000900e+02 16.6468
-8.000800e+02 16.5310
-7.000700e+02 16.4829
-6.000600e+02 16.3991
-5.000500e+02 16.4262
-4.000400e+02 16.4698
-3.000300e+02 16.3953
-2.000200e+02 16.3982
-1.000100e+02 16.3828
   0 16.3789
1.000100e+02 16.2778
2.000200e+02 16.2407
3.000300e+02 16.1677
4.000400e+02 16.2152
5.000500e+02 16.1441
6.000600e+02 16.0617
7.000700e+02 16.0546
8.000800e+02 15.9916
9.000900e+02 15.9522
1.000100e+03 15.8844
1.100110e+03 15.8589
1.200120e+03 15.8221
1.300130e+03 15.7732
1.400140e+03 15.7391
1.500150e+03 15.6242
1.600160e+03 15.6230
1.700170e+03 15.5585
1.800180e+03 15.4948
1.900190e+03 15.5367
2.000200e+03 15.5076
2.100210e+03 15.4889
2.200220e+03 15.4544
2.300230e+03 15.4489
2.400240e+03 15.3848
2.500250e+03 15.3800
2.600260e+03 15.3078
2.700270e+03 15.2354
2.800280e+03 15.2395
2.900290e+03 15.2177
3.000300e+03 15.1911
3.100310e+03 15.0960
3.200320e+03 15.0839
3.300330e+03 15.0295
3.400340e+03 15.0211
3.500350e+03 14.9639
3.600360e+03 14.9277
3.700370e+03 14.8905
3.800380e+03 14.8350
3.900390e+03 14.7806
4.000400e+03 14.7723
4.100410e+03 14.7166
4.200420e+03 14.6496
4.300430e+03 14.6237
4.400440e+03 14.5206
4.500450e+03 14.4655
4.600460e+03 14.3818
4.700470e+03 14.2676
4.800480e+03 14.1127
4.900490e+03 13.8968
5.000500e+03 13.1851


==> Dat/SSFM_New/ISRS_4QAM_Nch=101x100GBaud_1x100km_Ptot=25dBm_PhiNL=0.02mmrad_SNR_vs_Ch.dat <==
-5.000500e+03 32.6679
-4.900490e+03 32.1136
-4.800480e+03 31.9485
-4.700470e+03 31.9645
-4.600460e+03 31.9889
-4.500450e+03 32.0112
-4.400440e+03 32.0305
-4.300430e+03 32.0053
-4.200420e+03 32.0530
-4.100410e+03 32.0645
-4.000400e+03 32.0855
-3.900390e+03 32.1336
-3.800380e+03 32.1813
-3.700370e+03 32.2370
-3.600360e+03 32.2891
-3.500350e+03 32.3291
-3.400340e+03 32.3665
-3.300330e+03 32.4503
-3.200320e+03 32.5358
-3.100310e+03 32.5021
-3.000300e+03 32.5441
-2.900290e+03 32.5122
-2.800280e+03 32.5594
-2.700270e+03 32.5962
-2.600260e+03 32.7018
-2.500250e+03 32.7736
-2.400240e+03 32.8133
-2.300230e+03 32.8563
-2.200220e+03 32.9322
-2.100210e+03 33.0284
-2.000200e+03 33.1255
-1.900190e+03 33.0949
-1.800180e+03 33.1145
-1.700170e+03 33.2036
-1.600160e+03 33.2325
-1.500150e+03 33.3205
-1.400140e+03 33.3143
-1.300130e+03 33.3599
-1.200120e+03 33.3964
-1.100110e+03 33.4206
-1.000100e+03 33.4664
-9.000900e+02 33.4397
-8.000800e+02 33.5555
-7.000700e+02 33.6036
-6.000600e+02 33.6873
-5.000500e+02 33.6602
-4.000400e+02 33.6166
-3.000300e+02 33.6912
-2.000200e+02 33.6882
-1.000100e+02 33.7037
   0 33.7075
1.000100e+02 33.8086
2.000200e+02 33.8457
3.000300e+02 33.9187
4.000400e+02 33.8713
5.000500e+02 33.9423
6.000600e+02 34.0247
7.000700e+02 34.0318
8.000800e+02 34.0948
9.000900e+02 34.1342
1.000100e+03 34.2021
1.100110e+03 34.2276
1.200120e+03 34.2644
1.300130e+03 34.3132
1.400140e+03 34.3474
1.500150e+03 34.4622
1.600160e+03 34.4634
1.700170e+03 34.5279
1.800180e+03 34.5916
1.900190e+03 34.5498
2.000200e+03 34.5788
2.100210e+03 34.5975
2.200220e+03 34.6320
2.300230e+03 34.6375
2.400240e+03 34.7016
2.500250e+03 34.7064
2.600260e+03 34.7787
2.700270e+03 34.8510
2.800280e+03 34.8469
2.900290e+03 34.8687
3.000300e+03 34.8953
3.100310e+03 34.9904
3.200320e+03 35.0025
3.300330e+03 35.0570
3.400340e+03 35.0653
3.500350e+03 35.1225
3.600360e+03 35.1588
3.700370e+03 35.1959
3.800380e+03 35.2514
3.900390e+03 35.3058
4.000400e+03 35.3141
4.100410e+03 35.3698
4.200420e+03 35.4368
4.300430e+03 35.4628
4.400440e+03 35.5658
4.500450e+03 35.6209
4.600460e+03 35.7046
4.700470e+03 35.8189
4.800480e+03 35.9738
4.900490e+03 36.1897
5.000500e+03 36.9013


==> Dat/SSFM_New/ISRS_4QAM_Nch=101x100GBaud_1x100km_Ptot=25dBm_PhiNL=0.05mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 17.5325
-4.900490e+03 18.0212
-4.800480e+03 18.1765
-4.700470e+03 18.1421
-4.600460e+03 18.0246
-4.500450e+03 18.0564
-4.400440e+03 18.1016
-4.300430e+03 18.0762
-4.200420e+03 17.9361
-4.100410e+03 17.8680
-4.000400e+03 17.8914
-3.900390e+03 17.8831
-3.800380e+03 17.8791
-3.700370e+03 17.7674
-3.600360e+03 17.7411
-3.500350e+03 17.7373
-3.400340e+03 17.6163
-3.300330e+03 17.4852
-3.200320e+03 17.4776
-3.100310e+03 17.4450
-3.000300e+03 17.3751
-2.900290e+03 17.2902
-2.800280e+03 17.2739
-2.700270e+03 17.3287
-2.600260e+03 17.2393
-2.500250e+03 17.1547
-2.400240e+03 17.1307
-2.300230e+03 17.1452
-2.200220e+03 17.0098
-2.100210e+03 16.9599
-2.000200e+03 16.8855
-1.900190e+03 16.8485
-1.800180e+03 16.8783
-1.700170e+03 16.6867
-1.600160e+03 16.6492
-1.500150e+03 16.6025
-1.400140e+03 16.6053
-1.300130e+03 16.5279
-1.200120e+03 16.5583
-1.100110e+03 16.5306
-1.000100e+03 16.5220
-9.000900e+02 16.5330
-8.000800e+02 16.5494
-7.000700e+02 16.3875
-6.000600e+02 16.3575
-5.000500e+02 16.3418
-4.000400e+02 16.3166
-3.000300e+02 16.2504
-2.000200e+02 16.2294
-1.000100e+02 16.1686
   0 16.1437
1.000100e+02 16.1122
2.000200e+02 16.1176
3.000300e+02 16.0316
4.000400e+02 15.9601
5.000500e+02 15.9348
6.000600e+02 15.9046
7.000700e+02 15.8990
8.000800e+02 15.8015
9.000900e+02 15.7517
1.000100e+03 15.6967
1.100110e+03 15.6498
1.200120e+03 15.6145
1.300130e+03 15.5622
1.400140e+03 15.5602
1.500150e+03 15.5237
1.600160e+03 15.4495
1.700170e+03 15.3923
1.800180e+03 15.3510
1.900190e+03 15.3127
2.000200e+03 15.2758
2.100210e+03 15.2400
2.200220e+03 15.1871
2.300230e+03 15.1632
2.400240e+03 15.1339
2.500250e+03 15.1169
2.600260e+03 15.1115
2.700270e+03 15.0342
2.800280e+03 15.0000
2.900290e+03 14.9779
3.000300e+03 14.9382
3.100310e+03 14.9246
3.200320e+03 14.9023
3.300330e+03 14.8371
3.400340e+03 14.8231
3.500350e+03 14.8302
3.600360e+03 14.7818
3.700370e+03 14.7438
3.800380e+03 14.6716
3.900390e+03 14.6494
4.000400e+03 14.5954
4.100410e+03 14.5993
4.200420e+03 14.5249
4.300430e+03 14.4222
4.400440e+03 14.4007
4.500450e+03 14.3350
4.600460e+03 14.2242
4.700470e+03 14.1286
4.800480e+03 14.0443
4.900490e+03 13.8390
5.000500e+03 13.1095


==> Dat/SSFM_New/ISRS_4QAM_Nch=101x100GBaud_1x100km_Ptot=25dBm_PhiNL=0.05mmrad_SNR_vs_Ch.dat <==
-5.000500e+03 32.5540
-4.900490e+03 32.0652
-4.800480e+03 31.9099
-4.700470e+03 31.9444
-4.600460e+03 32.0619
-4.500450e+03 32.0300
-4.400440e+03 31.9849
-4.300430e+03 32.0103
-4.200420e+03 32.1504
-4.100410e+03 32.2184
-4.000400e+03 32.1950
-3.900390e+03 32.2033
-3.800380e+03 32.2073
-3.700370e+03 32.3190
-3.600360e+03 32.3453
-3.500350e+03 32.3491
-3.400340e+03 32.4701
-3.300330e+03 32.6012
-3.200320e+03 32.6088
-3.100310e+03 32.6414
-3.000300e+03 32.7113
-2.900290e+03 32.7962
-2.800280e+03 32.8125
-2.700270e+03 32.7577
-2.600260e+03 32.8471
-2.500250e+03 32.9317
-2.400240e+03 32.9557
-2.300230e+03 32.9412
-2.200220e+03 33.0766
-2.100210e+03 33.1266
-2.000200e+03 33.2010
-1.900190e+03 33.2380
-1.800180e+03 33.2081
-1.700170e+03 33.3997
-1.600160e+03 33.4372
-1.500150e+03 33.4839
-1.400140e+03 33.4811
-1.300130e+03 33.5585
-1.200120e+03 33.5281
-1.100110e+03 33.5558
-1.000100e+03 33.5644
-9.000900e+02 33.5534
-8.000800e+02 33.5370
-7.000700e+02 33.6989
-6.000600e+02 33.7289
-5.000500e+02 33.7446
-4.000400e+02 33.7699
-3.000300e+02 33.8360
-2.000200e+02 33.8570
-1.000100e+02 33.9178
   0 33.9428
1.000100e+02 33.9742
2.000200e+02 33.9688
3.000300e+02 34.0548
4.000400e+02 34.1263
5.000500e+02 34.1516
6.000600e+02 34.1818
7.000700e+02 34.1874
8.000800e+02 34.2849
9.000900e+02 34.3347
1.000100e+03 34.3897
1.100110e+03 34.4366
1.200120e+03 34.4719
1.300130e+03 34.5242
1.400140e+03 34.5262
1.500150e+03 34.5627
1.600160e+03 34.6369
1.700170e+03 34.6942
1.800180e+03 34.7354
1.900190e+03 34.7738
2.000200e+03 34.8107
2.100210e+03 34.8464
2.200220e+03 34.8994
2.300230e+03 34.9232
2.400240e+03 34.9526
2.500250e+03 34.9696
2.600260e+03 34.9749
2.700270e+03 35.0523
2.800280e+03 35.0864
2.900290e+03 35.1086
3.000300e+03 35.1482
3.100310e+03 35.1618
3.200320e+03 35.1841
3.300330e+03 35.2493
3.400340e+03 35.2633
3.500350e+03 35.2562
3.600360e+03 35.3047
3.700370e+03 35.3426
3.800380e+03 35.4148
3.900390e+03 35.4371
4.000400e+03 35.4911
4.100410e+03 35.4872
4.200420e+03 35.5615
4.300430e+03 35.6642
4.400440e+03 35.6857
4.500450e+03 35.7514
4.600460e+03 35.8622
4.700470e+03 35.9579
4.800480e+03 36.0421
4.900490e+03 36.2474
5.000500e+03 36.9769


==> Dat/SSFM_New/ISRS_4QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_BA_Eta_vs_Ch.dat <==
-5.000500e+03 23.7338
-4.960496e+03 24.6106
-4.920492e+03 24.7939
-4.880488e+03 24.8792
-4.840484e+03 25.0000
-4.800480e+03 25.0162
-4.760476e+03 25.0246
-4.720472e+03 25.0744
-4.680468e+03 25.0520
-4.640464e+03 25.0832
-4.600460e+03 25.0458
-4.560456e+03 25.0656
-4.520452e+03 25.0286
-4.480448e+03 25.0353
-4.440444e+03 25.0559
-4.400440e+03 25.0679
-4.360436e+03 25.0789
-4.320432e+03 25.0240
-4.280428e+03 25.0307
-4.240424e+03 25.0276
-4.200420e+03 25.0286
-4.160416e+03 25.0405
-4.120412e+03 25.0188
-4.080408e+03 25.0043
-4.040404e+03 24.9843
-4.000400e+03 25.0279
-3.960396e+03 25.0163
-3.920392e+03 24.9831
-3.880388e+03 24.9632
-3.840384e+03 24.9948
-3.800380e+03 24.9720
-3.760376e+03 24.9296
-3.720372e+03 24.9157
-3.680368e+03 24.9141
-3.640364e+03 24.9239
-3.600360e+03 24.8954
-3.560356e+03 24.8808
-3.520352e+03 24.8630
-3.480348e+03 24.8468
-3.440344e+03 24.8356
-3.400340e+03 24.8358
-3.360336e+03 24.8076
-3.320332e+03 24.7663
-3.280328e+03 24.7620
-3.240324e+03 24.7556
-3.200320e+03 24.7445
-3.160316e+03 24.7451
-3.120312e+03 24.7393
-3.080308e+03 24.7131
-3.040304e+03 24.7404
-3.000300e+03 24.7003
-2.960296e+03 24.7095
-2.920292e+03 24.7082
-2.880288e+03 24.6842
-2.840284e+03 24.6899
-2.800280e+03 24.6681
-2.760276e+03 24.6799
-2.720272e+03 24.6706
-2.680268e+03 24.5920
-2.640264e+03 24.6131
-2.600260e+03 24.5985
-2.560256e+03 24.5633
-2.520252e+03 24.5377
-2.480248e+03 24.5416
-2.440244e+03 24.5167
-2.400240e+03 24.4657
-2.360236e+03 24.4961
-2.320232e+03 24.4283
-2.280228e+03 24.4214
-2.240224e+03 24.4227
-2.200220e+03 24.4450
-2.160216e+03 24.4225
-2.120212e+03 24.4072
-2.080208e+03 24.3918
-2.040204e+03 24.3664
-2.000200e+03 24.3825
-1.960196e+03 24.3755
-1.920192e+03 24.3353
-1.880188e+03 24.2867
-1.840184e+03 24.2637
-1.800180e+03 24.2827
-1.760176e+03 24.2568
-1.720172e+03 24.2804
-1.680168e+03 24.2484
-1.640164e+03 24.2466
-1.600160e+03 24.1952
-1.560156e+03 24.2004
-1.520152e+03 24.1955
-1.480148e+03 24.1540
-1.440144e+03 24.1892
-1.400140e+03 24.1643
-1.360136e+03 24.1676
-1.320132e+03 24.1346
-1.280128e+03 24.1590
-1.240124e+03 24.0991
-1.200120e+03 24.0930
-1.160116e+03 24.0989
-1.120112e+03 24.1204
-1.080108e+03 24.0902
-1.040104e+03 24.0816
-1.000100e+03 24.0573
-9.600960e+02 24.0525
-9.200920e+02 24.0063
-8.800880e+02 23.9798
-8.400840e+02 23.9756
-8.000800e+02 23.9521
-7.600760e+02 23.9748
-7.200720e+02 23.9612
-6.800680e+02 23.9698
-6.400640e+02 23.9441
-6.000600e+02 23.9213
-5.600560e+02 23.9299
-5.200520e+02 23.8926
-4.800480e+02 23.8810
-4.400440e+02 23.8491
-4.000400e+02 23.8659
-3.600360e+02 23.8199
-3.200320e+02 23.8289
-2.800280e+02 23.8201
-2.400240e+02 23.8075
-2.000200e+02 23.8011
-1.600160e+02 23.8123
-1.200120e+02 23.7685
-8.000800e+01 23.7630
-4.000400e+01 23.7533
   0 23.7379
4.000400e+01 23.7126
8.000800e+01 23.6825
1.200120e+02 23.6724
1.600160e+02 23.6560
2.000200e+02 23.6252
2.400240e+02 23.6267
2.800280e+02 23.6254
3.200320e+02 23.6342
3.600360e+02 23.6065
4.000400e+02 23.5400
4.400440e+02 23.5603
4.800480e+02 23.5424
5.200520e+02 23.5695
5.600560e+02 23.5180
6.000600e+02 23.5115
6.400640e+02 23.5107
6.800680e+02 23.4903
7.200720e+02 23.4876
7.600760e+02 23.4763
8.000800e+02 23.4647
8.400840e+02 23.4479
8.800880e+02 23.4748
9.200920e+02 23.4455
9.600960e+02 23.4198
1.000100e+03 23.4044
1.040104e+03 23.4149
1.080108e+03 23.3755
1.120112e+03 23.3961
1.160116e+03 23.3817
1.200120e+03 23.3788
1.240124e+03 23.3806
1.280128e+03 23.3658
1.320132e+03 23.3665
1.360136e+03 23.3341
1.400140e+03 23.3789
1.440144e+03 23.3237
1.480148e+03 23.2992
1.520152e+03 23.3081
1.560156e+03 23.2920
1.600160e+03 23.3074
1.640164e+03 23.2878
1.680168e+03 23.2689
1.720172e+03 23.3094
1.760176e+03 23.2895
1.800180e+03 23.2566
1.840184e+03 23.2687
1.880188e+03 23.2508
1.920192e+03 23.2450
1.960196e+03 23.2386
2.000200e+03 23.2201
2.040204e+03 23.2075
2.080208e+03 23.2168
2.120212e+03 23.1734
2.160216e+03 23.2071
2.200220e+03 23.2006
2.240224e+03 23.1761
2.280228e+03 23.1453
2.320232e+03 23.1602
2.360236e+03 23.1388
2.400240e+03 23.1101
2.440244e+03 23.1123
2.480248e+03 23.1182
2.520252e+03 23.0755
2.560256e+03 23.0728
2.600260e+03 23.0811
2.640264e+03 23.0743
2.680268e+03 23.0686
2.720272e+03 23.0467
2.760276e+03 23.0255
2.800280e+03 22.9923
2.840284e+03 22.9940
2.880288e+03 22.9602
2.920292e+03 22.9808
2.960296e+03 22.9510
3.000300e+03 22.9599
3.040304e+03 22.9619
3.080308e+03 22.9328
3.120312e+03 22.9165
3.160316e+03 22.8609
3.200320e+03 22.8764
3.240324e+03 22.8469
3.280328e+03 22.8594
3.320332e+03 22.8518
3.360336e+03 22.8355
3.400340e+03 22.8352
3.440344e+03 22.7890
3.480348e+03 22.7995
3.520352e+03 22.7893
3.560356e+03 22.7810
3.600360e+03 22.7715
3.640364e+03 22.7616
3.680368e+03 22.7586
3.720372e+03 22.7300
3.760376e+03 22.7160
3.800380e+03 22.6723
3.840384e+03 22.6567
3.880388e+03 22.6321
3.920392e+03 22.6529
3.960396e+03 22.6224
4.000400e+03 22.5942
4.040404e+03 22.5988
4.080408e+03 22.5732
4.120412e+03 22.5330
4.160416e+03 22.5303
4.200420e+03 22.5297
4.240424e+03 22.5039
4.280428e+03 22.4709
4.320432e+03 22.4428
4.360436e+03 22.4038
4.400440e+03 22.3801
4.440444e+03 22.3655
4.480448e+03 22.3162
4.520452e+03 22.2778
4.560456e+03 22.2713
4.600460e+03 22.2754
4.640464e+03 22.1959
4.680468e+03 22.1923
4.720472e+03 22.1159
4.760476e+03 22.0649
4.800480e+03 22.0054
4.840484e+03 21.9007
4.880488e+03 21.8038
4.920492e+03 21.6240
4.960496e+03 21.3179
5.000500e+03 20.3554


==> Dat/SSFM_New/ISRS_4QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_PhiNL=0.01mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 23.7338
-4.960496e+03 24.6106
-4.920492e+03 24.7939
-4.880488e+03 24.8792
-4.840484e+03 25.0000
-4.800480e+03 25.0162
-4.760476e+03 25.0246
-4.720472e+03 25.0744
-4.680468e+03 25.0520
-4.640464e+03 25.0832
-4.600460e+03 25.0458
-4.560456e+03 25.0656
-4.520452e+03 25.0286
-4.480448e+03 25.0353
-4.440444e+03 25.0559
-4.400440e+03 25.0679
-4.360436e+03 25.0789
-4.320432e+03 25.0240
-4.280428e+03 25.0307
-4.240424e+03 25.0276
-4.200420e+03 25.0286
-4.160416e+03 25.0405
-4.120412e+03 25.0188
-4.080408e+03 25.0043
-4.040404e+03 24.9843
-4.000400e+03 25.0279
-3.960396e+03 25.0163
-3.920392e+03 24.9831
-3.880388e+03 24.9632
-3.840384e+03 24.9948
-3.800380e+03 24.9720
-3.760376e+03 24.9296
-3.720372e+03 24.9157
-3.680368e+03 24.9141
-3.640364e+03 24.9239
-3.600360e+03 24.8954
-3.560356e+03 24.8808
-3.520352e+03 24.8630
-3.480348e+03 24.8468
-3.440344e+03 24.8356
-3.400340e+03 24.8358
-3.360336e+03 24.8076
-3.320332e+03 24.7663
-3.280328e+03 24.7620
-3.240324e+03 24.7556
-3.200320e+03 24.7445
-3.160316e+03 24.7451
-3.120312e+03 24.7393
-3.080308e+03 24.7131
-3.040304e+03 24.7404
-3.000300e+03 24.7003
-2.960296e+03 24.7095
-2.920292e+03 24.7082
-2.880288e+03 24.6842
-2.840284e+03 24.6899
-2.800280e+03 24.6681
-2.760276e+03 24.6799
-2.720272e+03 24.6706
-2.680268e+03 24.5920
-2.640264e+03 24.6131
-2.600260e+03 24.5985
-2.560256e+03 24.5633
-2.520252e+03 24.5377
-2.480248e+03 24.5416
-2.440244e+03 24.5167
-2.400240e+03 24.4657
-2.360236e+03 24.4961
-2.320232e+03 24.4283
-2.280228e+03 24.4214
-2.240224e+03 24.4227
-2.200220e+03 24.4450
-2.160216e+03 24.4225
-2.120212e+03 24.4072
-2.080208e+03 24.3918
-2.040204e+03 24.3664
-2.000200e+03 24.3825
-1.960196e+03 24.3755
-1.920192e+03 24.3353
-1.880188e+03 24.2867
-1.840184e+03 24.2637
-1.800180e+03 24.2827
-1.760176e+03 24.2568
-1.720172e+03 24.2804
-1.680168e+03 24.2484
-1.640164e+03 24.2466
-1.600160e+03 24.1952
-1.560156e+03 24.2004
-1.520152e+03 24.1955
-1.480148e+03 24.1540
-1.440144e+03 24.1892
-1.400140e+03 24.1643
-1.360136e+03 24.1676
-1.320132e+03 24.1346
-1.280128e+03 24.1590
-1.240124e+03 24.0991
-1.200120e+03 24.0930
-1.160116e+03 24.0989
-1.120112e+03 24.1204
-1.080108e+03 24.0902
-1.040104e+03 24.0816
-1.000100e+03 24.0573
-9.600960e+02 24.0525
-9.200920e+02 24.0063
-8.800880e+02 23.9798
-8.400840e+02 23.9756
-8.000800e+02 23.9521
-7.600760e+02 23.9748
-7.200720e+02 23.9612
-6.800680e+02 23.9698
-6.400640e+02 23.9441
-6.000600e+02 23.9213
-5.600560e+02 23.9299
-5.200520e+02 23.8926
-4.800480e+02 23.8810
-4.400440e+02 23.8491
-4.000400e+02 23.8659
-3.600360e+02 23.8199
-3.200320e+02 23.8289
-2.800280e+02 23.8201
-2.400240e+02 23.8075
-2.000200e+02 23.8011
-1.600160e+02 23.8123
-1.200120e+02 23.7685
-8.000800e+01 23.7630
-4.000400e+01 23.7533
   0 23.7379
4.000400e+01 23.7126
8.000800e+01 23.6825
1.200120e+02 23.6724
1.600160e+02 23.6560
2.000200e+02 23.6252
2.400240e+02 23.6267
2.800280e+02 23.6254
3.200320e+02 23.6342
3.600360e+02 23.6065
4.000400e+02 23.5400
4.400440e+02 23.5603
4.800480e+02 23.5424
5.200520e+02 23.5695
5.600560e+02 23.5180
6.000600e+02 23.5115
6.400640e+02 23.5107
6.800680e+02 23.4903
7.200720e+02 23.4876
7.600760e+02 23.4763
8.000800e+02 23.4647
8.400840e+02 23.4479
8.800880e+02 23.4748
9.200920e+02 23.4455
9.600960e+02 23.4198
1.000100e+03 23.4044
1.040104e+03 23.4149
1.080108e+03 23.3755
1.120112e+03 23.3961
1.160116e+03 23.3817
1.200120e+03 23.3788
1.240124e+03 23.3806
1.280128e+03 23.3658
1.320132e+03 23.3665
1.360136e+03 23.3341
1.400140e+03 23.3789
1.440144e+03 23.3237
1.480148e+03 23.2992
1.520152e+03 23.3081
1.560156e+03 23.2920
1.600160e+03 23.3074
1.640164e+03 23.2878
1.680168e+03 23.2689
1.720172e+03 23.3094
1.760176e+03 23.2895
1.800180e+03 23.2566
1.840184e+03 23.2687
1.880188e+03 23.2508
1.920192e+03 23.2450
1.960196e+03 23.2386
2.000200e+03 23.2201
2.040204e+03 23.2075
2.080208e+03 23.2168
2.120212e+03 23.1734
2.160216e+03 23.2071
2.200220e+03 23.2006
2.240224e+03 23.1761
2.280228e+03 23.1453
2.320232e+03 23.1602
2.360236e+03 23.1388
2.400240e+03 23.1101
2.440244e+03 23.1123
2.480248e+03 23.1182
2.520252e+03 23.0755
2.560256e+03 23.0728
2.600260e+03 23.0811
2.640264e+03 23.0743
2.680268e+03 23.0686
2.720272e+03 23.0467
2.760276e+03 23.0255
2.800280e+03 22.9923
2.840284e+03 22.9940
2.880288e+03 22.9602
2.920292e+03 22.9808
2.960296e+03 22.9510
3.000300e+03 22.9599
3.040304e+03 22.9619
3.080308e+03 22.9328
3.120312e+03 22.9165
3.160316e+03 22.8609
3.200320e+03 22.8764
3.240324e+03 22.8469
3.280328e+03 22.8594
3.320332e+03 22.8518
3.360336e+03 22.8355
3.400340e+03 22.8352
3.440344e+03 22.7890
3.480348e+03 22.7995
3.520352e+03 22.7893
3.560356e+03 22.7810
3.600360e+03 22.7715
3.640364e+03 22.7616
3.680368e+03 22.7586
3.720372e+03 22.7300
3.760376e+03 22.7160
3.800380e+03 22.6723
3.840384e+03 22.6567
3.880388e+03 22.6321
3.920392e+03 22.6529
3.960396e+03 22.6224
4.000400e+03 22.5942
4.040404e+03 22.5988
4.080408e+03 22.5732
4.120412e+03 22.5330
4.160416e+03 22.5303
4.200420e+03 22.5297
4.240424e+03 22.5039
4.280428e+03 22.4709
4.320432e+03 22.4428
4.360436e+03 22.4038
4.400440e+03 22.3801
4.440444e+03 22.3655
4.480448e+03 22.3162
4.520452e+03 22.2778
4.560456e+03 22.2713
4.600460e+03 22.2754
4.640464e+03 22.1959
4.680468e+03 22.1923
4.720472e+03 22.1159
4.760476e+03 22.0649
4.800480e+03 22.0054
4.840484e+03 21.9007
4.880488e+03 21.8038
4.920492e+03 21.6240
4.960496e+03 21.3179
5.000500e+03 20.3554


==> Dat/SSFM_New/ISRS_4QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_PhiNL=0.05mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 23.6704
-4.960496e+03 24.5782
-4.920492e+03 24.8043
-4.880488e+03 24.9057
-4.840484e+03 24.9647
-4.800480e+03 24.9775
-4.760476e+03 25.0014
-4.720472e+03 24.9929
-4.680468e+03 25.0484
-4.640464e+03 25.0558
-4.600460e+03 25.0514
-4.560456e+03 25.0715
-4.520452e+03 25.0542
-4.480448e+03 25.0777
-4.440444e+03 25.1083
-4.400440e+03 25.1098
-4.360436e+03 25.0774
-4.320432e+03 25.0737
-4.280428e+03 25.0588
-4.240424e+03 25.0473
-4.200420e+03 24.9855
-4.160416e+03 24.9905
-4.120412e+03 25.0066
-4.080408e+03 25.0095
-4.040404e+03 24.9815
-4.000400e+03 24.9942
-3.960396e+03 24.9782
-3.920392e+03 24.9569
-3.880388e+03 24.9626
-3.840384e+03 24.9543
-3.800380e+03 24.9716
-3.760376e+03 24.9391
-3.720372e+03 24.9211
-3.680368e+03 24.9091
-3.640364e+03 24.8944
-3.600360e+03 24.8184
-3.560356e+03 24.8733
-3.520352e+03 24.8643
-3.480348e+03 24.8813
-3.440344e+03 24.8448
-3.400340e+03 24.8586
-3.360336e+03 24.8304
-3.320332e+03 24.8534
-3.280328e+03 24.8404
-3.240324e+03 24.8453
-3.200320e+03 24.8079
-3.160316e+03 24.7732
-3.120312e+03 24.7449
-3.080308e+03 24.7421
-3.040304e+03 24.7651
-3.000300e+03 24.7131
-2.960296e+03 24.7231
-2.920292e+03 24.6824
-2.880288e+03 24.6439
-2.840284e+03 24.6537
-2.800280e+03 24.6453
-2.760276e+03 24.5846
-2.720272e+03 24.5832
-2.680268e+03 24.5638
-2.640264e+03 24.5453
-2.600260e+03 24.5403
-2.560256e+03 24.5162
-2.520252e+03 24.5045
-2.480248e+03 24.4974
-2.440244e+03 24.4883
-2.400240e+03 24.4746
-2.360236e+03 24.4543
-2.320232e+03 24.4313
-2.280228e+03 24.4410
-2.240224e+03 24.3891
-2.200220e+03 24.3783
-2.160216e+03 24.3849
-2.120212e+03 24.3647
-2.080208e+03 24.3301
-2.040204e+03 24.2865
-2.000200e+03 24.2859
-1.960196e+03 24.2621
-1.920192e+03 24.2668
-1.880188e+03 24.2454
-1.840184e+03 24.2202
-1.800180e+03 24.2545
-1.760176e+03 24.2071
-1.720172e+03 24.1852
-1.680168e+03 24.1624
-1.640164e+03 24.1730
-1.600160e+03 24.1374
-1.560156e+03 24.1343
-1.520152e+03 24.1802
-1.480148e+03 24.1775
-1.440144e+03 24.1403
-1.400140e+03 24.1276
-1.360136e+03 24.1165
-1.320132e+03 24.0968
-1.280128e+03 24.0978
-1.240124e+03 24.0805
-1.200120e+03 24.0711
-1.160116e+03 24.0491
-1.120112e+03 24.0511
-1.080108e+03 24.0428
-1.040104e+03 24.0186
-1.000100e+03 24.0090
-9.600960e+02 23.9701
-9.200920e+02 23.9626
-8.800880e+02 23.9704
-8.400840e+02 23.9465
-8.000800e+02 23.9477
-7.600760e+02 23.9105
-7.200720e+02 23.9064
-6.800680e+02 23.9387
-6.400640e+02 23.9091
-6.000600e+02 23.8878
-5.600560e+02 23.9018
-5.200520e+02 23.8933
-4.800480e+02 23.8830
-4.400440e+02 23.8522
-4.000400e+02 23.8288
-3.600360e+02 23.8444
-3.200320e+02 23.8258
-2.800280e+02 23.7976
-2.400240e+02 23.8179
-2.000200e+02 23.7943
-1.600160e+02 23.7563
-1.200120e+02 23.7605
-8.000800e+01 23.7354
-4.000400e+01 23.7122
   0 23.7154
4.000400e+01 23.7065
8.000800e+01 23.6793
1.200120e+02 23.6878
1.600160e+02 23.6539
2.000200e+02 23.6640
2.400240e+02 23.6580
2.800280e+02 23.6196
3.200320e+02 23.6413
3.600360e+02 23.6268
4.000400e+02 23.6220
4.400440e+02 23.5955
4.800480e+02 23.5759
5.200520e+02 23.5750
5.600560e+02 23.5396
6.000600e+02 23.5461
6.400640e+02 23.5200
6.800680e+02 23.5265
7.200720e+02 23.5168
7.600760e+02 23.4909
8.000800e+02 23.5058
8.400840e+02 23.5040
8.800880e+02 23.4772
9.200920e+02 23.4971
9.600960e+02 23.4550
1.000100e+03 23.4233
1.040104e+03 23.4076
1.080108e+03 23.4156
1.120112e+03 23.3869
1.160116e+03 23.3750
1.200120e+03 23.3617
1.240124e+03 23.3383
1.280128e+03 23.3601
1.320132e+03 23.3420
1.360136e+03 23.3572
1.400140e+03 23.3564
1.440144e+03 23.3168
1.480148e+03 23.3003
1.520152e+03 23.2949
1.560156e+03 23.2880
1.600160e+03 23.2871
1.640164e+03 23.2758
1.680168e+03 23.2874
1.720172e+03 23.2579
1.760176e+03 23.2494
1.800180e+03 23.2158
1.840184e+03 23.2062
1.880188e+03 23.1720
1.920192e+03 23.1714
1.960196e+03 23.1740
2.000200e+03 23.1290
2.040204e+03 23.1139
2.080208e+03 23.1110
2.120212e+03 23.1096
2.160216e+03 23.1014
2.200220e+03 23.1124
2.240224e+03 23.0690
2.280228e+03 23.0362
2.320232e+03 23.0496
2.360236e+03 23.0319
2.400240e+03 23.0064
2.440244e+03 23.0027
2.480248e+03 22.9852
2.520252e+03 22.9825
2.560256e+03 22.9771
2.600260e+03 22.9684
2.640264e+03 22.9440
2.680268e+03 22.9425
2.720272e+03 22.9233
2.760276e+03 22.9620
2.800280e+03 22.9128
2.840284e+03 22.9189
2.880288e+03 22.9025
2.920292e+03 22.8849
2.960296e+03 22.8614
3.000300e+03 22.8651
3.040304e+03 22.8514
3.080308e+03 22.8494
3.120312e+03 22.8535
3.160316e+03 22.8202
3.200320e+03 22.8101
3.240324e+03 22.7734
3.280328e+03 22.8055
3.320332e+03 22.8025
3.360336e+03 22.7945
3.400340e+03 22.7594
3.440344e+03 22.7515
3.480348e+03 22.7287
3.520352e+03 22.6822
3.560356e+03 22.7126
3.600360e+03 22.7138
3.640364e+03 22.6635
3.680368e+03 22.6753
3.720372e+03 22.6599
3.760376e+03 22.6222
3.800380e+03 22.6160
3.840384e+03 22.6002
3.880388e+03 22.5785
3.920392e+03 22.5569
3.960396e+03 22.5601
4.000400e+03 22.5462
4.040404e+03 22.5353
4.080408e+03 22.5034
4.120412e+03 22.4649
4.160416e+03 22.4742
4.200420e+03 22.4271
4.240424e+03 22.4377
4.280428e+03 22.4410
4.320432e+03 22.4397
4.360436e+03 22.4116
4.400440e+03 22.3550
4.440444e+03 22.3674
4.480448e+03 22.3062
4.520452e+03 22.2816
4.560456e+03 22.2191
4.600460e+03 22.1942
4.640464e+03 22.1682
4.680468e+03 22.1462
4.720472e+03 22.1238
4.760476e+03 22.0346
4.800480e+03 21.9667
4.840484e+03 21.8760
4.880488e+03 21.7563
4.920492e+03 21.6082
4.960496e+03 21.2776
5.000500e+03 20.2858


==> Dat/SSFM_New/ISRS_4QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_PhiNL=0.05mmrad_SNR_vs_Ch.dat <==
-5.000500e+03 34.3230
-4.960496e+03 33.4153
-4.920492e+03 33.1892
-4.880488e+03 33.0877
-4.840484e+03 33.0288
-4.800480e+03 33.0159
-4.760476e+03 32.9920
-4.720472e+03 33.0006
-4.680468e+03 32.9451
-4.640464e+03 32.9377
-4.600460e+03 32.9421
-4.560456e+03 32.9220
-4.520452e+03 32.9392
-4.480448e+03 32.9157
-4.440444e+03 32.8852
-4.400440e+03 32.8836
-4.360436e+03 32.9160
-4.320432e+03 32.9198
-4.280428e+03 32.9347
-4.240424e+03 32.9462
-4.200420e+03 33.0079
-4.160416e+03 33.0030
-4.120412e+03 32.9868
-4.080408e+03 32.9839
-4.040404e+03 33.0120
-4.000400e+03 32.9993
-3.960396e+03 33.0153
-3.920392e+03 33.0365
-3.880388e+03 33.0309
-3.840384e+03 33.0391
-3.800380e+03 33.0219
-3.760376e+03 33.0544
-3.720372e+03 33.0724
-3.680368e+03 33.0843
-3.640364e+03 33.0991
-3.600360e+03 33.1751
-3.560356e+03 33.1202
-3.520352e+03 33.1291
-3.480348e+03 33.1122
-3.440344e+03 33.1487
-3.400340e+03 33.1349
-3.360336e+03 33.1631
-3.320332e+03 33.1400
-3.280328e+03 33.1531
-3.240324e+03 33.1482
-3.200320e+03 33.1855
-3.160316e+03 33.2203
-3.120312e+03 33.2486
-3.080308e+03 33.2514
-3.040304e+03 33.2284
-3.000300e+03 33.2804
-2.960296e+03 33.2704
-2.920292e+03 33.3111
-2.880288e+03 33.3496
-2.840284e+03 33.3398
-2.800280e+03 33.3482
-2.760276e+03 33.4089
-2.720272e+03 33.4103
-2.680268e+03 33.4297
-2.640264e+03 33.4482
-2.600260e+03 33.4531
-2.560256e+03 33.4773
-2.520252e+03 33.4890
-2.480248e+03 33.4961
-2.440244e+03 33.5051
-2.400240e+03 33.5189
-2.360236e+03 33.5392
-2.320232e+03 33.5621
-2.280228e+03 33.5525
-2.240224e+03 33.6044
-2.200220e+03 33.6152
-2.160216e+03 33.6086
-2.120212e+03 33.6288
-2.080208e+03 33.6633
-2.040204e+03 33.7070
-2.000200e+03 33.7076
-1.960196e+03 33.7314
-1.920192e+03 33.7267
-1.880188e+03 33.7481
-1.840184e+03 33.7733
-1.800180e+03 33.7389
-1.760176e+03 33.7864
-1.720172e+03 33.8083
-1.680168e+03 33.8311
-1.640164e+03 33.8205
-1.600160e+03 33.8560
-1.560156e+03 33.8592
-1.520152e+03 33.8133
-1.480148e+03 33.8160
-1.440144e+03 33.8532
-1.400140e+03 33.8659
-1.360136e+03 33.8770
-1.320132e+03 33.8967
-1.280128e+03 33.8957
-1.240124e+03 33.9130
-1.200120e+03 33.9223
-1.160116e+03 33.9444
-1.120112e+03 33.9424
-1.080108e+03 33.9507
-1.040104e+03 33.9748
-1.000100e+03 33.9845
-9.600960e+02 34.0234
-9.200920e+02 34.0308
-8.800880e+02 34.0231
-8.400840e+02 34.0470
-8.000800e+02 34.0458
-7.600760e+02 34.0830
-7.200720e+02 34.0871
-6.800680e+02 34.0548
-6.400640e+02 34.0843
-6.000600e+02 34.1057
-5.600560e+02 34.0917
-5.200520e+02 34.1001
-4.800480e+02 34.1105
-4.400440e+02 34.1413
-4.000400e+02 34.1646
-3.600360e+02 34.1491
-3.200320e+02 34.1677
-2.800280e+02 34.1958
-2.400240e+02 34.1756
-2.000200e+02 34.1992
-1.600160e+02 34.2371
-1.200120e+02 34.2330
-8.000800e+01 34.2580
-4.000400e+01 34.2813
   0 34.2781
4.000400e+01 34.2870
8.000800e+01 34.3141
1.200120e+02 34.3057
1.600160e+02 34.3396
2.000200e+02 34.3294
2.400240e+02 34.3354
2.800280e+02 34.3739
3.200320e+02 34.3522
3.600360e+02 34.3667
4.000400e+02 34.3715
4.400440e+02 34.3980
4.800480e+02 34.4176
5.200520e+02 34.4185
5.600560e+02 34.4539
6.000600e+02 34.4474
6.400640e+02 34.4735
6.800680e+02 34.4670
7.200720e+02 34.4767
7.600760e+02 34.5026
8.000800e+02 34.4876
8.400840e+02 34.4894
8.800880e+02 34.5163
9.200920e+02 34.4964
9.600960e+02 34.5385
1.000100e+03 34.5701
1.040104e+03 34.5859
1.080108e+03 34.5779
1.120112e+03 34.6066
1.160116e+03 34.6184
1.200120e+03 34.6317
1.240124e+03 34.6551
1.280128e+03 34.6333
1.320132e+03 34.6514
1.360136e+03 34.6362
1.400140e+03 34.6370
1.440144e+03 34.6767
1.480148e+03 34.6932
1.520152e+03 34.6985
1.560156e+03 34.7054
1.600160e+03 34.7064
1.640164e+03 34.7177
1.680168e+03 34.7061
1.720172e+03 34.7356
1.760176e+03 34.7441
1.800180e+03 34.7777
1.840184e+03 34.7872
1.880188e+03 34.8215
1.920192e+03 34.8221
1.960196e+03 34.8195
2.000200e+03 34.8645
2.040204e+03 34.8795
2.080208e+03 34.8825
2.120212e+03 34.8839
2.160216e+03 34.8921
2.200220e+03 34.8810
2.240224e+03 34.9244
2.280228e+03 34.9573
2.320232e+03 34.9439
2.360236e+03 34.9616
2.400240e+03 34.9871
2.440244e+03 34.9908
2.480248e+03 35.0083
2.520252e+03 35.0110
2.560256e+03 35.0163
2.600260e+03 35.0250
2.640264e+03 35.0495
2.680268e+03 35.0509
2.720272e+03 35.0701
2.760276e+03 35.0315
2.800280e+03 35.0807
2.840284e+03 35.0746
2.880288e+03 35.0909
2.920292e+03 35.1086
2.960296e+03 35.1320
3.000300e+03 35.1283
3.040304e+03 35.1421
3.080308e+03 35.1441
3.120312e+03 35.1400
3.160316e+03 35.1733
3.200320e+03 35.1834
3.240324e+03 35.2201
3.280328e+03 35.1880
3.320332e+03 35.1910
3.360336e+03 35.1990
3.400340e+03 35.2340
3.440344e+03 35.2420
3.480348e+03 35.2648
3.520352e+03 35.3113
3.560356e+03 35.2809
3.600360e+03 35.2797
3.640364e+03 35.3300
3.680368e+03 35.3182
3.720372e+03 35.3336
3.760376e+03 35.3713
3.800380e+03 35.3775
3.840384e+03 35.3932
3.880388e+03 35.4149
3.920392e+03 35.4366
3.960396e+03 35.4334
4.000400e+03 35.4473
4.040404e+03 35.4582
4.080408e+03 35.4901
4.120412e+03 35.5286
4.160416e+03 35.5193
4.200420e+03 35.5664
4.240424e+03 35.5558
4.280428e+03 35.5524
4.320432e+03 35.5538
4.360436e+03 35.5819
4.400440e+03 35.6385
4.440444e+03 35.6261
4.480448e+03 35.6873
4.520452e+03 35.7118
4.560456e+03 35.7744
4.600460e+03 35.7992
4.640464e+03 35.8253
4.680468e+03 35.8473
4.720472e+03 35.8697
4.760476e+03 35.9589
4.800480e+03 36.0268
4.840484e+03 36.1175
4.880488e+03 36.2372
4.920492e+03 36.3852
4.960496e+03 36.7159
5.000500e+03 37.7077


==> Dat/SSFM_New/ISRS_4QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_PhiNL=5mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 28.5980
-4.960496e+03 29.0315
-4.920492e+03 29.2051
-4.880488e+03 29.3166
-4.840484e+03 29.1997
-4.800480e+03 28.9854
-4.760476e+03 29.3906
-4.720472e+03 28.9459
-4.680468e+03 29.3170
-4.640464e+03 29.1249
-4.600460e+03 29.0855
-4.560456e+03 29.1603
-4.520452e+03 29.1038
-4.480448e+03 29.0749
-4.440444e+03 29.3189
-4.400440e+03 29.1733
-4.360436e+03 29.3844
-4.320432e+03 29.3151
-4.280428e+03 29.2188
-4.240424e+03 29.5481
-4.200420e+03 29.3524
-4.160416e+03 29.5030
-4.120412e+03 29.5003
-4.080408e+03 29.5088
-4.040404e+03 29.5555
-4.000400e+03 29.7623
-3.960396e+03 29.5952
-3.920392e+03 29.4286
-3.880388e+03 29.1978
-3.840384e+03 29.4374
-3.800380e+03 29.4187
-3.760376e+03 29.2987
-3.720372e+03 29.5011
-3.680368e+03 29.4367
-3.640364e+03 29.7627
-3.600360e+03 29.6718
-3.560356e+03 29.6362
-3.520352e+03 29.7213
-3.480348e+03 29.7412
-3.440344e+03 29.4538
-3.400340e+03 29.5567
-3.360336e+03 29.6355
-3.320332e+03 29.8700
-3.280328e+03 29.6451
-3.240324e+03 29.7209
-3.200320e+03 30.0419
-3.160316e+03 29.6663
-3.120312e+03 30.0071
-3.080308e+03 29.6947
-3.040304e+03 29.6969
-3.000300e+03 29.8979
-2.960296e+03 29.9151
-2.920292e+03 29.8044
-2.880288e+03 29.6805
-2.840284e+03 30.0310
-2.800280e+03 29.8077
-2.760276e+03 30.1735
-2.720272e+03 29.6871
-2.680268e+03 29.8483
-2.640264e+03 29.9809
-2.600260e+03 29.9498
-2.560256e+03 29.8269
-2.520252e+03 29.9293
-2.480248e+03 29.8855
-2.440244e+03 30.1242
-2.400240e+03 29.9163
-2.360236e+03 29.9726
-2.320232e+03 29.9152
-2.280228e+03 30.1678
-2.240224e+03 30.2744
-2.200220e+03 30.1285
-2.160216e+03 30.0113
-2.120212e+03 30.0942
-2.080208e+03 30.0365
-2.040204e+03 30.3205
-2.000200e+03 30.2620
-1.960196e+03 30.4882
-1.920192e+03 30.3369
-1.880188e+03 30.1805
-1.840184e+03 30.2368
-1.800180e+03 30.1653
-1.760176e+03 30.3002
-1.720172e+03 30.2011
-1.680168e+03 30.3005
-1.640164e+03 30.5709
-1.600160e+03 30.3810
-1.560156e+03 30.9210
-1.520152e+03 30.5198
-1.480148e+03 30.8319
-1.440144e+03 30.4729
-1.400140e+03 30.4630
-1.360136e+03 30.9856
-1.320132e+03 30.3628
-1.280128e+03 30.6033
-1.240124e+03 30.5475
-1.200120e+03 30.7410
-1.160116e+03 30.4997
-1.120112e+03 30.4623
-1.080108e+03 30.5539
-1.040104e+03 30.4246
-1.000100e+03 30.6484
-9.600960e+02 30.6084
-9.200920e+02 30.4026
-8.800880e+02 30.8390
-8.400840e+02 30.6414
-8.000800e+02 30.8076
-7.600760e+02 30.6548
-7.200720e+02 30.5960
-6.800680e+02 31.4483
-6.400640e+02 30.6875
-6.000600e+02 30.6953
-5.600560e+02 30.7285
-5.200520e+02 30.7343
-4.800480e+02 30.8047
-4.400440e+02 30.7340
-4.000400e+02 30.7289
-3.600360e+02 30.7932
-3.200320e+02 30.7929
-2.800280e+02 30.8486
-2.400240e+02 30.7073
-2.000200e+02 30.8594
-1.600160e+02 30.6703
-1.200120e+02 30.9100
-8.000800e+01 30.9385
-4.000400e+01 30.9357
   0 30.8440
4.000400e+01 30.9803
8.000800e+01 30.7525
1.200120e+02 30.9349
1.600160e+02 30.8664
2.000200e+02 30.8816
2.400240e+02 30.8554
2.800280e+02 30.8705
3.200320e+02 30.8344
3.600360e+02 30.9525
4.000400e+02 30.8949
4.400440e+02 30.9059
4.800480e+02 31.1264
5.200520e+02 30.9857
5.600560e+02 30.8874
6.000600e+02 31.0507
6.400640e+02 30.9694
6.800680e+02 31.6784
7.200720e+02 30.9144
7.600760e+02 30.9631
8.000800e+02 31.1479
8.400840e+02 31.0922
8.800880e+02 30.9943
9.200920e+02 31.0800
9.600960e+02 31.0048
1.000100e+03 31.1236
1.040104e+03 31.1243
1.080108e+03 31.6786
1.120112e+03 31.1854
1.160116e+03 31.1233
1.200120e+03 31.2276
1.240124e+03 31.1351
1.280128e+03 31.0708
1.320132e+03 31.2360
1.360136e+03 31.1514
1.400140e+03 31.2515
1.440144e+03 31.1130
1.480148e+03 31.2276
1.520152e+03 31.2506
1.560156e+03 31.5940
1.600160e+03 31.1912
1.640164e+03 31.1179
1.680168e+03 31.2002
1.720172e+03 31.3182
1.760176e+03 31.5135
1.800180e+03 31.3087
1.840184e+03 31.1629
1.880188e+03 31.2836
1.920192e+03 31.1185
1.960196e+03 31.2100
2.000200e+03 31.0897
2.040204e+03 31.1396
2.080208e+03 31.2688
2.120212e+03 31.3354
2.160216e+03 31.2462
2.200220e+03 31.1118
2.240224e+03 31.1325
2.280228e+03 31.2315
2.320232e+03 31.2700
2.360236e+03 31.3501
2.400240e+03 31.0924
2.440244e+03 31.4675
2.480248e+03 31.1854
2.520252e+03 31.2786
2.560256e+03 31.3372
2.600260e+03 31.2216
2.640264e+03 31.2430
2.680268e+03 31.2683
2.720272e+03 31.2650
2.760276e+03 31.2350
2.800280e+03 31.4942
2.840284e+03 31.4238
2.880288e+03 31.3690
2.920292e+03 31.4934
2.960296e+03 31.2960
3.000300e+03 31.4315
3.040304e+03 31.3790
3.080308e+03 31.1452
3.120312e+03 31.3148
3.160316e+03 31.1632
3.200320e+03 31.2781
3.240324e+03 31.2874
3.280328e+03 31.4626
3.320332e+03 31.1624
3.360336e+03 31.5046
3.400340e+03 31.4643
3.440344e+03 31.2003
3.480348e+03 31.0924
3.520352e+03 31.2327
3.560356e+03 31.1252
3.600360e+03 31.4972
3.640364e+03 31.2054
3.680368e+03 31.3469
3.720372e+03 31.3424
3.760376e+03 31.3763
3.800380e+03 31.1498
3.840384e+03 31.3664
3.880388e+03 31.1494
3.920392e+03 31.1725
3.960396e+03 31.2064
4.000400e+03 31.3182
4.040404e+03 31.0927
4.080408e+03 31.2076
4.120412e+03 30.9765
4.160416e+03 31.0930
4.200420e+03 31.4369
4.240424e+03 31.1141
4.280428e+03 31.1362
4.320432e+03 31.3635
4.360436e+03 30.9550
4.400440e+03 30.9014
4.440444e+03 30.8908
4.480448e+03 30.8930
4.520452e+03 31.1698
4.560456e+03 30.7976
4.600460e+03 30.8459
4.640464e+03 30.6957
4.680468e+03 30.8348
4.720472e+03 30.7354
4.760476e+03 30.7845
4.800480e+03 30.8412
4.840484e+03 30.7871
4.880488e+03 30.8445
4.920492e+03 30.8984
4.960496e+03 30.8553
5.000500e+03 30.7397


==> Dat/SSFM_New/ISRS_4QAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_PhiNL=5mmrad_SNR_vs_Ch.dat <==
-5.000500e+03 29.3954
-4.960496e+03 28.9620
-4.920492e+03 28.7884
-4.880488e+03 28.6768
-4.840484e+03 28.7938
-4.800480e+03 29.0081
-4.760476e+03 28.6029
-4.720472e+03 29.0476
-4.680468e+03 28.6764
-4.640464e+03 28.8686
-4.600460e+03 28.9080
-4.560456e+03 28.8331
-4.520452e+03 28.8897
-4.480448e+03 28.9186
-4.440444e+03 28.6746
-4.400440e+03 28.8202
-4.360436e+03 28.6090
-4.320432e+03 28.6784
-4.280428e+03 28.7746
-4.240424e+03 28.4454
-4.200420e+03 28.6410
-4.160416e+03 28.4905
-4.120412e+03 28.4931
-4.080408e+03 28.4847
-4.040404e+03 28.4380
-4.000400e+03 28.2312
-3.960396e+03 28.3983
-3.920392e+03 28.5649
-3.880388e+03 28.7957
-3.840384e+03 28.5561
-3.800380e+03 28.5748
-3.760376e+03 28.6948
-3.720372e+03 28.4923
-3.680368e+03 28.5568
-3.640364e+03 28.2308
-3.600360e+03 28.3216
-3.560356e+03 28.3573
-3.520352e+03 28.2722
-3.480348e+03 28.2523
-3.440344e+03 28.5396
-3.400340e+03 28.4367
-3.360336e+03 28.3580
-3.320332e+03 28.1235
-3.280328e+03 28.3483
-3.240324e+03 28.2726
-3.200320e+03 27.9516
-3.160316e+03 28.3271
-3.120312e+03 27.9864
-3.080308e+03 28.2988
-3.040304e+03 28.2966
-3.000300e+03 28.0956
-2.960296e+03 28.0784
-2.920292e+03 28.1891
-2.880288e+03 28.3130
-2.840284e+03 27.9624
-2.800280e+03 28.1858
-2.760276e+03 27.8200
-2.720272e+03 28.3063
-2.680268e+03 28.1452
-2.640264e+03 28.0125
-2.600260e+03 28.0437
-2.560256e+03 28.1666
-2.520252e+03 28.0642
-2.480248e+03 28.1080
-2.440244e+03 27.8693
-2.400240e+03 28.0772
-2.360236e+03 28.0209
-2.320232e+03 28.0782
-2.280228e+03 27.8257
-2.240224e+03 27.7191
-2.200220e+03 27.8649
-2.160216e+03 27.9822
-2.120212e+03 27.8993
-2.080208e+03 27.9570
-2.040204e+03 27.6730
-2.000200e+03 27.7314
-1.960196e+03 27.5053
-1.920192e+03 27.6566
-1.880188e+03 27.8130
-1.840184e+03 27.7566
-1.800180e+03 27.8282
-1.760176e+03 27.6933
-1.720172e+03 27.7924
-1.680168e+03 27.6930
-1.640164e+03 27.4226
-1.600160e+03 27.6124
-1.560156e+03 27.0724
-1.520152e+03 27.4737
-1.480148e+03 27.1616
-1.440144e+03 27.5206
-1.400140e+03 27.5305
-1.360136e+03 27.0079
-1.320132e+03 27.6306
-1.280128e+03 27.3902
-1.240124e+03 27.4459
-1.200120e+03 27.2524
-1.160116e+03 27.4938
-1.120112e+03 27.5312
-1.080108e+03 27.4396
-1.040104e+03 27.5689
-1.000100e+03 27.3450
-9.600960e+02 27.3851
-9.200920e+02 27.5908
-8.800880e+02 27.1545
-8.400840e+02 27.3521
-8.000800e+02 27.1859
-7.600760e+02 27.3387
-7.200720e+02 27.3974
-6.800680e+02 26.5452
-6.400640e+02 27.3060
-6.000600e+02 27.2982
-5.600560e+02 27.2650
-5.200520e+02 27.2592
-4.800480e+02 27.1888
-4.400440e+02 27.2594
-4.000400e+02 27.2646
-3.600360e+02 27.2002
-3.200320e+02 27.2006
-2.800280e+02 27.1449
-2.400240e+02 27.2861
-2.000200e+02 27.1341
-1.600160e+02 27.3231
-1.200120e+02 27.0835
-8.000800e+01 27.0550
-4.000400e+01 27.0577
   0 27.1495
4.000400e+01 27.0132
8.000800e+01 27.2410
1.200120e+02 27.0585
1.600160e+02 27.1271
2.000200e+02 27.1118
2.400240e+02 27.1380
2.800280e+02 27.1230
3.200320e+02 27.1591
3.600360e+02 27.0410
4.000400e+02 27.0985
4.400440e+02 27.0876
4.800480e+02 26.8671
5.200520e+02 27.0078
5.600560e+02 27.1060
6.000600e+02 26.9428
6.400640e+02 27.0241
6.800680e+02 26.3151
7.200720e+02 27.0790
7.600760e+02 27.0303
8.000800e+02 26.8456
8.400840e+02 26.9013
8.800880e+02 26.9991
9.200920e+02 26.9135
9.600960e+02 26.9886
1.000100e+03 26.8699
1.040104e+03 26.8692
1.080108e+03 26.3148
1.120112e+03 26.8080
1.160116e+03 26.8702
1.200120e+03 26.7659
1.240124e+03 26.8584
1.280128e+03 26.9227
1.320132e+03 26.7575
1.360136e+03 26.8421
1.400140e+03 26.7419
1.440144e+03 26.8805
1.480148e+03 26.7659
1.520152e+03 26.7429
1.560156e+03 26.3994
1.600160e+03 26.8023
1.640164e+03 26.8755
1.680168e+03 26.7933
1.720172e+03 26.6752
1.760176e+03 26.4799
1.800180e+03 26.6848
1.840184e+03 26.8306
1.880188e+03 26.7098
1.920192e+03 26.8750
1.960196e+03 26.7835
2.000200e+03 26.9038
2.040204e+03 26.8539
2.080208e+03 26.7246
2.120212e+03 26.6580
2.160216e+03 26.7473
2.200220e+03 26.8817
2.240224e+03 26.8610
2.280228e+03 26.7620
2.320232e+03 26.7235
2.360236e+03 26.6433
2.400240e+03 26.9011
2.440244e+03 26.5259
2.480248e+03 26.8081
2.520252e+03 26.7149
2.560256e+03 26.6562
2.600260e+03 26.7719
2.640264e+03 26.7504
2.680268e+03 26.7251
2.720272e+03 26.7285
2.760276e+03 26.7584
2.800280e+03 26.4993
2.840284e+03 26.5697
2.880288e+03 26.6245
2.920292e+03 26.5001
2.960296e+03 26.6975
3.000300e+03 26.5620
3.040304e+03 26.6145
3.080308e+03 26.8482
3.120312e+03 26.6787
3.160316e+03 26.8303
3.200320e+03 26.7153
3.240324e+03 26.7061
3.280328e+03 26.5308
3.320332e+03 26.8311
3.360336e+03 26.4889
3.400340e+03 26.5291
3.440344e+03 26.7932
3.480348e+03 26.9011
3.520352e+03 26.7608
3.560356e+03 26.8683
3.600360e+03 26.4963
3.640364e+03 26.7881
3.680368e+03 26.6465
3.720372e+03 26.6510
3.760376e+03 26.6171
3.800380e+03 26.8437
3.840384e+03 26.6271
3.880388e+03 26.8441
3.920392e+03 26.8210
3.960396e+03 26.7871
4.000400e+03 26.6753
4.040404e+03 26.9008
4.080408e+03 26.7859
4.120412e+03 27.0170
4.160416e+03 26.9005
4.200420e+03 26.5566
4.240424e+03 26.8794
4.280428e+03 26.8573
4.320432e+03 26.6299
4.360436e+03 27.0385
4.400440e+03 27.0921
4.440444e+03 27.1027
4.480448e+03 27.1005
4.520452e+03 26.8237
4.560456e+03 27.1959
4.600460e+03 27.1476
4.640464e+03 27.2978
4.680468e+03 27.1587
4.720472e+03 27.2581
4.760476e+03 27.2090
4.800480e+03 27.1523
4.840484e+03 27.2064
4.880488e+03 27.1489
4.920492e+03 27.0951
4.960496e+03 27.1382
5.000500e+03 27.2538


==> Dat/SSFM_New/ISRS_HybridQAM_Nch=1001x10GBaud_1x100km_Ptot=25dBm_PhiNL=0.05mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 38.3336
-4.990499e+03 39.1809
-4.980498e+03 39.5704
-4.970497e+03 39.7856
-4.960496e+03 39.9400
-4.950495e+03 40.0810
-4.940494e+03 40.1370
-4.930493e+03 40.2365
-4.920492e+03 40.2515
-4.910491e+03 40.3321
-4.900490e+03 40.3327
-4.890489e+03 40.3263
-4.880488e+03 40.4196
-4.870487e+03 40.4680
-4.860486e+03 40.5151
-4.850485e+03 40.5085
-4.840484e+03 40.5171
-4.830483e+03 40.5071
-4.820482e+03 40.5666
-4.810481e+03 40.5641
-4.800480e+03 40.5679
-4.790479e+03 40.5782
-4.780478e+03 40.6036
-4.770477e+03 40.5965
-4.760476e+03 40.5596
-4.750475e+03 40.6076
-4.740474e+03 40.6362
-4.730473e+03 40.6539
-4.720472e+03 40.6400
-4.710471e+03 40.6803
-4.700470e+03 40.6719
-4.690469e+03 40.6819
-4.680468e+03 40.7071
-4.670467e+03 40.6971
-4.660466e+03 40.7058
-4.650465e+03 40.7316
-4.640464e+03 40.6972
-4.630463e+03 40.7162
-4.620462e+03 40.6950
-4.610461e+03 40.7292
-4.600460e+03 40.7248
-4.590459e+03 40.7172
-4.580458e+03 40.7230
-4.570457e+03 40.7154
-4.560456e+03 40.7487
-4.550455e+03 40.7661
-4.540454e+03 40.7313
-4.530453e+03 40.7251
-4.520452e+03 40.7005
-4.510451e+03 40.7155
-4.500450e+03 40.7340
-4.490449e+03 40.7272
-4.480448e+03 40.7341
-4.470447e+03 40.7468
-4.460446e+03 40.7553
-4.450445e+03 40.7937
-4.440444e+03 40.7477
-4.430443e+03 40.7321
-4.420442e+03 40.7496
-4.410441e+03 40.7789
-4.400440e+03 40.7965
-4.390439e+03 40.7473
-4.380438e+03 40.7494
-4.370437e+03 40.7349
-4.360436e+03 40.7709
-4.350435e+03 40.7514
-4.340434e+03 40.7512
-4.330433e+03 40.7464
-4.320432e+03 40.7620
-4.310431e+03 40.7657
-4.300430e+03 40.7321
-4.290429e+03 40.7260
-4.280428e+03 40.7621
-4.270427e+03 40.7716
-4.260426e+03 40.7535
-4.250425e+03 40.7608
-4.240424e+03 40.7413
-4.230423e+03 40.7244
-4.220422e+03 40.7522
-4.210421e+03 40.7556
-4.200420e+03 40.7429
-4.190419e+03 40.7138
-4.180418e+03 40.7043
-4.170417e+03 40.7501
-4.160416e+03 40.7708
-4.150415e+03 40.7641
-4.140414e+03 40.7760
-4.130413e+03 40.7464
-4.120412e+03 40.7533
-4.110411e+03 40.7504
-4.100410e+03 40.7586
-4.090409e+03 40.7648
-4.080408e+03 40.7525
-4.070407e+03 40.7510
-4.060406e+03 40.7578
-4.050405e+03 40.7699
-4.040404e+03 40.7548
-4.030403e+03 40.7627
-4.020402e+03 40.7300
-4.010401e+03 40.7276
-4.000400e+03 40.7477
-3.990399e+03 40.7273
-3.980398e+03 40.7473
-3.970397e+03 40.7626
-3.960396e+03 40.7725
-3.950395e+03 40.7006
-3.940394e+03 40.7366
-3.930393e+03 40.7437
-3.920392e+03 40.7204
-3.910391e+03 40.7054
-3.900390e+03 40.7289
-3.890389e+03 40.7642
-3.880388e+03 40.7175
-3.870387e+03 40.7361
-3.860386e+03 40.6942
-3.850385e+03 40.7084
-3.840384e+03 40.7401
-3.830383e+03 40.7358
-3.820382e+03 40.7123
-3.810381e+03 40.7133
-3.800380e+03 40.7236
-3.790379e+03 40.6485
-3.780378e+03 40.7011
-3.770377e+03 40.6769
-3.760376e+03 40.7173
-3.750375e+03 40.6857
-3.740374e+03 40.7171
-3.730373e+03 40.6935
-3.720372e+03 40.6522
-3.710371e+03 40.6522
-3.700370e+03 40.6935
-3.690369e+03 40.6970
-3.680368e+03 40.6445
-3.670367e+03 40.6762
-3.660366e+03 40.6345
-3.650365e+03 40.6394
-3.640364e+03 40.6862
-3.630363e+03 40.7151
-3.620362e+03 40.7495
-3.610361e+03 40.6994
-3.600360e+03 40.6860
-3.590359e+03 40.6599
-3.580358e+03 40.6541
-3.570357e+03 40.6298
-3.560356e+03 40.6568
-3.550355e+03 40.6665
-3.540354e+03 40.6562
-3.530353e+03 40.6601
-3.520352e+03 40.6624
-3.510351e+03 40.6764
-3.500350e+03 40.6561
-3.490349e+03 40.6345
-3.480348e+03 40.6681
-3.470347e+03 40.6795
-3.460346e+03 40.6209
-3.450345e+03 40.5912
-3.440344e+03 40.6051
-3.430343e+03 40.6333
-3.420342e+03 40.6312
-3.410341e+03 40.6317
-3.400340e+03 40.6116
-3.390339e+03 40.6018
-3.380338e+03 40.6266
-3.370337e+03 40.6254
-3.360336e+03 40.6075
-3.350335e+03 40.6303
-3.340334e+03 40.6182
-3.330333e+03 40.6124
-3.320332e+03 40.6143
-3.310331e+03 40.5980
-3.300330e+03 40.5891
-3.290329e+03 40.5952
-3.280328e+03 40.6091
-3.270327e+03 40.5518
-3.260326e+03 40.5846
-3.250325e+03 40.6025
-3.240324e+03 40.6070
-3.230323e+03 40.6090
-3.220322e+03 40.5295
-3.210321e+03 40.5680
-3.200320e+03 40.5909
-3.190319e+03 40.5759
-3.180318e+03 40.5894
-3.170317e+03 40.5755
-3.160316e+03 40.5672
-3.150315e+03 40.5547
-3.140314e+03 40.5267
-3.130313e+03 40.5644
-3.120312e+03 40.5956
-3.110311e+03 40.5734
-3.100310e+03 40.5751
-3.090309e+03 40.5601
-3.080308e+03 40.5552
-3.070307e+03 40.5645
-3.060306e+03 40.6101
-3.050305e+03 40.5806
-3.040304e+03 40.5799
-3.030303e+03 40.5404
-3.020302e+03 40.5189
-3.010301e+03 40.5251
-3.000300e+03 40.5124
-2.990299e+03 40.5371
-2.980298e+03 40.5012
-2.970297e+03 40.5034
-2.960296e+03 40.4819
-2.950295e+03 40.4972
-2.940294e+03 40.4883
-2.930293e+03 40.5054
-2.920292e+03 40.5023
-2.910291e+03 40.5016
-2.900290e+03 40.4574
-2.890289e+03 40.4753
-2.880288e+03 40.5117
-2.870287e+03 40.5253
-2.860286e+03 40.4932
-2.850285e+03 40.5160
-2.840284e+03 40.5073
-2.830283e+03 40.5329
-2.820282e+03 40.5141
-2.810281e+03 40.4927
-2.800280e+03 40.4448
-2.790279e+03 40.4569
-2.780278e+03 40.4858
-2.770277e+03 40.4723
-2.760276e+03 40.4455
-2.750275e+03 40.4482
-2.740274e+03 40.4829
-2.730273e+03 40.4560
-2.720272e+03 40.4509
-2.710271e+03 40.4233
-2.700270e+03 40.4400
-2.690269e+03 40.4848
-2.680268e+03 40.4518
-2.670267e+03 40.4751
-2.660266e+03 40.4629
-2.650265e+03 40.4389
-2.640264e+03 40.4067
-2.630263e+03 40.4439
-2.620262e+03 40.4135
-2.610261e+03 40.4340
-2.600260e+03 40.3775
-2.590259e+03 40.3901
-2.580258e+03 40.4130
-2.570257e+03 40.4090
-2.560256e+03 40.3618
-2.550255e+03 40.3852
-2.540254e+03 40.3829
-2.530253e+03 40.3567
-2.520252e+03 40.3652
-2.510251e+03 40.3235
-2.500250e+03 40.3785
-2.490249e+03 40.3788
-2.480248e+03 40.3440
-2.470247e+03 40.4032
-2.460246e+03 40.3199
-2.450245e+03 40.3243
-2.440244e+03 40.3465
-2.430243e+03 40.3049
-2.420242e+03 40.3494
-2.410241e+03 40.2975
-2.400240e+03 40.2956
-2.390239e+03 40.2937
-2.380238e+03 40.2776
-2.370237e+03 40.3084
-2.360236e+03 40.3160
-2.350235e+03 40.3028
-2.340234e+03 40.2701
-2.330233e+03 40.3181
-2.320232e+03 40.2925
-2.310231e+03 40.2371
-2.300230e+03 40.2772
-2.290229e+03 40.3130
-2.280228e+03 40.2919
-2.270227e+03 40.2535
-2.260226e+03 40.2579
-2.250225e+03 40.2600
-2.240224e+03 40.2402
-2.230223e+03 40.2595
-2.220222e+03 40.2797
-2.210221e+03 40.2567
-2.200220e+03 40.2645
-2.190219e+03 40.2796
-2.180218e+03 40.2415
-2.170217e+03 40.2110
-2.160216e+03 40.2062
-2.150215e+03 40.2231
-2.140214e+03 40.2220
-2.130213e+03 40.2355
-2.120212e+03 40.2111
-2.110211e+03 40.2307
-2.100210e+03 40.1712
-2.090209e+03 40.2061
-2.080208e+03 40.1825
-2.070207e+03 40.2251
-2.060206e+03 40.1953
-2.050205e+03 40.1721
-2.040204e+03 40.1424
-2.030203e+03 40.1051
-2.020202e+03 40.1321
-2.010201e+03 40.1250
-2.000200e+03 40.1872
-1.990199e+03 40.1457
-1.980198e+03 40.1205
-1.970197e+03 40.1017
-1.960196e+03 40.0864
-1.950195e+03 40.1478
-1.940194e+03 40.0866
-1.930193e+03 40.0709
-1.920192e+03 40.0725
-1.910191e+03 40.0409
-1.900190e+03 40.0344
-1.890189e+03 40.0947
-1.880188e+03 40.0725
-1.870187e+03 40.0835
-1.860186e+03 40.0366
-1.850185e+03 40.0837
-1.840184e+03 40.0541
-1.830183e+03 40.0893
-1.820182e+03 40.0506
-1.810181e+03 40.0485
-1.800180e+03 40.0826
-1.790179e+03 40.0710
-1.780178e+03 40.0196
-1.770177e+03 40.0302
-1.760176e+03 40.0337
-1.750175e+03 40.0304
-1.740174e+03 40.0054
-1.730173e+03 40.0323
-1.720172e+03 40.0257
-1.710171e+03 40.0075
-1.700170e+03 39.9897
-1.690169e+03 40.0172
-1.680168e+03 39.9798
-1.670167e+03 39.9720
-1.660166e+03 39.9704
-1.650165e+03 39.9690
-1.640164e+03 39.9204
-1.630163e+03 39.9322
-1.620162e+03 39.8816
-1.610161e+03 39.8711
-1.600160e+03 39.8988
-1.590159e+03 39.8630
-1.580158e+03 39.8612
-1.570157e+03 39.8084
-1.560156e+03 39.8662
-1.550155e+03 39.8701
-1.540154e+03 39.8675
-1.530153e+03 39.8648
-1.520152e+03 39.8426
-1.510151e+03 39.8328
-1.500150e+03 39.8083
-1.490149e+03 39.8281
-1.480148e+03 39.8515
-1.470147e+03 39.8477
-1.460146e+03 39.8891
-1.450145e+03 39.8315
-1.440144e+03 39.8340
-1.430143e+03 39.7996
-1.420142e+03 39.8158
-1.410141e+03 39.7839
-1.400140e+03 39.8149
-1.390139e+03 39.8152
-1.380138e+03 39.7853
-1.370137e+03 39.8117
-1.360136e+03 39.7614
-1.350135e+03 39.8006
-1.340134e+03 39.7903
-1.330133e+03 39.8008
-1.320132e+03 39.7921
-1.310131e+03 39.7520
-1.300130e+03 39.8164
-1.290129e+03 39.7609
-1.280128e+03 39.7648
-1.270127e+03 39.7561
-1.260126e+03 39.7820
-1.250125e+03 39.8001
-1.240124e+03 39.7578
-1.230123e+03 39.7466
-1.220122e+03 39.6967
-1.210121e+03 39.7034
-1.200120e+03 39.7003
-1.190119e+03 39.7007
-1.180118e+03 39.7004
-1.170117e+03 39.7067
-1.160116e+03 39.7281
-1.150115e+03 39.6958
-1.140114e+03 39.6638
-1.130113e+03 39.6784
-1.120112e+03 39.6900
-1.110111e+03 39.7010
-1.100110e+03 39.6705
-1.090109e+03 39.6839
-1.080108e+03 39.6841
-1.070107e+03 39.6957
-1.060106e+03 39.6974
-1.050105e+03 39.7089
-1.040104e+03 39.7012
-1.030103e+03 39.6786
-1.020102e+03 39.6458
-1.010101e+03 39.6638
-1.000100e+03 39.6510
-9.900990e+02 39.6533
-9.800980e+02 39.7032
-9.700970e+02 39.6508
-9.600960e+02 39.6477
-9.500950e+02 39.6335
-9.400940e+02 39.6476
-9.300930e+02 39.6279
-9.200920e+02 39.5960
-9.100910e+02 39.6136
-9.000900e+02 39.6287
-8.900890e+02 39.6078
-8.800880e+02 39.5721
-8.700870e+02 39.5812
-8.600860e+02 39.6288
-8.500850e+02 39.6384
-8.400840e+02 39.5994
-8.300830e+02 39.5870
-8.200820e+02 39.5650
-8.100810e+02 39.6082
-8.000800e+02 39.5527
-7.900790e+02 39.5895
-7.800780e+02 39.5560
-7.700770e+02 39.5677
-7.600760e+02 39.5238
-7.500750e+02 39.5166
-7.400740e+02 39.5304
-7.300730e+02 39.5245
-7.200720e+02 39.5309
-7.100710e+02 39.5153
-7.000700e+02 39.5271
-6.900690e+02 39.5423
-6.800680e+02 39.5389
-6.700670e+02 39.5218
-6.600660e+02 39.5201
-6.500650e+02 39.4855
-6.400640e+02 39.4942
-6.300630e+02 39.5068
-6.200620e+02 39.4978
-6.100610e+02 39.4765
-6.000600e+02 39.4761
-5.900590e+02 39.4865
-5.800580e+02 39.4722
-5.700570e+02 39.4893
-5.600560e+02 39.4929
-5.500550e+02 39.4540
-5.400540e+02 39.4656
-5.300530e+02 39.4547
-5.200520e+02 39.4174
-5.100510e+02 39.4101
-5.000500e+02 39.4483
-4.900490e+02 39.4508
-4.800480e+02 39.4284
-4.700470e+02 39.4213
-4.600460e+02 39.4035
-4.500450e+02 39.3892
-4.400440e+02 39.4260
-4.300430e+02 39.4365
-4.200420e+02 39.4776
-4.100410e+02 39.4333
-4.000400e+02 39.4202
-3.900390e+02 39.4242
-3.800380e+02 39.4667
-3.700370e+02 39.4193
-3.600360e+02 39.3794
-3.500350e+02 39.4645
-3.400340e+02 39.3733
-3.300330e+02 39.4207
-3.200320e+02 39.3886
-3.100310e+02 39.4143
-3.000300e+02 39.3980
-2.900290e+02 39.3249
-2.800280e+02 39.3716
-2.700270e+02 39.3858
-2.600260e+02 39.4129
-2.500250e+02 39.3692
-2.400240e+02 39.3662
-2.300230e+02 39.3292
-2.200220e+02 39.3684
-2.100210e+02 39.3047
-2.000200e+02 39.3534
-1.900190e+02 39.3566
-1.800180e+02 39.3261
-1.700170e+02 39.3643
-1.600160e+02 39.3135
-1.500150e+02 39.3555
-1.400140e+02 39.3863
-1.300130e+02 39.3632
-1.200120e+02 39.3333
-1.100110e+02 39.3457
-1.000100e+02 39.2929
-9.000900e+01 39.3388
-8.000800e+01 39.3326
-7.000700e+01 39.3239
-6.000600e+01 39.3419
-5.000500e+01 39.3275
-4.000400e+01 39.2993
-3.000300e+01 39.3286
-2.000200e+01 39.3033
-1.000100e+01 39.2995
   0 39.3502
1.000100e+01 39.3152
2.000200e+01 39.3392
3.000300e+01 39.3274
4.000400e+01 39.3026
5.000500e+01 39.2776
6.000600e+01 39.2688
7.000700e+01 39.2735
8.000800e+01 39.2849
9.000900e+01 39.2913
1.000100e+02 39.2860
1.100110e+02 39.2473
1.200120e+02 39.2476
1.300130e+02 39.2704
1.400140e+02 39.3030
1.500150e+02 39.2513
1.600160e+02 39.2744
1.700170e+02 39.2616
1.800180e+02 39.2243
1.900190e+02 39.2392
2.000200e+02 39.2483
2.100210e+02 39.2005
2.200220e+02 39.2350
2.300230e+02 39.2183
2.400240e+02 39.2064
2.500250e+02 39.1973
2.600260e+02 39.2218
2.700270e+02 39.1954
2.800280e+02 39.1802
2.900290e+02 39.1854
3.000300e+02 39.1899
3.100310e+02 39.1485
3.200320e+02 39.1367
3.300330e+02 39.1329
3.400340e+02 39.1143
3.500350e+02 39.1368
3.600360e+02 39.1973
3.700370e+02 39.1535
3.800380e+02 39.1514
3.900390e+02 39.1278
4.000400e+02 39.1510
4.100410e+02 39.1161
4.200420e+02 39.1225
4.300430e+02 39.1194
4.400440e+02 39.1376
4.500450e+02 39.1357
4.600460e+02 39.1323
4.700470e+02 39.1273
4.800480e+02 39.1809
4.900490e+02 39.1170
5.000500e+02 39.0923
5.100510e+02 39.1030
5.200520e+02 39.1272
5.300530e+02 39.0850
5.400540e+02 39.1217
5.500550e+02 39.1316
5.600560e+02 39.0843
5.700570e+02 39.1013
5.800580e+02 39.0969
5.900590e+02 39.0903
6.000600e+02 39.0519
6.100610e+02 39.0571
6.200620e+02 39.0859
6.300630e+02 39.0929
6.400640e+02 39.0861
6.500650e+02 39.0808
6.600660e+02 39.0466
6.700670e+02 39.0466
6.800680e+02 39.0478
6.900690e+02 39.0658
7.000700e+02 39.0615
7.100710e+02 39.0687
7.200720e+02 39.0119
7.300730e+02 39.0235
7.400740e+02 39.0063
7.500750e+02 39.0276
7.600760e+02 39.0384
7.700770e+02 38.9830
7.800780e+02 38.9888
7.900790e+02 38.9826
8.000800e+02 39.0214
8.100810e+02 39.0151
8.200820e+02 38.9836
8.300830e+02 38.9661
8.400840e+02 38.9754
8.500850e+02 39.0058
8.600860e+02 38.9806
8.700870e+02 39.0025
8.800880e+02 38.9620
8.900890e+02 38.9737
9.000900e+02 38.9588
9.100910e+02 38.9523
9.200920e+02 38.9730
9.300930e+02 38.9539
9.400940e+02 38.9255
9.500950e+02 38.9296
9.600960e+02 38.9088
9.700970e+02 38.9400
9.800980e+02 38.9344
9.900990e+02 38.9394
1.000100e+03 38.9459
1.010101e+03 38.9378
1.020102e+03 38.9287
1.030103e+03 38.9167
1.040104e+03 38.9151
1.050105e+03 38.9149
1.060106e+03 38.8596
1.070107e+03 38.8555
1.080108e+03 38.9007
1.090109e+03 38.8620
1.100110e+03 38.8803
1.110111e+03 38.8655
1.120112e+03 38.8964
1.130113e+03 38.9209
1.140114e+03 38.8619
1.150115e+03 38.8372
1.160116e+03 38.8724
1.170117e+03 38.8561
1.180118e+03 38.8676
1.190119e+03 38.8885
1.200120e+03 38.8755
1.210121e+03 38.8449
1.220122e+03 38.8151
1.230123e+03 38.8067
1.240124e+03 38.7885
1.250125e+03 38.7618
1.260126e+03 38.7666
1.270127e+03 38.7698
1.280128e+03 38.7545
1.290129e+03 38.7678
1.300130e+03 38.7858
1.310131e+03 38.7704
1.320132e+03 38.7095
1.330133e+03 38.7757
1.340134e+03 38.7303
1.350135e+03 38.7202
1.360136e+03 38.7345
1.370137e+03 38.7326
1.380138e+03 38.7267
1.390139e+03 38.6926
1.400140e+03 38.7176
1.410141e+03 38.7051
1.420142e+03 38.6949
1.430143e+03 38.6960
1.440144e+03 38.7020
1.450145e+03 38.6937
1.460146e+03 38.6597
1.470147e+03 38.6214
1.480148e+03 38.6281
1.490149e+03 38.6175
1.500150e+03 38.6426
1.510151e+03 38.6127
1.520152e+03 38.5867
1.530153e+03 38.6016
1.540154e+03 38.6128
1.550155e+03 38.5697
1.560156e+03 38.5687
1.570157e+03 38.5039
1.580158e+03 38.5011
1.590159e+03 38.4959
1.600160e+03 38.4911
1.610161e+03 38.4567
1.620162e+03 38.4046
1.630163e+03 38.3839
1.640164e+03 38.2926
1.650165e+03 38.2934
1.660166e+03 38.2859
1.670167e+03 38.2302
1.680168e+03 38.1691
1.690169e+03 38.1428
1.700170e+03 38.1184
1.710171e+03 38.0673
1.720172e+03 38.0553
1.730173e+03 38.0278
1.740174e+03 37.9650
1.750175e+03 38.0023
1.760176e+03 37.9809
1.770177e+03 37.9628
1.780178e+03 37.9008
1.790179e+03 37.9373
1.800180e+03 37.9054
1.810181e+03 37.8631
1.820182e+03 37.8675
1.830183e+03 37.8203
1.840184e+03 37.8418
1.850185e+03 37.8647
1.860186e+03 37.8508
1.870187e+03 37.8042
1.880188e+03 37.8035
1.890189e+03 37.8169
1.900190e+03 37.7559
1.910191e+03 37.7968
1.920192e+03 37.7583
1.930193e+03 37.7921
1.940194e+03 37.7851
1.950195e+03 37.7745
1.960196e+03 37.7609
1.970197e+03 37.7205
1.980198e+03 37.6894
1.990199e+03 37.7055
2.000200e+03 37.6469
2.010201e+03 37.6715
2.020202e+03 37.6688
2.030203e+03 37.6492
2.040204e+03 37.6737
2.050205e+03 37.6714
2.060206e+03 37.6412
2.070207e+03 37.6270
2.080208e+03 37.6295
2.090209e+03 37.6152
2.100210e+03 37.6305
2.110211e+03 37.6243
2.120212e+03 37.6181
2.130213e+03 37.5947
2.140214e+03 37.5972
2.150215e+03 37.5720
2.160216e+03 37.5833
2.170217e+03 37.6001
2.180218e+03 37.5968
2.190219e+03 37.6010
2.200220e+03 37.5536
2.210221e+03 37.5587
2.220222e+03 37.5316
2.230223e+03 37.5456
2.240224e+03 37.5323
2.250225e+03 37.5355
2.260226e+03 37.5388
2.270227e+03 37.5030
2.280228e+03 37.5405
2.290229e+03 37.5279
2.300230e+03 37.5390
2.310231e+03 37.5094
2.320232e+03 37.5268
2.330233e+03 37.5199
2.340234e+03 37.5203
2.350235e+03 37.4784
2.360236e+03 37.4724
2.370237e+03 37.5245
2.380238e+03 37.4777
2.390239e+03 37.4697
2.400240e+03 37.4505
2.410241e+03 37.4511
2.420242e+03 37.4676
2.430243e+03 37.4385
2.440244e+03 37.4538
2.450245e+03 37.4251
2.460246e+03 37.4288
2.470247e+03 37.4514
2.480248e+03 37.4262
2.490249e+03 37.4158
2.500250e+03 37.4339
2.510251e+03 37.4392
2.520252e+03 37.4449
2.530253e+03 37.4035
2.540254e+03 37.4101
2.550255e+03 37.4133
2.560256e+03 37.4068
2.570257e+03 37.3946
2.580258e+03 37.3753
2.590259e+03 37.3668
2.600260e+03 37.3671
2.610261e+03 37.3836
2.620262e+03 37.3836
2.630263e+03 37.3692
2.640264e+03 37.3596
2.650265e+03 37.3865
2.660266e+03 37.4059
2.670267e+03 37.3892
2.680268e+03 37.3727
2.690269e+03 37.3636
2.700270e+03 37.3057
2.710271e+03 37.3573
2.720272e+03 37.3411
2.730273e+03 37.3502
2.740274e+03 37.3473
2.750275e+03 37.3376
2.760276e+03 37.3407
2.770277e+03 37.3494
2.780278e+03 37.3301
2.790279e+03 37.3523
2.800280e+03 37.3275
2.810281e+03 37.3352
2.820282e+03 37.3168
2.830283e+03 37.3278
2.840284e+03 37.3436
2.850285e+03 37.3132
2.860286e+03 37.2887
2.870287e+03 37.3265
2.880288e+03 37.3068
2.890289e+03 37.2913
2.900290e+03 37.3185
2.910291e+03 37.2997
2.920292e+03 37.2978
2.930293e+03 37.3125
2.940294e+03 37.2711
2.950295e+03 37.3055
2.960296e+03 37.2907
2.970297e+03 37.2670
2.980298e+03 37.3043
2.990299e+03 37.2669
3.000300e+03 37.2676
3.010301e+03 37.2648
3.020302e+03 37.2784
3.030303e+03 37.2881
3.040304e+03 37.2806
3.050305e+03 37.2913
3.060306e+03 37.2897
3.070307e+03 37.2385
3.080308e+03 37.2118
3.090309e+03 37.2497
3.100310e+03 37.2495
3.110311e+03 37.2855
3.120312e+03 37.2230
3.130313e+03 37.2510
3.140314e+03 37.2549
3.150315e+03 37.2193
3.160316e+03 37.2002
3.170317e+03 37.2186
3.180318e+03 37.2181
3.190319e+03 37.2212
3.200320e+03 37.2193
3.210321e+03 37.1917
3.220322e+03 37.2115
3.230323e+03 37.2178
3.240324e+03 37.1907
3.250325e+03 37.1642
3.260326e+03 37.1464
3.270327e+03 37.1420
3.280328e+03 37.1849
3.290329e+03 37.1474
3.300330e+03 37.1463
3.310331e+03 37.1454
3.320332e+03 37.1205
3.330333e+03 37.1302
3.340334e+03 37.1251
3.350335e+03 37.1323
3.360336e+03 37.1046
3.370337e+03 37.0967
3.380338e+03 37.1007
3.390339e+03 37.1231
3.400340e+03 37.1230
3.410341e+03 37.1238
3.420342e+03 37.0965
3.430343e+03 37.1141
3.440344e+03 37.0963
3.450345e+03 37.0895
3.460346e+03 37.1177
3.470347e+03 37.0795
3.480348e+03 37.0709
3.490349e+03 37.0744
3.500350e+03 37.0831
3.510351e+03 37.0779
3.520352e+03 37.0687
3.530353e+03 37.0558
3.540354e+03 37.0731
3.550355e+03 37.0603
3.560356e+03 37.0954
3.570357e+03 37.0721
3.580358e+03 37.0494
3.590359e+03 37.0348
3.600360e+03 37.0433
3.610361e+03 37.0319
3.620362e+03 37.0420
3.630363e+03 37.0420
3.640364e+03 37.0736
3.650365e+03 37.0373
3.660366e+03 37.0560
3.670367e+03 37.0337
3.680368e+03 37.0467
3.690369e+03 37.0426
3.700370e+03 37.0286
3.710371e+03 37.0479
3.720372e+03 37.0302
3.730373e+03 36.9976
3.740374e+03 37.0343
3.750375e+03 37.0026
3.760376e+03 37.0299
3.770377e+03 37.0227
3.780378e+03 37.0422
3.790379e+03 37.0280
3.800380e+03 37.0078
3.810381e+03 37.0072
3.820382e+03 36.9709
3.830383e+03 36.9638
3.840384e+03 36.9759
3.850385e+03 36.9967
3.860386e+03 36.9767
3.870387e+03 36.9911
3.880388e+03 36.9265
3.890389e+03 36.9302
3.900390e+03 36.9304
3.910391e+03 36.9476
3.920392e+03 36.9626
3.930393e+03 36.9655
3.940394e+03 36.9671
3.950395e+03 36.9530
3.960396e+03 36.9488
3.970397e+03 36.9425
3.980398e+03 36.9482
3.990399e+03 36.9272
4.000400e+03 36.9426
4.010401e+03 36.9204
4.020402e+03 36.9072
4.030403e+03 36.9005
4.040404e+03 36.9166
4.050405e+03 36.9427
4.060406e+03 36.9295
4.070407e+03 36.9064
4.080408e+03 36.9344
4.090409e+03 36.8932
4.100410e+03 36.8991
4.110411e+03 36.8739
4.120412e+03 36.9077
4.130413e+03 36.8704
4.140414e+03 36.8814
4.150415e+03 36.9095
4.160416e+03 36.8800
4.170417e+03 36.8690
4.180418e+03 36.8759
4.190419e+03 36.8998
4.200420e+03 36.8869
4.210421e+03 36.9014
4.220422e+03 36.9068
4.230423e+03 36.8556
4.240424e+03 36.8800
4.250425e+03 36.8273
4.260426e+03 36.8651
4.270427e+03 36.8463
4.280428e+03 36.7960
4.290429e+03 36.8234
4.300430e+03 36.8323
4.310431e+03 36.8455
4.320432e+03 36.8506
4.330433e+03 36.8220
4.340434e+03 36.8155
4.350435e+03 36.8043
4.360436e+03 36.7846
4.370437e+03 36.7743
4.380438e+03 36.8023
4.390439e+03 36.8035
4.400440e+03 36.7692
4.410441e+03 36.7645
4.420442e+03 36.7585
4.430443e+03 36.7566
4.440444e+03 36.7406
4.450445e+03 36.7506
4.460446e+03 36.7407
4.470447e+03 36.7329
4.480448e+03 36.7247
4.490449e+03 36.7267
4.500450e+03 36.7540
4.510451e+03 36.7559
4.520452e+03 36.7226
4.530453e+03 36.7386
4.540454e+03 36.7002
4.550455e+03 36.7088
4.560456e+03 36.6930
4.570457e+03 36.6754
4.580458e+03 36.6643
4.590459e+03 36.6414
4.600460e+03 36.6284
4.610461e+03 36.6438
4.620462e+03 36.6269
4.630463e+03 36.6345
4.640464e+03 36.6277
4.650465e+03 36.6047
4.660466e+03 36.6154
4.670467e+03 36.5978
4.680468e+03 36.6130
4.690469e+03 36.5962
4.700470e+03 36.5821
4.710471e+03 36.5689
4.720472e+03 36.5305
4.730473e+03 36.5829
4.740474e+03 36.5556
4.750475e+03 36.5556
4.760476e+03 36.5343
4.770477e+03 36.5405
4.780478e+03 36.5022
4.790479e+03 36.4786
4.800480e+03 36.4529
4.810481e+03 36.4291
4.820482e+03 36.4100
4.830483e+03 36.3883
4.840484e+03 36.3365
4.850485e+03 36.3431
4.860486e+03 36.3194
4.870487e+03 36.2978
4.880488e+03 36.2380
4.890489e+03 36.2049
4.900490e+03 36.1816
4.910491e+03 36.1404
4.920492e+03 36.0885
4.930493e+03 36.0001
4.940494e+03 35.9277
4.950495e+03 35.7951
4.960496e+03 35.6499
4.970497e+03 35.4871
4.980498e+03 35.1857
4.990499e+03 34.8065
5.000500e+03 34.0218


==> Dat/SSFM_New/ISRS_HybridQAM_Nch=1001x10GBaud_1x100km_Ptot=25dBm_PhiNL=0.05mmrad_SNR_vs_Ch.dat <==
-5.000500e+03 31.6751
-4.990499e+03 30.8278
-4.980498e+03 30.4383
-4.970497e+03 30.2230
-4.960496e+03 30.0687
-4.950495e+03 29.9277
-4.940494e+03 29.8717
-4.930493e+03 29.7721
-4.920492e+03 29.7571
-4.910491e+03 29.6766
-4.900490e+03 29.6760
-4.890489e+03 29.6824
-4.880488e+03 29.5890
-4.870487e+03 29.5407
-4.860486e+03 29.4936
-4.850485e+03 29.5002
-4.840484e+03 29.4916
-4.830483e+03 29.5016
-4.820482e+03 29.4421
-4.810481e+03 29.4446
-4.800480e+03 29.4407
-4.790479e+03 29.4305
-4.780478e+03 29.4051
-4.770477e+03 29.4122
-4.760476e+03 29.4491
-4.750475e+03 29.4011
-4.740474e+03 29.3724
-4.730473e+03 29.3548
-4.720472e+03 29.3687
-4.710471e+03 29.3284
-4.700470e+03 29.3368
-4.690469e+03 29.3268
-4.680468e+03 29.3015
-4.670467e+03 29.3116
-4.660466e+03 29.3029
-4.650465e+03 29.2770
-4.640464e+03 29.3114
-4.630463e+03 29.2925
-4.620462e+03 29.3136
-4.610461e+03 29.2795
-4.600460e+03 29.2839
-4.590459e+03 29.2914
-4.580458e+03 29.2857
-4.570457e+03 29.2933
-4.560456e+03 29.2600
-4.550455e+03 29.2426
-4.540454e+03 29.2774
-4.530453e+03 29.2836
-4.520452e+03 29.3082
-4.510451e+03 29.2932
-4.500450e+03 29.2747
-4.490449e+03 29.2815
-4.480448e+03 29.2746
-4.470447e+03 29.2618
-4.460446e+03 29.2534
-4.450445e+03 29.2150
-4.440444e+03 29.2610
-4.430443e+03 29.2766
-4.420442e+03 29.2590
-4.410441e+03 29.2298
-4.400440e+03 29.2122
-4.390439e+03 29.2613
-4.380438e+03 29.2593
-4.370437e+03 29.2737
-4.360436e+03 29.2378
-4.350435e+03 29.2573
-4.340434e+03 29.2574
-4.330433e+03 29.2623
-4.320432e+03 29.2467
-4.310431e+03 29.2430
-4.300430e+03 29.2766
-4.290429e+03 29.2827
-4.280428e+03 29.2466
-4.270427e+03 29.2371
-4.260426e+03 29.2552
-4.250425e+03 29.2479
-4.240424e+03 29.2674
-4.230423e+03 29.2843
-4.220422e+03 29.2565
-4.210421e+03 29.2531
-4.200420e+03 29.2658
-4.190419e+03 29.2949
-4.180418e+03 29.3044
-4.170417e+03 29.2586
-4.160416e+03 29.2379
-4.150415e+03 29.2446
-4.140414e+03 29.2327
-4.130413e+03 29.2622
-4.120412e+03 29.2554
-4.110411e+03 29.2583
-4.100410e+03 29.2501
-4.090409e+03 29.2439
-4.080408e+03 29.2562
-4.070407e+03 29.2577
-4.060406e+03 29.2509
-4.050405e+03 29.2388
-4.040404e+03 29.2539
-4.030403e+03 29.2459
-4.020402e+03 29.2787
-4.010401e+03 29.2810
-4.000400e+03 29.2610
-3.990399e+03 29.2813
-3.980398e+03 29.2614
-3.970397e+03 29.2461
-3.960396e+03 29.2362
-3.950395e+03 29.3081
-3.940394e+03 29.2721
-3.930393e+03 29.2650
-3.920392e+03 29.2883
-3.910391e+03 29.3033
-3.900390e+03 29.2798
-3.890389e+03 29.2445
-3.880388e+03 29.2912
-3.870387e+03 29.2726
-3.860386e+03 29.3145
-3.850385e+03 29.3003
-3.840384e+03 29.2686
-3.830383e+03 29.2729
-3.820382e+03 29.2964
-3.810381e+03 29.2954
-3.800380e+03 29.2851
-3.790379e+03 29.3602
-3.780378e+03 29.3075
-3.770377e+03 29.3318
-3.760376e+03 29.2914
-3.750375e+03 29.3230
-3.740374e+03 29.2916
-3.730373e+03 29.3152
-3.720372e+03 29.3565
-3.710371e+03 29.3565
-3.700370e+03 29.3152
-3.690369e+03 29.3117
-3.680368e+03 29.3642
-3.670367e+03 29.3325
-3.660366e+03 29.3742
-3.650365e+03 29.3693
-3.640364e+03 29.3225
-3.630363e+03 29.2936
-3.620362e+03 29.2592
-3.610361e+03 29.3093
-3.600360e+03 29.3227
-3.590359e+03 29.3488
-3.580358e+03 29.3546
-3.570357e+03 29.3789
-3.560356e+03 29.3518
-3.550355e+03 29.3422
-3.540354e+03 29.3525
-3.530353e+03 29.3486
-3.520352e+03 29.3463
-3.510351e+03 29.3323
-3.500350e+03 29.3526
-3.490349e+03 29.3742
-3.480348e+03 29.3406
-3.470347e+03 29.3292
-3.460346e+03 29.3878
-3.450345e+03 29.4175
-3.440344e+03 29.4036
-3.430343e+03 29.3754
-3.420342e+03 29.3775
-3.410341e+03 29.3770
-3.400340e+03 29.3971
-3.390339e+03 29.4069
-3.380338e+03 29.3821
-3.370337e+03 29.3833
-3.360336e+03 29.4012
-3.350335e+03 29.3784
-3.340334e+03 29.3905
-3.330333e+03 29.3963
-3.320332e+03 29.3944
-3.310331e+03 29.4107
-3.300330e+03 29.4195
-3.290329e+03 29.4134
-3.280328e+03 29.3996
-3.270327e+03 29.4569
-3.260326e+03 29.4241
-3.250325e+03 29.4062
-3.240324e+03 29.4016
-3.230323e+03 29.3997
-3.220322e+03 29.4792
-3.210321e+03 29.4407
-3.200320e+03 29.4178
-3.190319e+03 29.4328
-3.180318e+03 29.4193
-3.170317e+03 29.4332
-3.160316e+03 29.4415
-3.150315e+03 29.4540
-3.140314e+03 29.4819
-3.130313e+03 29.4443
-3.120312e+03 29.4131
-3.110311e+03 29.4353
-3.100310e+03 29.4336
-3.090309e+03 29.4485
-3.080308e+03 29.4535
-3.070307e+03 29.4442
-3.060306e+03 29.3986
-3.050305e+03 29.4281
-3.040304e+03 29.4288
-3.030303e+03 29.4683
-3.020302e+03 29.4897
-3.010301e+03 29.4836
-3.000300e+03 29.4963
-2.990299e+03 29.4716
-2.980298e+03 29.5075
-2.970297e+03 29.5052
-2.960296e+03 29.5268
-2.950295e+03 29.5115
-2.940294e+03 29.5204
-2.930293e+03 29.5033
-2.920292e+03 29.5064
-2.910291e+03 29.5071
-2.900290e+03 29.5512
-2.890289e+03 29.5334
-2.880288e+03 29.4970
-2.870287e+03 29.4834
-2.860286e+03 29.5155
-2.850285e+03 29.4927
-2.840284e+03 29.5014
-2.830283e+03 29.4758
-2.820282e+03 29.4946
-2.810281e+03 29.5160
-2.800280e+03 29.5639
-2.790279e+03 29.5517
-2.780278e+03 29.5229
-2.770277e+03 29.5363
-2.760276e+03 29.5632
-2.750275e+03 29.5605
-2.740274e+03 29.5258
-2.730273e+03 29.5526
-2.720272e+03 29.5578
-2.710271e+03 29.5854
-2.700270e+03 29.5687
-2.690269e+03 29.5239
-2.680268e+03 29.5568
-2.670267e+03 29.5336
-2.660266e+03 29.5458
-2.650265e+03 29.5698
-2.640264e+03 29.6019
-2.630263e+03 29.5648
-2.620262e+03 29.5952
-2.610261e+03 29.5746
-2.600260e+03 29.6312
-2.590259e+03 29.6186
-2.580258e+03 29.5957
-2.570257e+03 29.5997
-2.560256e+03 29.6469
-2.550255e+03 29.6235
-2.540254e+03 29.6258
-2.530253e+03 29.6520
-2.520252e+03 29.6435
-2.510251e+03 29.6852
-2.500250e+03 29.6302
-2.490249e+03 29.6299
-2.480248e+03 29.6647
-2.470247e+03 29.6054
-2.460246e+03 29.6888
-2.450245e+03 29.6843
-2.440244e+03 29.6622
-2.430243e+03 29.7038
-2.420242e+03 29.6592
-2.410241e+03 29.7112
-2.400240e+03 29.7130
-2.390239e+03 29.7150
-2.380238e+03 29.7311
-2.370237e+03 29.7003
-2.360236e+03 29.6926
-2.350235e+03 29.7059
-2.340234e+03 29.7386
-2.330233e+03 29.6906
-2.320232e+03 29.7162
-2.310231e+03 29.7716
-2.300230e+03 29.7315
-2.290229e+03 29.6957
-2.280228e+03 29.7168
-2.270227e+03 29.7552
-2.260226e+03 29.7508
-2.250225e+03 29.7487
-2.240224e+03 29.7685
-2.230223e+03 29.7492
-2.220222e+03 29.7289
-2.210221e+03 29.7520
-2.200220e+03 29.7442
-2.190219e+03 29.7290
-2.180218e+03 29.7672
-2.170217e+03 29.7977
-2.160216e+03 29.8025
-2.150215e+03 29.7856
-2.140214e+03 29.7867
-2.130213e+03 29.7732
-2.120212e+03 29.7976
-2.110211e+03 29.7780
-2.100210e+03 29.8375
-2.090209e+03 29.8026
-2.080208e+03 29.8262
-2.070207e+03 29.7836
-2.060206e+03 29.8133
-2.050205e+03 29.8366
-2.040204e+03 29.8663
-2.030203e+03 29.9036
-2.020202e+03 29.8766
-2.010201e+03 29.8837
-2.000200e+03 29.8215
-1.990199e+03 29.8630
-1.980198e+03 29.8882
-1.970197e+03 29.9070
-1.960196e+03 29.9223
-1.950195e+03 29.8609
-1.940194e+03 29.9221
-1.930193e+03 29.9378
-1.920192e+03 29.9362
-1.910191e+03 29.9678
-1.900190e+03 29.9743
-1.890189e+03 29.9140
-1.880188e+03 29.9361
-1.870187e+03 29.9252
-1.860186e+03 29.9720
-1.850185e+03 29.9250
-1.840184e+03 29.9546
-1.830183e+03 29.9194
-1.820182e+03 29.9581
-1.810181e+03 29.9601
-1.800180e+03 29.9261
-1.790179e+03 29.9377
-1.780178e+03 29.9891
-1.770177e+03 29.9785
-1.760176e+03 29.9750
-1.750175e+03 29.9783
-1.740174e+03 30.0033
-1.730173e+03 29.9764
-1.720172e+03 29.9830
-1.710171e+03 30.0012
-1.700170e+03 30.0190
-1.690169e+03 29.9914
-1.680168e+03 30.0289
-1.670167e+03 30.0367
-1.660166e+03 30.0383
-1.650165e+03 30.0397
-1.640164e+03 30.0883
-1.630163e+03 30.0765
-1.620162e+03 30.1271
-1.610161e+03 30.1376
-1.600160e+03 30.1099
-1.590159e+03 30.1456
-1.580158e+03 30.1474
-1.570157e+03 30.2003
-1.560156e+03 30.1425
-1.550155e+03 30.1386
-1.540154e+03 30.1412
-1.530153e+03 30.1439
-1.520152e+03 30.1661
-1.510151e+03 30.1759
-1.500150e+03 30.2004
-1.490149e+03 30.1806
-1.480148e+03 30.1572
-1.470147e+03 30.1610
-1.460146e+03 30.1196
-1.450145e+03 30.1772
-1.440144e+03 30.1746
-1.430143e+03 30.2090
-1.420142e+03 30.1929
-1.410141e+03 30.2248
-1.400140e+03 30.1938
-1.390139e+03 30.1935
-1.380138e+03 30.2234
-1.370137e+03 30.1970
-1.360136e+03 30.2473
-1.350135e+03 30.2080
-1.340134e+03 30.2183
-1.330133e+03 30.2079
-1.320132e+03 30.2166
-1.310131e+03 30.2567
-1.300130e+03 30.1923
-1.290129e+03 30.2478
-1.280128e+03 30.2439
-1.270127e+03 30.2525
-1.260126e+03 30.2267
-1.250125e+03 30.2086
-1.240124e+03 30.2509
-1.230123e+03 30.2621
-1.220122e+03 30.3120
-1.210121e+03 30.3052
-1.200120e+03 30.3084
-1.190119e+03 30.3080
-1.180118e+03 30.3083
-1.170117e+03 30.3020
-1.160116e+03 30.2806
-1.150115e+03 30.3129
-1.140114e+03 30.3448
-1.130113e+03 30.3303
-1.120112e+03 30.3186
-1.110111e+03 30.3077
-1.100110e+03 30.3382
-1.090109e+03 30.3247
-1.080108e+03 30.3246
-1.070107e+03 30.3129
-1.060106e+03 30.3112
-1.050105e+03 30.2998
-1.040104e+03 30.3074
-1.030103e+03 30.3301
-1.020102e+03 30.3629
-1.010101e+03 30.3449
-1.000100e+03 30.3577
-9.900990e+02 30.3553
-9.800980e+02 30.3054
-9.700970e+02 30.3579
-9.600960e+02 30.3609
-9.500950e+02 30.3752
-9.400940e+02 30.3611
-9.300930e+02 30.3808
-9.200920e+02 30.4127
-9.100910e+02 30.3951
-9.000900e+02 30.3800
-8.900890e+02 30.4009
-8.800880e+02 30.4366
-8.700870e+02 30.4275
-8.600860e+02 30.3799
-8.500850e+02 30.3703
-8.400840e+02 30.4093
-8.300830e+02 30.4217
-8.200820e+02 30.4436
-8.100810e+02 30.4005
-8.000800e+02 30.4560
-7.900790e+02 30.4192
-7.800780e+02 30.4527
-7.700770e+02 30.4410
-7.600760e+02 30.4849
-7.500750e+02 30.4921
-7.400740e+02 30.4783
-7.300730e+02 30.4842
-7.200720e+02 30.4778
-7.100710e+02 30.4934
-7.000700e+02 30.4816
-6.900690e+02 30.4664
-6.800680e+02 30.4698
-6.700670e+02 30.4869
-6.600660e+02 30.4886
-6.500650e+02 30.5232
-6.400640e+02 30.5144
-6.300630e+02 30.5019
-6.200620e+02 30.5109
-6.100610e+02 30.5322
-6.000600e+02 30.5326
-5.900590e+02 30.5222
-5.800580e+02 30.5365
-5.700570e+02 30.5193
-5.600560e+02 30.5158
-5.500550e+02 30.5546
-5.400540e+02 30.5431
-5.300530e+02 30.5540
-5.200520e+02 30.5913
-5.100510e+02 30.5986
-5.000500e+02 30.5604
-4.900490e+02 30.5579
-4.800480e+02 30.5802
-4.700470e+02 30.5873
-4.600460e+02 30.6052
-4.500450e+02 30.6195
-4.400440e+02 30.5827
-4.300430e+02 30.5722
-4.200420e+02 30.5311
-4.100410e+02 30.5754
-4.000400e+02 30.5885
-3.900390e+02 30.5845
-3.800380e+02 30.5419
-3.700370e+02 30.5894
-3.600360e+02 30.6293
-3.500350e+02 30.5442
-3.400340e+02 30.6354
-3.300330e+02 30.5880
-3.200320e+02 30.6200
-3.100310e+02 30.5944
-3.000300e+02 30.6106
-2.900290e+02 30.6838
-2.800280e+02 30.6371
-2.700270e+02 30.6229
-2.600260e+02 30.5958
-2.500250e+02 30.6395
-2.400240e+02 30.6425
-2.300230e+02 30.6794
-2.200220e+02 30.6403
-2.100210e+02 30.7040
-2.000200e+02 30.6553
-1.900190e+02 30.6521
-1.800180e+02 30.6826
-1.700170e+02 30.6444
-1.600160e+02 30.6952
-1.500150e+02 30.6532
-1.400140e+02 30.6224
-1.300130e+02 30.6455
-1.200120e+02 30.6754
-1.100110e+02 30.6629
-1.000100e+02 30.7158
-9.000900e+01 30.6699
-8.000800e+01 30.6761
-7.000700e+01 30.6847
-6.000600e+01 30.6668
-5.000500e+01 30.6812
-4.000400e+01 30.7094
-3.000300e+01 30.6800
-2.000200e+01 30.7053
-1.000100e+01 30.7092
   0 30.6585
1.000100e+01 30.6935
2.000200e+01 30.6694
3.000300e+01 30.6813
4.000400e+01 30.7061
5.000500e+01 30.7310
6.000600e+01 30.7399
7.000700e+01 30.7351
8.000800e+01 30.7238
9.000900e+01 30.7174
1.000100e+02 30.7226
1.100110e+02 30.7614
1.200120e+02 30.7610
1.300130e+02 30.7382
1.400140e+02 30.7057
1.500150e+02 30.7574
1.600160e+02 30.7343
1.700170e+02 30.7471
1.800180e+02 30.7844
1.900190e+02 30.7695
2.000200e+02 30.7604
2.100210e+02 30.8081
2.200220e+02 30.7736
2.300230e+02 30.7904
2.400240e+02 30.8023
2.500250e+02 30.8114
2.600260e+02 30.7869
2.700270e+02 30.8133
2.800280e+02 30.8285
2.900290e+02 30.8233
3.000300e+02 30.8187
3.100310e+02 30.8602
3.200320e+02 30.8720
3.300330e+02 30.8758
3.400340e+02 30.8944
3.500350e+02 30.8718
3.600360e+02 30.8113
3.700370e+02 30.8552
3.800380e+02 30.8572
3.900390e+02 30.8809
4.000400e+02 30.8577
4.100410e+02 30.8926
4.200420e+02 30.8862
4.300430e+02 30.8893
4.400440e+02 30.8711
4.500450e+02 30.8729
4.600460e+02 30.8764
4.700470e+02 30.8814
4.800480e+02 30.8278
4.900490e+02 30.8917
5.000500e+02 30.9164
5.100510e+02 30.9056
5.200520e+02 30.8815
5.300530e+02 30.9236
5.400540e+02 30.8870
5.500550e+02 30.8770
5.600560e+02 30.9244
5.700570e+02 30.9074
5.800580e+02 30.9118
5.900590e+02 30.9184
6.000600e+02 30.9567
6.100610e+02 30.9516
6.200620e+02 30.9228
6.300630e+02 30.9158
6.400640e+02 30.9226
6.500650e+02 30.9279
6.600660e+02 30.9621
6.700670e+02 30.9621
6.800680e+02 30.9608
6.900690e+02 30.9429
7.000700e+02 30.9471
7.100710e+02 30.9400
7.200720e+02 30.9968
7.300730e+02 30.9851
7.400740e+02 31.0024
7.500750e+02 30.9811
7.600760e+02 30.9703
7.700770e+02 31.0256
7.800780e+02 31.0199
7.900790e+02 31.0261
8.000800e+02 30.9872
8.100810e+02 30.9936
8.200820e+02 31.0251
8.300830e+02 31.0425
8.400840e+02 31.0333
8.500850e+02 31.0029
8.600860e+02 31.0281
8.700870e+02 31.0061
8.800880e+02 31.0467
8.900890e+02 31.0350
9.000900e+02 31.0499
9.100910e+02 31.0564
9.200920e+02 31.0357
9.300930e+02 31.0548
9.400940e+02 31.0832
9.500950e+02 31.0791
9.600960e+02 31.0999
9.700970e+02 31.0687
9.800980e+02 31.0743
9.900990e+02 31.0692
1.000100e+03 31.0627
1.010101e+03 31.0709
1.020102e+03 31.0800
1.030103e+03 31.0919
1.040104e+03 31.0936
1.050105e+03 31.0938
1.060106e+03 31.1491
1.070107e+03 31.1532
1.080108e+03 31.1080
1.090109e+03 31.1466
1.100110e+03 31.1284
1.110111e+03 31.1431
1.120112e+03 31.1122
1.130113e+03 31.0877
1.140114e+03 31.1468
1.150115e+03 31.1715
1.160116e+03 31.1363
1.170117e+03 31.1526
1.180118e+03 31.1410
1.190119e+03 31.1202
1.200120e+03 31.1331
1.210121e+03 31.1638
1.220122e+03 31.1936
1.230123e+03 31.2020
1.240124e+03 31.2202
1.250125e+03 31.2469
1.260126e+03 31.2421
1.270127e+03 31.2388
1.280128e+03 31.2541
1.290129e+03 31.2408
1.300130e+03 31.2228
1.310131e+03 31.2383
1.320132e+03 31.2992
1.330133e+03 31.2330
1.340134e+03 31.2784
1.350135e+03 31.2885
1.360136e+03 31.2742
1.370137e+03 31.2761
1.380138e+03 31.2819
1.390139e+03 31.3161
1.400140e+03 31.2911
1.410141e+03 31.3036
1.420142e+03 31.3137
1.430143e+03 31.3127
1.440144e+03 31.3066
1.450145e+03 31.3150
1.460146e+03 31.3490
1.470147e+03 31.3873
1.480148e+03 31.3806
1.490149e+03 31.3912
1.500150e+03 31.3661
1.510151e+03 31.3959
1.520152e+03 31.4220
1.530153e+03 31.4071
1.540154e+03 31.3959
1.550155e+03 31.4390
1.560156e+03 31.4399
1.570157e+03 31.5048
1.580158e+03 31.5076
1.590159e+03 31.5128
1.600160e+03 31.5176
1.610161e+03 31.5519
1.620162e+03 31.6041
1.630163e+03 31.6248
1.640164e+03 31.7161
1.650165e+03 31.7152
1.660166e+03 31.7227
1.670167e+03 31.7784
1.680168e+03 31.8395
1.690169e+03 31.8659
1.700170e+03 31.8903
1.710171e+03 31.9414
1.720172e+03 31.9534
1.730173e+03 31.9809
1.740174e+03 32.0437
1.750175e+03 32.0064
1.760176e+03 32.0278
1.770177e+03 32.0459
1.780178e+03 32.1079
1.790179e+03 32.0714
1.800180e+03 32.1033
1.810181e+03 32.1456
1.820182e+03 32.1412
1.830183e+03 32.1884
1.840184e+03 32.1669
1.850185e+03 32.1439
1.860186e+03 32.1579
1.870187e+03 32.2045
1.880188e+03 32.2052
1.890189e+03 32.1917
1.900190e+03 32.2528
1.910191e+03 32.2119
1.920192e+03 32.2503
1.930193e+03 32.2166
1.940194e+03 32.2236
1.950195e+03 32.2342
1.960196e+03 32.2477
1.970197e+03 32.2881
1.980198e+03 32.3193
1.990199e+03 32.3032
2.000200e+03 32.3617
2.010201e+03 32.3372
2.020202e+03 32.3399
2.030203e+03 32.3595
2.040204e+03 32.3350
2.050205e+03 32.3373
2.060206e+03 32.3675
2.070207e+03 32.3817
2.080208e+03 32.3792
2.090209e+03 32.3935
2.100210e+03 32.3782
2.110211e+03 32.3844
2.120212e+03 32.3906
2.130213e+03 32.4140
2.140214e+03 32.4115
2.150215e+03 32.4367
2.160216e+03 32.4254
2.170217e+03 32.4086
2.180218e+03 32.4119
2.190219e+03 32.4077
2.200220e+03 32.4551
2.210221e+03 32.4500
2.220222e+03 32.4771
2.230223e+03 32.4631
2.240224e+03 32.4764
2.250225e+03 32.4732
2.260226e+03 32.4698
2.270227e+03 32.5057
2.280228e+03 32.4681
2.290229e+03 32.4808
2.300230e+03 32.4697
2.310231e+03 32.4993
2.320232e+03 32.4819
2.330233e+03 32.4887
2.340234e+03 32.4883
2.350235e+03 32.5303
2.360236e+03 32.5362
2.370237e+03 32.4842
2.380238e+03 32.5309
2.390239e+03 32.5390
2.400240e+03 32.5582
2.410241e+03 32.5575
2.420242e+03 32.5411
2.430243e+03 32.5702
2.440244e+03 32.5549
2.450245e+03 32.5836
2.460246e+03 32.5798
2.470247e+03 32.5573
2.480248e+03 32.5825
2.490249e+03 32.5929
2.500250e+03 32.5748
2.510251e+03 32.5694
2.520252e+03 32.5638
2.530253e+03 32.6052
2.540254e+03 32.5986
2.550255e+03 32.5953
2.560256e+03 32.6019
2.570257e+03 32.6140
2.580258e+03 32.6334
2.590259e+03 32.6419
2.600260e+03 32.6416
2.610261e+03 32.6251
2.620262e+03 32.6251
2.630263e+03 32.6395
2.640264e+03 32.6491
2.650265e+03 32.6222
2.660266e+03 32.6028
2.670267e+03 32.6194
2.680268e+03 32.6360
2.690269e+03 32.6451
2.700270e+03 32.7030
2.710271e+03 32.6514
2.720272e+03 32.6676
2.730273e+03 32.6585
2.740274e+03 32.6614
2.750275e+03 32.6711
2.760276e+03 32.6680
2.770277e+03 32.6593
2.780278e+03 32.6786
2.790279e+03 32.6564
2.800280e+03 32.6812
2.810281e+03 32.6735
2.820282e+03 32.6919
2.830283e+03 32.6809
2.840284e+03 32.6651
2.850285e+03 32.6955
2.860286e+03 32.7200
2.870287e+03 32.6821
2.880288e+03 32.7019
2.890289e+03 32.7174
2.900290e+03 32.6902
2.910291e+03 32.7089
2.920292e+03 32.7108
2.930293e+03 32.6962
2.940294e+03 32.7376
2.950295e+03 32.7032
2.960296e+03 32.7179
2.970297e+03 32.7417
2.980298e+03 32.7043
2.990299e+03 32.7418
3.000300e+03 32.7411
3.010301e+03 32.7439
3.020302e+03 32.7303
3.030303e+03 32.7206
3.040304e+03 32.7281
3.050305e+03 32.7173
3.060306e+03 32.7190
3.070307e+03 32.7702
3.080308e+03 32.7968
3.090309e+03 32.7589
3.100310e+03 32.7592
3.110311e+03 32.7232
3.120312e+03 32.7856
3.130313e+03 32.7577
3.140314e+03 32.7538
3.150315e+03 32.7894
3.160316e+03 32.8085
3.170317e+03 32.7901
3.180318e+03 32.7905
3.190319e+03 32.7874
3.200320e+03 32.7894
3.210321e+03 32.8170
3.220322e+03 32.7972
3.230323e+03 32.7908
3.240324e+03 32.8180
3.250325e+03 32.8445
3.260326e+03 32.8623
3.270327e+03 32.8667
3.280328e+03 32.8238
3.290329e+03 32.8613
3.300330e+03 32.8624
3.310331e+03 32.8633
3.320332e+03 32.8882
3.330333e+03 32.8785
3.340334e+03 32.8836
3.350335e+03 32.8763
3.360336e+03 32.9041
3.370337e+03 32.9120
3.380338e+03 32.9080
3.390339e+03 32.8856
3.400340e+03 32.8857
3.410341e+03 32.8849
3.420342e+03 32.9122
3.430343e+03 32.8946
3.440344e+03 32.9124
3.450345e+03 32.9192
3.460346e+03 32.8910
3.470347e+03 32.9292
3.480348e+03 32.9378
3.490349e+03 32.9343
3.500350e+03 32.9256
3.510351e+03 32.9308
3.520352e+03 32.9400
3.530353e+03 32.9528
3.540354e+03 32.9356
3.550355e+03 32.9484
3.560356e+03 32.9133
3.570357e+03 32.9366
3.580358e+03 32.9593
3.590359e+03 32.9739
3.600360e+03 32.9654
3.610361e+03 32.9768
3.620362e+03 32.9667
3.630363e+03 32.9666
3.640364e+03 32.9351
3.650365e+03 32.9713
3.660366e+03 32.9527
3.670367e+03 32.9749
3.680368e+03 32.9619
3.690369e+03 32.9661
3.700370e+03 32.9800
3.710371e+03 32.9607
3.720372e+03 32.9785
3.730373e+03 33.0111
3.740374e+03 32.9743
3.750375e+03 33.0060
3.760376e+03 32.9788
3.770377e+03 32.9860
3.780378e+03 32.9665
3.790379e+03 32.9807
3.800380e+03 33.0009
3.810381e+03 33.0015
3.820382e+03 33.0378
3.830383e+03 33.0449
3.840384e+03 33.0328
3.850385e+03 33.0120
3.860386e+03 33.0320
3.870387e+03 33.0176
3.880388e+03 33.0822
3.890389e+03 33.0785
3.900390e+03 33.0782
3.910391e+03 33.0611
3.920392e+03 33.0461
3.930393e+03 33.0432
3.940394e+03 33.0415
3.950395e+03 33.0556
3.960396e+03 33.0599
3.970397e+03 33.0662
3.980398e+03 33.0605
3.990399e+03 33.0814
4.000400e+03 33.0661
4.010401e+03 33.0883
4.020402e+03 33.1014
4.030403e+03 33.1081
4.040404e+03 33.0921
4.050405e+03 33.0660
4.060406e+03 33.0792
4.070407e+03 33.1022
4.080408e+03 33.0743
4.090409e+03 33.1154
4.100410e+03 33.1096
4.110411e+03 33.1347
4.120412e+03 33.1010
4.130413e+03 33.1383
4.140414e+03 33.1273
4.150415e+03 33.0992
4.160416e+03 33.1287
4.170417e+03 33.1397
4.180418e+03 33.1328
4.190419e+03 33.1089
4.200420e+03 33.1218
4.210421e+03 33.1072
4.220422e+03 33.1019
4.230423e+03 33.1531
4.240424e+03 33.1287
4.250425e+03 33.1814
4.260426e+03 33.1436
4.270427e+03 33.1623
4.280428e+03 33.2127
4.290429e+03 33.1853
4.300430e+03 33.1764
4.310431e+03 33.1632
4.320432e+03 33.1581
4.330433e+03 33.1867
4.340434e+03 33.1932
4.350435e+03 33.2044
4.360436e+03 33.2241
4.370437e+03 33.2344
4.380438e+03 33.2064
4.390439e+03 33.2052
4.400440e+03 33.2394
4.410441e+03 33.2442
4.420442e+03 33.2502
4.430443e+03 33.2521
4.440444e+03 33.2681
4.450445e+03 33.2581
4.460446e+03 33.2680
4.470447e+03 33.2758
4.480448e+03 33.2840
4.490449e+03 33.2820
4.500450e+03 33.2547
4.510451e+03 33.2528
4.520452e+03 33.2861
4.530453e+03 33.2701
4.540454e+03 33.3084
4.550455e+03 33.2999
4.560456e+03 33.3157
4.570457e+03 33.3333
4.580458e+03 33.3443
4.590459e+03 33.3673
4.600460e+03 33.3803
4.610461e+03 33.3649
4.620462e+03 33.3818
4.630463e+03 33.3741
4.640464e+03 33.3810
4.650465e+03 33.4040
4.660466e+03 33.3933
4.670467e+03 33.4109
4.680468e+03 33.3957
4.690469e+03 33.4125
4.700470e+03 33.4266
4.710471e+03 33.4398
4.720472e+03 33.4782
4.730473e+03 33.4258
4.740474e+03 33.4531
4.750475e+03 33.4531
4.760476e+03 33.4744
4.770477e+03 33.4682
4.780478e+03 33.5065
4.790479e+03 33.5301
4.800480e+03 33.5558
4.810481e+03 33.5796
4.820482e+03 33.5987
4.830483e+03 33.6203
4.840484e+03 33.6722
4.850485e+03 33.6656
4.860486e+03 33.6893
4.870487e+03 33.7109
4.880488e+03 33.7707
4.890489e+03 33.8038
4.900490e+03 33.8271
4.910491e+03 33.8682
4.920492e+03 33.9202
4.930493e+03 34.0086
4.940494e+03 34.0810
4.950495e+03 34.2136
4.960496e+03 34.3588
4.970497e+03 34.5215
4.980498e+03 34.8230
4.990499e+03 35.2021
5.000500e+03 35.9869


==> Dat/SSFM_New/ISRS_HybridQAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_PhiNL=0.03mmrad_Eta_vs_Ch.dat <==
-5.000500e+03 26.8098
-4.960496e+03 27.6404
-4.920492e+03 27.8155
-4.880488e+03 27.9612
-4.840484e+03 28.1034
-4.800480e+03 28.1836
-4.760476e+03 28.2184
-4.720472e+03 28.2270
-4.680468e+03 28.2757
-4.640464e+03 28.2623
-4.600460e+03 28.2775
-4.560456e+03 28.2441
-4.520452e+03 28.2944
-4.480448e+03 28.3312
-4.440444e+03 28.3173
-4.400440e+03 28.3476
-4.360436e+03 28.3735
-4.320432e+03 28.3404
-4.280428e+03 28.3433
-4.240424e+03 28.3248
-4.200420e+03 28.3064
-4.160416e+03 28.2570
-4.120412e+03 28.2400
-4.080408e+03 28.2386
-4.040404e+03 28.2238
-4.000400e+03 28.2191
-3.960396e+03 28.2250
-3.920392e+03 28.2270
-3.880388e+03 28.1893
-3.840384e+03 28.1774
-3.800380e+03 28.1934
-3.760376e+03 28.1155
-3.720372e+03 28.1359
-3.680368e+03 28.1617
-3.640364e+03 28.1288
-3.600360e+03 28.1087
-3.560356e+03 28.1158
-3.520352e+03 28.0986
-3.480348e+03 28.0582
-3.440344e+03 28.0859
-3.400340e+03 28.0203
-3.360336e+03 28.0045
-3.320332e+03 28.0265
-3.280328e+03 28.0161
-3.240324e+03 27.9940
-3.200320e+03 27.9864
-3.160316e+03 28.0303
-3.120312e+03 27.9924
-3.080308e+03 27.9524
-3.040304e+03 27.9830
-3.000300e+03 27.9630
-2.960296e+03 27.9657
-2.920292e+03 27.9570
-2.880288e+03 27.9281
-2.840284e+03 27.9470
-2.800280e+03 27.9313
-2.760276e+03 27.9285
-2.720272e+03 27.9259
-2.680268e+03 27.8976
-2.640264e+03 27.8774
-2.600260e+03 27.8587
-2.560256e+03 27.8131
-2.520252e+03 27.8115
-2.480248e+03 27.7800
-2.440244e+03 27.7896
-2.400240e+03 27.7325
-2.360236e+03 27.7190
-2.320232e+03 27.7417
-2.280228e+03 27.7323
-2.240224e+03 27.7052
-2.200220e+03 27.6897
-2.160216e+03 27.7146
-2.120212e+03 27.6876
-2.080208e+03 27.6329
-2.040204e+03 27.6178
-2.000200e+03 27.6169
-1.960196e+03 27.5864
-1.920192e+03 27.5491
-1.880188e+03 27.5370
-1.840184e+03 27.5469
-1.800180e+03 27.4903
-1.760176e+03 27.4754
-1.720172e+03 27.4565
-1.680168e+03 27.3999
-1.640164e+03 27.3625
-1.600160e+03 27.3322
-1.560156e+03 27.3245
-1.520152e+03 27.2819
-1.480148e+03 27.2623
-1.440144e+03 27.2500
-1.400140e+03 27.2277
-1.360136e+03 27.1917
-1.320132e+03 27.1603
-1.280128e+03 27.1242
-1.240124e+03 27.1181
-1.200120e+03 27.1559
-1.160116e+03 27.1118
-1.120112e+03 27.0899
-1.080108e+03 27.0652
-1.040104e+03 27.0504
-1.000100e+03 27.0012
-9.600960e+02 26.9314
-9.200920e+02 26.9489
-8.800880e+02 26.9213
-8.400840e+02 26.9135
-8.000800e+02 26.9356
-7.600760e+02 26.9125
-7.200720e+02 26.9022
-6.800680e+02 26.9001
-6.400640e+02 26.8692
-6.000600e+02 26.8585
-5.600560e+02 26.8772
-5.200520e+02 26.8410
-4.800480e+02 26.8550
-4.400440e+02 26.7928
-4.000400e+02 26.7629
-3.600360e+02 26.7576
-3.200320e+02 26.7348
-2.800280e+02 26.7045
-2.400240e+02 26.7141
-2.000200e+02 26.7121
-1.600160e+02 26.7001
-1.200120e+02 26.6728
-8.000800e+01 26.6553
-4.000400e+01 26.6638
   0 26.6511
4.000400e+01 26.6134
8.000800e+01 26.5757
1.200120e+02 26.5626
1.600160e+02 26.5305
2.000200e+02 26.5125
2.400240e+02 26.5420
2.800280e+02 26.5096
3.200320e+02 26.5128
3.600360e+02 26.5061
4.000400e+02 26.4845
4.400440e+02 26.4430
4.800480e+02 26.4473
5.200520e+02 26.4573
5.600560e+02 26.4285
6.000600e+02 26.4303
6.400640e+02 26.4164
6.800680e+02 26.4080
7.200720e+02 26.3822
7.600760e+02 26.3702
8.000800e+02 26.3227
8.400840e+02 26.2483
8.800880e+02 26.2560
9.200920e+02 26.2564
9.600960e+02 26.2361
1.000100e+03 26.1897
1.040104e+03 26.2070
1.080108e+03 26.1332
1.120112e+03 26.1481
1.160116e+03 26.1159
1.200120e+03 26.0863
1.240124e+03 26.0118
1.280128e+03 26.0139
1.320132e+03 25.9786
1.360136e+03 25.9415
1.400140e+03 25.9017
1.440144e+03 25.8533
1.480148e+03 25.8483
1.520152e+03 25.8096
1.560156e+03 25.6759
1.600160e+03 25.6185
1.640164e+03 25.3594
1.680168e+03 25.1229
1.720172e+03 24.9193
1.760176e+03 24.7987
1.800180e+03 24.6966
1.840184e+03 24.6377
1.880188e+03 24.5740
1.920192e+03 24.5181
1.960196e+03 24.4544
2.000200e+03 24.3941
2.040204e+03 24.3724
2.080208e+03 24.3048
2.120212e+03 24.2557
2.160216e+03 24.2447
2.200220e+03 24.2097
2.240224e+03 24.1979
2.280228e+03 24.1551
2.320232e+03 24.1284
2.360236e+03 24.1138
2.400240e+03 24.0797
2.440244e+03 24.0626
2.480248e+03 24.0464
2.520252e+03 24.0378
2.560256e+03 23.9954
2.600260e+03 23.9833
2.640264e+03 23.9670
2.680268e+03 23.9363
2.720272e+03 23.9074
2.760276e+03 23.9011
2.800280e+03 23.8708
2.840284e+03 23.8596
2.880288e+03 23.8272
2.920292e+03 23.7836
2.960296e+03 23.7813
3.000300e+03 23.7566
3.040304e+03 23.7410
3.080308e+03 23.7083
3.120312e+03 23.6783
3.160316e+03 23.6603
3.200320e+03 23.6522
3.240324e+03 23.6477
3.280328e+03 23.6486
3.320332e+03 23.6114
3.360336e+03 23.5812
3.400340e+03 23.5695
3.440344e+03 23.5472
3.480348e+03 23.5183
3.520352e+03 23.5334
3.560356e+03 23.5152
3.600360e+03 23.5017
3.640364e+03 23.5129
3.680368e+03 23.4485
3.720372e+03 23.4452
3.760376e+03 23.4264
3.800380e+03 23.4215
3.840384e+03 23.3912
3.880388e+03 23.3679
3.920392e+03 23.3490
3.960396e+03 23.3618
4.000400e+03 23.3287
4.040404e+03 23.2968
4.080408e+03 23.2912
4.120412e+03 23.2802
4.160416e+03 23.2561
4.200420e+03 23.2752
4.240424e+03 23.2060
4.280428e+03 23.1529
4.320432e+03 23.1696
4.360436e+03 23.1235
4.400440e+03 23.1080
4.440444e+03 23.0928
4.480448e+03 23.0732
4.520452e+03 23.0486
4.560456e+03 23.0340
4.600460e+03 22.9797
4.640464e+03 22.9462
4.680468e+03 22.9139
4.720472e+03 22.9035
4.760476e+03 22.8593
4.800480e+03 22.7555
4.840484e+03 22.6603
4.880488e+03 22.5380
4.920492e+03 22.3937
4.960496e+03 22.1288
5.000500e+03 21.3268


==> Dat/SSFM_New/ISRS_HybridQAM_Nch=251x40GBaud_1x100km_Ptot=25dBm_PhiNL=0.03mmrad_SNR_vs_Ch.dat <==
-5.000500e+03 31.1837
-4.960496e+03 30.3531
-4.920492e+03 30.1779
-4.880488e+03 30.0323
-4.840484e+03 29.8900
-4.800480e+03 29.8098
-4.760476e+03 29.7751
-4.720472e+03 29.7664
-4.680468e+03 29.7177
-4.640464e+03 29.7312
-4.600460e+03 29.7159
-4.560456e+03 29.7494
-4.520452e+03 29.6991
-4.480448e+03 29.6623
-4.440444e+03 29.6761
-4.400440e+03 29.6459
-4.360436e+03 29.6200
-4.320432e+03 29.6531
-4.280428e+03 29.6502
-4.240424e+03 29.6687
-4.200420e+03 29.6871
-4.160416e+03 29.7365
-4.120412e+03 29.7535
-4.080408e+03 29.7549
-4.040404e+03 29.7696
-4.000400e+03 29.7744
-3.960396e+03 29.7684
-3.920392e+03 29.7664
-3.880388e+03 29.8041
-3.840384e+03 29.8161
-3.800380e+03 29.8001
-3.760376e+03 29.8780
-3.720372e+03 29.8576
-3.680368e+03 29.8318
-3.640364e+03 29.8646
-3.600360e+03 29.8848
-3.560356e+03 29.8777
-3.520352e+03 29.8949
-3.480348e+03 29.9353
-3.440344e+03 29.9075
-3.400340e+03 29.9732
-3.360336e+03 29.9889
-3.320332e+03 29.9670
-3.280328e+03 29.9774
-3.240324e+03 29.9995
-3.200320e+03 30.0071
-3.160316e+03 29.9632
-3.120312e+03 30.0010
-3.080308e+03 30.0410
-3.040304e+03 30.0105
-3.000300e+03 30.0305
-2.960296e+03 30.0278
-2.920292e+03 30.0365
-2.880288e+03 30.0654
-2.840284e+03 30.0465
-2.800280e+03 30.0622
-2.760276e+03 30.0650
-2.720272e+03 30.0676
-2.680268e+03 30.0959
-2.640264e+03 30.1161
-2.600260e+03 30.1347
-2.560256e+03 30.1804
-2.520252e+03 30.1820
-2.480248e+03 30.2135
-2.440244e+03 30.2039
-2.400240e+03 30.2610
-2.360236e+03 30.2745
-2.320232e+03 30.2518
-2.280228e+03 30.2612
-2.240224e+03 30.2882
-2.200220e+03 30.3037
-2.160216e+03 30.2789
-2.120212e+03 30.3059
-2.080208e+03 30.3605
-2.040204e+03 30.3757
-2.000200e+03 30.3765
-1.960196e+03 30.4070
-1.920192e+03 30.4443
-1.880188e+03 30.4565
-1.840184e+03 30.4466
-1.800180e+03 30.5032
-1.760176e+03 30.5180
-1.720172e+03 30.5370
-1.680168e+03 30.5936
-1.640164e+03 30.6310
-1.600160e+03 30.6613
-1.560156e+03 30.6690
-1.520152e+03 30.7116
-1.480148e+03 30.7312
-1.440144e+03 30.7435
-1.400140e+03 30.7658
-1.360136e+03 30.8018
-1.320132e+03 30.8332
-1.280128e+03 30.8692
-1.240124e+03 30.8754
-1.200120e+03 30.8376
-1.160116e+03 30.8816
-1.120112e+03 30.9036
-1.080108e+03 30.9283
-1.040104e+03 30.9431
-1.000100e+03 30.9923
-9.600960e+02 31.0621
-9.200920e+02 31.0446
-8.800880e+02 31.0722
-8.400840e+02 31.0800
-8.000800e+02 31.0578
-7.600760e+02 31.0809
-7.200720e+02 31.0913
-6.800680e+02 31.0934
-6.400640e+02 31.1242
-6.000600e+02 31.1350
-5.600560e+02 31.1163
-5.200520e+02 31.1525
-4.800480e+02 31.1385
-4.400440e+02 31.2007
-4.000400e+02 31.2305
-3.600360e+02 31.2359
-3.200320e+02 31.2586
-2.800280e+02 31.2890
-2.400240e+02 31.2794
-2.000200e+02 31.2814
-1.600160e+02 31.2934
-1.200120e+02 31.3206
-8.000800e+01 31.3382
-4.000400e+01 31.3297
   0 31.3424
4.000400e+01 31.3800
8.000800e+01 31.4177
1.200120e+02 31.4309
1.600160e+02 31.4629
2.000200e+02 31.4809
2.400240e+02 31.4515
2.800280e+02 31.4839
3.200320e+02 31.4807
3.600360e+02 31.4873
4.000400e+02 31.5090
4.400440e+02 31.5504
4.800480e+02 31.5462
5.200520e+02 31.5362
5.600560e+02 31.5650
6.000600e+02 31.5631
6.400640e+02 31.5771
6.800680e+02 31.5854
7.200720e+02 31.6113
7.600760e+02 31.6233
8.000800e+02 31.6708
8.400840e+02 31.7452
8.800880e+02 31.7375
9.200920e+02 31.7370
9.600960e+02 31.7573
1.000100e+03 31.8038
1.040104e+03 31.7865
1.080108e+03 31.8602
1.120112e+03 31.8454
1.160116e+03 31.8776
1.200120e+03 31.9072
1.240124e+03 31.9817
1.280128e+03 31.9796
1.320132e+03 32.0148
1.360136e+03 32.0519
1.400140e+03 32.0918
1.440144e+03 32.1402
1.480148e+03 32.1452
1.520152e+03 32.1838
1.560156e+03 32.3176
1.600160e+03 32.3749
1.640164e+03 32.6340
1.680168e+03 32.8706
1.720172e+03 33.0742
1.760176e+03 33.1948
1.800180e+03 33.2969
1.840184e+03 33.3558
1.880188e+03 33.4195
1.920192e+03 33.4754
1.960196e+03 33.5390
2.000200e+03 33.5994
2.040204e+03 33.6211
2.080208e+03 33.6887
2.120212e+03 33.7378
2.160216e+03 33.7488
2.200220e+03 33.7838
2.240224e+03 33.7955
2.280228e+03 33.8383
2.320232e+03 33.8650
2.360236e+03 33.8797
2.400240e+03 33.9138
2.440244e+03 33.9309
2.480248e+03 33.9471
2.520252e+03 33.9557
2.560256e+03 33.9981
2.600260e+03 34.0102
2.640264e+03 34.0265
2.680268e+03 34.0571
2.720272e+03 34.0861
2.760276e+03 34.0924
2.800280e+03 34.1227
2.840284e+03 34.1338
2.880288e+03 34.1662
2.920292e+03 34.2098
2.960296e+03 34.2121
3.000300e+03 34.2369
3.040304e+03 34.2525
3.080308e+03 34.2852
3.120312e+03 34.3152
3.160316e+03 34.3331
3.200320e+03 34.3412
3.240324e+03 34.3458
3.280328e+03 34.3449
3.320332e+03 34.3821
3.360336e+03 34.4123
3.400340e+03 34.4239
3.440344e+03 34.4462
3.480348e+03 34.4752
3.520352e+03 34.4601
3.560356e+03 34.4783
3.600360e+03 34.4917
3.640364e+03 34.4806
3.680368e+03 34.5449
3.720372e+03 34.5483
3.760376e+03 34.5671
3.800380e+03 34.5720
3.840384e+03 34.6023
3.880388e+03 34.6256
3.920392e+03 34.6445
3.960396e+03 34.6317
4.000400e+03 34.6648
4.040404e+03 34.6966
4.080408e+03 34.7023
4.120412e+03 34.7132
4.160416e+03 34.7374
4.200420e+03 34.7183
4.240424e+03 34.7875
4.280428e+03 34.8406
4.320432e+03 34.8238
4.360436e+03 34.8700
4.400440e+03 34.8855
4.440444e+03 34.9007
4.480448e+03 34.9203
4.520452e+03 34.9449
4.560456e+03 34.9594
4.600460e+03 35.0138
4.640464e+03 35.0473
4.680468e+03 35.0796
4.720472e+03 35.0900
4.760476e+03 35.1342
4.800480e+03 35.2379
4.840484e+03 35.3332
4.880488e+03 35.4555
4.920492e+03 35.5998
4.960496e+03 35.8647
5.000500e+03 36.6666


==> Dat/diff_NLIN_16QAM1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -9.4167104e-02
   3.0000000e+00   9.2667151e-02
   4.0000000e+00   1.5283241e-03
   5.0000000e+00   2.0909109e-02
   6.0000000e+00   1.4556366e-01
   7.0000000e+00   3.5971492e-01
   8.0000000e+00   6.9074022e-01
   9.0000000e+00   1.4033969e+00
   1.0000000e+01   2.4082691e+00


==> Dat/diff_NLIN_16QAM10.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -6.1788914e-02
   3.0000000e+00   2.1611934e-02
   4.0000000e+00  -5.7040586e-02
   5.0000000e+00  -8.4107801e-02
   6.0000000e+00  -2.5407346e-02
   7.0000000e+00  -6.9953732e-02
   8.0000000e+00  -7.2208900e-02
   9.0000000e+00  -6.7147132e-02
   1.0000000e+01  -2.6527705e-01


==> Dat/diff_NLIN_16QAM15.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -5.1403918e-02
   3.0000000e+00   1.8866385e-02
   4.0000000e+00  -9.8618923e-02
   5.0000000e+00  -1.7739404e-01
   6.0000000e+00  -2.0769805e-01
   7.0000000e+00  -3.9678487e-01
   8.0000000e+00  -6.2171787e-01
   9.0000000e+00  -9.9341490e-01
   1.0000000e+01  -1.7369304e+00


==> Dat/diff_NLIN_16QAM20.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.0435822e-01
   3.0000000e+00   1.8094560e-02
   4.0000000e+00  -1.2105571e-01
   5.0000000e+00  -2.4100861e-01
   6.0000000e+00  -3.0782361e-01
   7.0000000e+00  -5.0237362e-01
   8.0000000e+00  -7.9006492e-01
   9.0000000e+00  -1.3185149e+00
   1.0000000e+01  -2.1206382e+00


==> Dat/diff_NLIN_16QAM5.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -3.1319513e-02
   3.0000000e+00   8.0970179e-02
   4.0000000e+00   5.8381786e-03
   5.0000000e+00   1.1613468e-02
   6.0000000e+00   1.6342684e-01
   7.0000000e+00   2.5008642e-01
   8.0000000e+00   4.9260108e-01
   9.0000000e+00   9.8795725e-01
   1.0000000e+01   1.5952877e+00


==> Dat/diff_NLIN_64QAM1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -8.4589288e-02
   3.0000000e+00   9.0316643e-02
   4.0000000e+00   6.1883064e-03
   5.0000000e+00   2.8282960e-02
   6.0000000e+00   1.4705165e-01
   7.0000000e+00   3.5831948e-01
   8.0000000e+00   6.9027331e-01
   9.0000000e+00   1.3933274e+00
   1.0000000e+01   2.3945479e+00


==> Dat/diff_NLIN_64QAM10.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -5.7418336e-02
   3.0000000e+00   2.0878229e-02
   4.0000000e+00  -5.3536918e-02
   5.0000000e+00  -7.9610598e-02
   6.0000000e+00  -2.5694689e-02
   7.0000000e+00  -6.8083169e-02
   8.0000000e+00  -6.9491437e-02
   9.0000000e+00  -6.5209081e-02
   1.0000000e+01  -2.5550616e-01


==> Dat/diff_NLIN_64QAM15.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -4.8364309e-02
   3.0000000e+00   1.6885355e-02
   4.0000000e+00  -9.5860037e-02
   5.0000000e+00  -1.7280651e-01
   6.0000000e+00  -2.0730367e-01
   7.0000000e+00  -3.9358359e-01
   8.0000000e+00  -6.1715336e-01
   9.0000000e+00  -9.8757507e-01
   1.0000000e+01  -1.7167287e+00


==> Dat/diff_NLIN_64QAM20.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -9.6928870e-02
   3.0000000e+00   1.4732097e-02
   4.0000000e+00  -1.1807812e-01
   5.0000000e+00  -2.3296281e-01
   6.0000000e+00  -3.0449144e-01
   7.0000000e+00  -4.9890077e-01
   8.0000000e+00  -7.8197268e-01
   9.0000000e+00  -1.3025019e+00
   1.0000000e+01  -2.0823167e+00


==> Dat/diff_NLIN_64QAM5.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -2.7447878e-02
   3.0000000e+00   7.8968507e-02
   4.0000000e+00   8.6724822e-03
   5.0000000e+00   1.6423313e-02
   6.0000000e+00   1.6244910e-01
   7.0000000e+00   2.5108284e-01
   8.0000000e+00   4.9436176e-01
   9.0000000e+00   9.8552314e-01
   1.0000000e+01   1.5948171e+00


==> Dat/diff_NLIN_Gaussian1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -2.4959601e-02
   3.0000000e+00   7.6934344e-02
   4.0000000e+00   3.7813682e-02
   5.0000000e+00   7.7740522e-02
   6.0000000e+00   1.6491239e-01
   7.0000000e+00   3.6396845e-01
   8.0000000e+00   7.1214529e-01
   9.0000000e+00   1.3749200e+00
   1.0000000e+01   2.3894204e+00


==> Dat/diff_NLIN_Gaussian10.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -2.8313042e-02
   3.0000000e+00   1.6010342e-02
   4.0000000e+00  -2.9919453e-02
   5.0000000e+00  -4.9714022e-02
   6.0000000e+00  -2.7220115e-02
   7.0000000e+00  -5.5592747e-02
   8.0000000e+00  -5.2372869e-02
   9.0000000e+00  -5.5849021e-02
   1.0000000e+01  -2.0106501e-01


==> Dat/diff_NLIN_Gaussian15.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -2.8381446e-02
   3.0000000e+00   3.2266628e-03
   4.0000000e+00  -7.7856282e-02
   5.0000000e+00  -1.4354103e-01
   6.0000000e+00  -2.0628694e-01
   7.0000000e+00  -3.7575370e-01
   8.0000000e+00  -5.9380366e-01
   9.0000000e+00  -9.6200620e-01
   1.0000000e+01  -1.6083513e+00


==> Dat/diff_NLIN_Gaussian20.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -5.2218632e-02
   3.0000000e+00  -7.5666363e-03
   4.0000000e+00  -1.0164138e-01
   5.0000000e+00  -1.8796795e-01
   6.0000000e+00  -2.9068684e-01
   7.0000000e+00  -4.9001196e-01
   8.0000000e+00  -7.5453016e-01
   9.0000000e+00  -1.2406628e+00
   1.0000000e+01  -1.9063054e+00


==> Dat/diff_NLIN_Gaussian5.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.5116162e-03
   3.0000000e+00   6.5910715e-02
   4.0000000e+00   2.8569812e-02
   5.0000000e+00   4.9560622e-02
   6.0000000e+00   1.5849918e-01
   7.0000000e+00   2.6179920e-01
   8.0000000e+00   5.1228465e-01
   9.0000000e+00   9.7810806e-01
   1.0000000e+01   1.6019692e+00


==> Dat/diff_NLIN_QPSK1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.6832629e-01
   3.0000000e+00   1.1201948e-01
   4.0000000e+00  -3.1871089e-02
   5.0000000e+00  -3.2547726e-02
   6.0000000e+00   1.4260744e-01
   7.0000000e+00   3.8457091e-01
   8.0000000e+00   7.1877610e-01
   9.0000000e+00   1.5230989e+00
   1.0000000e+01   2.5893579e+00


==> Dat/diff_NLIN_QPSK10.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -9.3218057e-02
   3.0000000e+00   2.6896471e-02
   4.0000000e+00  -8.1987394e-02
   5.0000000e+00  -1.1649292e-01
   6.0000000e+00  -2.3017327e-02
   7.0000000e+00  -8.3368158e-02
   8.0000000e+00  -9.2572651e-02
   9.0000000e+00  -8.4077959e-02
   1.0000000e+01  -3.4487576e-01


==> Dat/diff_NLIN_QPSK15.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -7.3464384e-02
   3.0000000e+00   3.2691656e-02
   4.0000000e+00  -1.1875415e-01
   5.0000000e+00  -2.1146888e-01
   6.0000000e+00  -2.1188902e-01
   7.0000000e+00  -4.2276151e-01
   8.0000000e+00  -6.6056241e-01
   9.0000000e+00  -1.0468616e+00
   1.0000000e+01  -1.9063084e+00


==> Dat/diff_NLIN_QPSK20.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.6349371e-01
   3.0000000e+00   4.2710064e-02
   4.0000000e+00  -1.4620214e-01
   5.0000000e+00  -3.0856923e-01
   6.0000000e+00  -3.4058712e-01
   7.0000000e+00  -5.4205906e-01
   8.0000000e+00  -8.7623284e-01
   9.0000000e+00  -1.4827237e+00
   1.0000000e+01  -2.4916123e+00


==> Dat/diff_NLIN_QPSK5.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -5.9000920e-02
   3.0000000e+00   9.5556758e-02
   4.0000000e+00  -1.3645717e-02
   5.0000000e+00  -2.1997307e-02
   6.0000000e+00   1.7259731e-01
   7.0000000e+00   2.4639070e-01
   8.0000000e+00   4.8522427e-01
   9.0000000e+00   1.0127803e+00
   1.0000000e+01   1.6073368e+00


==> Dat/gauss-1thz-closedform-nosrs.txt <==
1.000000 37.786785
2.000000 38.221549
3.000000 38.505830
4.000000 38.707694
5.000000 38.861157
6.000000 38.983505
7.000000 39.084401
8.000000 39.169703
9.000000 39.243205
10.000000 39.307486
11.000000 39.364379
12.000000 39.415223
13.000000 39.461030
14.000000 39.502579
15.000000 39.540480
16.000000 39.575223
17.000000 39.607203
18.000000 39.636748
19.000000 39.664125
20.000000 39.689563
21.000000 39.713253
22.000000 39.735357
23.000000 39.756017
24.000000 39.775354
25.000000 39.793473
26.000000 39.810465
27.000000 39.826413
28.000000 39.841386
29.000000 39.855448
30.000000 39.868654
31.000000 39.881054
32.000000 39.892692
33.000000 39.903607
34.000000 39.913836
35.000000 39.923408
36.000000 39.932353
37.000000 39.940696
38.000000 39.948459
39.000000 39.955663
40.000000 39.962326
41.000000 39.968463
42.000000 39.974089
43.000000 39.979216
44.000000 39.983855
45.000000 39.988015
46.000000 39.991704
47.000000 39.994929
48.000000 39.997694
49.000000 40.000005
50.000000 40.001863
51.000000 40.003270
52.000000 40.004227
53.000000 40.004733
54.000000 40.004786
55.000000 40.004382
56.000000 40.003518
57.000000 40.002188
58.000000 40.000385
59.000000 39.998100
60.000000 39.995324
61.000000 39.992046
62.000000 39.988253
63.000000 39.983930
64.000000 39.979061
65.000000 39.973627
66.000000 39.967608
67.000000 39.960981
68.000000 39.953719
69.000000 39.945794
70.000000 39.937173
71.000000 39.927821
72.000000 39.917697
73.000000 39.906756
74.000000 39.894948
75.000000 39.882216
76.000000 39.868496
77.000000 39.853716
78.000000 39.837793
79.000000 39.820633
80.000000 39.802131
81.000000 39.782163
82.000000 39.760585
83.000000 39.737232
84.000000 39.711910
85.000000 39.684388
86.000000 39.654393
87.000000 39.621594
88.000000 39.585589
89.000000 39.545883
90.000000 39.501856
91.000000 39.452721
92.000000 39.397455
93.000000 39.334703
94.000000 39.262616
95.000000 39.178594
96.000000 39.078823
97.000000 38.957428
98.000000 38.804770
99.000000 38.603738
100.000000 38.321192
101.000000 37.893307


==> Dat/gauss-1thz-closedform.txt <==
1.000000 39.725045
2.000000 40.271797
3.000000 40.589459
4.000000 40.791960
5.000000 40.930675
6.000000 41.029958
7.000000 41.102764
8.000000 41.156676
9.000000 41.196470
10.000000 41.225334
11.000000 41.245490
12.000000 41.258547
13.000000 41.265701
14.000000 41.267869
15.000000 41.265763
16.000000 41.259951
17.000000 41.250890
18.000000 41.238952
19.000000 41.224447
20.000000 41.207633
21.000000 41.188727
22.000000 41.167914
23.000000 41.145353
24.000000 41.121180
25.000000 41.095515
26.000000 41.068461
27.000000 41.040108
28.000000 41.010538
29.000000 40.979819
30.000000 40.948017
31.000000 40.915185
32.000000 40.881375
33.000000 40.846631
34.000000 40.810993
35.000000 40.774498
36.000000 40.737177
37.000000 40.699060
38.000000 40.660174
39.000000 40.620543
40.000000 40.580188
41.000000 40.539128
42.000000 40.497381
43.000000 40.454963
44.000000 40.411888
45.000000 40.368169
46.000000 40.323816
47.000000 40.278840
48.000000 40.233250
49.000000 40.187052
50.000000 40.140253
51.000000 40.092859
52.000000 40.044874
53.000000 39.996300
54.000000 39.947140
55.000000 39.897396
56.000000 39.847066
57.000000 39.796151
58.000000 39.744648
59.000000 39.692553
60.000000 39.639864
61.000000 39.586573
62.000000 39.532675
63.000000 39.478161
64.000000 39.423021
65.000000 39.367245
66.000000 39.310819
67.000000 39.253728
68.000000 39.195956
69.000000 39.137483
70.000000 39.078287
71.000000 39.018343
72.000000 38.957624
73.000000 38.896098
74.000000 38.833728
75.000000 38.770475
76.000000 38.706291
77.000000 38.641124
78.000000 38.574915
79.000000 38.507595
80.000000 38.439084
81.000000 38.369292
82.000000 38.298115
83.000000 38.225428
84.000000 38.151090
85.000000 38.074932
86.000000 37.996753
87.000000 37.916313
88.000000 37.833324
89.000000 37.747434
90.000000 37.658209
91.000000 37.565106
92.000000 37.467438
93.000000 37.364323
94.000000 37.254601
95.000000 37.136721
96.000000 37.008566
97.000000 36.867181
98.000000 36.708396
99.000000 36.526421
100.000000 36.314159
101.000000 36.067376


==> Dat/nlinSure.dat <==
   1.0000000e+00   3.3686400e+01
   2.0000000e+00   3.4195400e+01
   3.0000000e+00   3.4462200e+01
   4.0000000e+00   3.4617300e+01
   5.0000000e+00   3.4712200e+01
   6.0000000e+00   3.4770800e+01
   7.0000000e+00   3.4805500e+01
   8.0000000e+00   3.4823500e+01
   9.0000000e+00   3.4829200e+01
   1.0000000e+01   3.4825600e+01
   1.1000000e+01   3.4814800e+01
   1.2000000e+01   3.4798200e+01
   1.3000000e+01   3.4777100e+01
   1.4000000e+01   3.4752100e+01
   1.5000000e+01   3.4723900e+01
   1.6000000e+01   3.4693100e+01
   1.7000000e+01   3.4659900e+01
   1.8000000e+01   3.4624800e+01
   1.9000000e+01   3.4588000e+01
   2.0000000e+01   3.4549700e+01
   2.1000000e+01   3.4510100e+01
   2.2000000e+01   3.4469300e+01
   2.3000000e+01   3.4427500e+01
   2.4000000e+01   3.4384800e+01
   2.5000000e+01   3.4341200e+01
   2.6000000e+01   3.4297000e+01
   2.7000000e+01   3.4252200e+01
   2.8000000e+01   3.4206800e+01
   2.9000000e+01   3.4160900e+01
   3.0000000e+01   3.4114600e+01
   3.1000000e+01   3.4067900e+01
   3.2000000e+01   3.4020800e+01
   3.3000000e+01   3.3973400e+01
   3.4000000e+01   3.3925700e+01
   3.5000000e+01   3.3877800e+01
   3.6000000e+01   3.3829600e+01
   3.7000000e+01   3.3781200e+01
   3.8000000e+01   3.3732600e+01
   3.9000000e+01   3.3683900e+01
   4.0000000e+01   3.3635000e+01
   4.1000000e+01   3.3586000e+01
   4.2000000e+01   3.3536800e+01
   4.3000000e+01   3.3487600e+01
   4.4000000e+01   3.3438200e+01
   4.5000000e+01   3.3388700e+01
   4.6000000e+01   3.3339200e+01
   4.7000000e+01   3.3289500e+01
   4.8000000e+01   3.3239800e+01
   4.9000000e+01   3.3190000e+01
   5.0000000e+01   3.3140100e+01
   5.1000000e+01   3.3090100e+01
   5.2000000e+01   3.3040000e+01
   5.3000000e+01   3.2989800e+01
   5.4000000e+01   3.2939600e+01
   5.5000000e+01   3.2889200e+01
   5.6000000e+01   3.2838800e+01
   5.7000000e+01   3.2788200e+01
   5.8000000e+01   3.2737600e+01
   5.9000000e+01   3.2686800e+01
   6.0000000e+01   3.2636000e+01
   6.1000000e+01   3.2584900e+01
   6.2000000e+01   3.2533800e+01
   6.3000000e+01   3.2482500e+01
   6.4000000e+01   3.2431000e+01
   6.5000000e+01   3.2379300e+01
   6.6000000e+01   3.2327500e+01
   6.7000000e+01   3.2275400e+01
   6.8000000e+01   3.2223000e+01
   6.9000000e+01   3.2170400e+01
   7.0000000e+01   3.2117400e+01
   7.1000000e+01   3.2064100e+01
   7.2000000e+01   3.2010400e+01
   7.3000000e+01   3.1956300e+01
   7.4000000e+01   3.1901800e+01
   7.5000000e+01   3.1846700e+01
   7.6000000e+01   3.1791000e+01
   7.7000000e+01   3.1734800e+01
   7.8000000e+01   3.1677800e+01
   7.9000000e+01   3.1620000e+01
   8.0000000e+01   3.1561400e+01
   8.1000000e+01   3.1501700e+01
   8.2000000e+01   3.1441000e+01
   8.3000000e+01   3.1379000e+01
   8.4000000e+01   3.1315700e+01
   8.5000000e+01   3.1250700e+01
   8.6000000e+01   3.1183900e+01
   8.7000000e+01   3.1115000e+01
   8.8000000e+01   3.1043700e+01
   8.9000000e+01   3.0969500e+01
   9.0000000e+01   3.0892000e+01
   9.1000000e+01   3.0810500e+01
   9.2000000e+01   3.0724300e+01
   9.3000000e+01   3.0632300e+01
   9.4000000e+01   3.0533000e+01
   9.5000000e+01   3.0424600e+01
   9.6000000e+01   3.0304300e+01
   9.7000000e+01   3.0168100e+01
   9.8000000e+01   3.0009700e+01
   9.9000000e+01   2.9818900e+01
   1.0000000e+02   2.9576600e+01
   1.0100000e+02   2.9248200e+01


==> Dat/qpsk_1thz_closedform_nosrs.txt <==
1.000000 30.971176
2.000000 31.322653
3.000000 31.556034
4.000000 31.723389
5.000000 31.851496
6.000000 31.954161
7.000000 32.039172
8.000000 32.111286
9.000000 32.173599
10.000000 32.228227
11.000000 32.276677
12.000000 32.320056
13.000000 32.359201
14.000000 32.394759
15.000000 32.427239
16.000000 32.457047
17.000000 32.484517
18.000000 32.509919
19.000000 32.533480
20.000000 32.555390
21.000000 32.575811
22.000000 32.594879
23.000000 32.612714
24.000000 32.629417
25.000000 32.645078
26.000000 32.659773
27.000000 32.673572
28.000000 32.686534
29.000000 32.698713
30.000000 32.710155
31.000000 32.720904
32.000000 32.730996
33.000000 32.740466
34.000000 32.749342
35.000000 32.757651
36.000000 32.765419
37.000000 32.772666
38.000000 32.779411
39.000000 32.785672
40.000000 32.791464
41.000000 32.796800
42.000000 32.801693
43.000000 32.806153
44.000000 32.810190
45.000000 32.813810
46.000000 32.817022
47.000000 32.819830
48.000000 32.822239
49.000000 32.824253
50.000000 32.825873
51.000000 32.827100
52.000000 32.827937
53.000000 32.828380
54.000000 32.828430
55.000000 32.828083
56.000000 32.827335
57.000000 32.826181
58.000000 32.824617
59.000000 32.822633
60.000000 32.820223
61.000000 32.817376
62.000000 32.814081
63.000000 32.810327
64.000000 32.806098
65.000000 32.801379
66.000000 32.796152
67.000000 32.790397
68.000000 32.784092
69.000000 32.777213
70.000000 32.769732
71.000000 32.761618
72.000000 32.752836
73.000000 32.743349
74.000000 32.733113
75.000000 32.722080
76.000000 32.710196
77.000000 32.697398
78.000000 32.683617
79.000000 32.668773
80.000000 32.652777
81.000000 32.635522
82.000000 32.616889
83.000000 32.596738
84.000000 32.574903
85.000000 32.551191
86.000000 32.525372
87.000000 32.497167
88.000000 32.466240
89.000000 32.432175
90.000000 32.394455
91.000000 32.352422
92.000000 32.305227
93.000000 32.251745
94.000000 32.190450
95.000000 32.119198
96.000000 32.034864
97.000000 31.932659
98.000000 31.804781
99.000000 31.637508
100.000000 31.404650
101.000000 31.057226


==> Dat/ssfm_16qam_no_srs.dat <==

1	35.3241598438202
2	36.3339621793888
3	36.7949582677739
4	37.1101718230765
5	37.2747032391696
6	37.4346290997294
7	37.5435599684529
8	37.6008101214867
9	37.6963360748626
10	37.7658586069161
11	37.794430806467
12	37.8187808954758
13	37.91019777277
14	37.9402223316879
15	37.9515117595021
16	37.9996387225287
17	37.9855696935768
18	38.0067663141406
19	38.0566968705065
20	38.0603711093948
21	38.0742809078022
22	38.1136781677024
23	38.1466089309266
24	38.1708803043962
25	38.2209477756108
26	38.2239687185102
27	38.1855106287615
28	38.1608854489815
29	38.1940105180325
30	38.2183178120498
31	38.2313123467234
32	38.2259905018431
33	38.2627893084602
34	38.2522963129452
35	38.256902989659
36	38.2502501136394
37	38.2284229691878
38	38.2396399507612
39	38.2912560714047
40	38.2851832049584
41	38.2312060333439
42	38.2725104429116
43	38.2426008886481
44	38.2632423501455
45	38.2995822387289
46	38.2824736902871
47	38.2774013878239
48	38.3182303850354
49	38.3238178840842
50	38.2536969790839
51	38.230520983152
52	38.2665942656589
53	38.2331077126409
54	38.2487530873251
55	38.2696600172828
56	38.2845654347256
57	38.2537175630723
58	38.2697240654672
59	38.291955055152
60	38.288745386879
61	38.3111158772167
62	38.3007432985565
63	38.2885867130251
64	38.2583504307843
65	38.2468752913271
66	38.2485106104684
67	38.2226695187224
68	38.2332107027396
69	38.2257017009224
70	38.2097613281975
71	38.2190296743474
72	38.1997221829717
73	38.2104580200183
74	38.196277316059
75	38.1841991404596
76	38.1667034564758
77	38.1332346563318
78	38.1584414094864
79	38.1342597892282
80	38.1375126041414
81	38.1020955679233
82	38.0696758245075
83	38.025331427623
84	38.0357342326072
85	38.023764033343
86	38.0266193491857
87	37.9797338426441
88	37.9642081047604
89	37.9409122715654
90	37.8530476137176
91	37.7610026861108
92	37.7542871099592
93	37.7111550079973
94	37.6570553515781
95	37.568688998614
96	37.4867544233046
97	37.3489932231686
98	37.1622278864972
99	36.8857647333866
100	36.3948876171512
101	35.3432983420535

==> Dat/ssfm_16qam_srs.dat <==
1	37.9730837503414
2	39.1295392453639
3	39.6548278186718
4	39.860871916451
5	39.9724960806004
6	40.0410107513039
7	40.1051755128152
8	40.1417107711856
9	40.1591189661998
10	40.1422542214576
11	40.0946684976828
12	40.0699358258009
13	40.0654038960609
14	40.010349354199
15	40.0073467211745
16	39.9802774670247
17	39.9186624457847
18	39.9023466788724
19	39.8686685426459
20	39.7964310905172
21	39.8266594390166
22	39.7920083401186
23	39.7409061484526
24	39.7025929345446
25	39.7006384975299
26	39.6046699446469
27	39.5590874045701
28	39.5027109176908
29	39.4723033611589
30	39.4075114574725
31	39.3549303730432
32	39.3434124253238
33	39.2504464689818
34	39.2377461703143
35	39.207228741427
36	39.076036818261
37	39.0928908312788
38	39.0623798619391
39	38.9983957147124
40	38.9642949221595
41	38.9361768197961
42	38.9013204016701
43	38.8450654151762
44	38.7927737766859
45	38.7462892868019
46	38.6731931691901
47	38.5967991184499
48	38.5312779898612
49	38.488621410037
50	38.5012317461347
51	38.4196443047815
52	38.4041597123239
53	38.3777767852493
54	38.3244794982699
55	38.2931775226844
56	38.2026440239128
57	38.2009798548814
58	38.1618354877658
59	38.0693636641446
60	38.0796843544334
61	38.0024589855214
62	37.9699036667596
63	37.8768491091883
64	37.8783803748813
65	37.806068221312
66	37.7569736683195
67	37.7060302160822
68	37.6235939840551
69	37.5706836053683
70	37.5317747098028
71	37.4575497935734
72	37.4233863577331
73	37.3473341439327
74	37.3545204805615
75	37.2816851902745
76	37.2568005676695
77	37.2175205109795
78	37.1525040231458
79	37.1192349068352
80	37.0397295339511
81	36.9639611298067
82	36.9236070810353
83	36.8619741920837
84	36.8016269105075
85	36.7604839362086
86	36.6591153848286
87	36.629959132956
88	36.5844827801489
89	36.4964871003882
90	36.415481103737
91	36.3814436187801
92	36.2876246923828
93	36.2093460786503
94	36.095747213926
95	36.0190508430529
96	35.8890289097521
97	35.7164254171093
98	35.528552493319
99	35.2358431993031
100	34.8159655791276
101	34.011532150851

==> Dat/ssfm_diff_mod_no_srs.dat <==

1	34.0039969588825
2	35.1235945681716
3	35.6574245153959
4	35.9576479578431
5	36.1724511522206
6	36.2957412937973
7	36.3973968339475
8	36.4533868050121
9	36.5070887539118
10	36.579825540835
11	36.6533548651445
12	36.6954560595648
13	36.766409541783
14	36.7736574635473
15	36.8199498779036
16	36.8506352191693
17	36.8995107407253
18	36.8966356288542
19	36.9171258006633
20	36.9360926605356
21	36.978576450853
22	37.0213904007528
23	37.0723781131704
24	37.0824552485838
25	37.1421238039183
26	37.1300747447092
27	37.1363166668071
28	37.2131200633548
29	37.2217149159766
30	37.2807818116901
31	37.3301956051369
32	37.4089577325344
33	37.4997749432482
34	37.5715884048277
35	37.6212330739937
36	37.7288058524802
37	37.7947188421587
38	37.8345608110667
39	37.8755804015284
40	37.9128882163323
41	37.9472566502329
42	37.9454823302276
43	37.9611456399929
44	38.0344175660175
45	38.0064851092129
46	38.0206301087887
47	38.0290894517647
48	38.0425446112115
49	38.0584538189816
50	38.0577793810002
51	38.0389673402404
52	38.0577244550301
53	38.0569251990296
54	38.0987187375746
55	38.1026641888853
56	38.0797362583565
57	38.0528057717262
58	38.101587862328
59	38.0814832695413
60	38.1146895894554
61	38.1540065928475
62	38.1489054186604
63	38.1863268985328
64	38.171475605116
65	38.1953549751381
66	38.1765315018674
67	38.1659398472327
68	38.1980027994192
69	38.1708042550739
70	38.1754424377063
71	38.1514554559684
72	38.1261500467759
73	38.1658627733453
74	38.1866884757854
75	38.2042926077025
76	38.1358797321519
77	38.1543871743181
78	38.1684838852952
79	38.1357584059628
80	38.1314213859388
81	38.1239404003344
82	38.0955753265514
83	38.0921800458308
84	38.1039887471601
85	38.0518359797514
86	38.0457160780207
87	38.01708814385
88	37.9655432791002
89	37.9677997071914
90	37.8929144213837
91	37.9107908422697
92	37.838501039503
93	37.7543906393991
94	37.6892134613821
95	37.5911273213736
96	37.4813903684891
97	37.3858219186868
98	37.1649537446212
99	36.9025693053293
100	36.4410661119988
101	35.3590065409207

==> Dat/ssfm_diff_mod_srs.dat <==
1	36.2812178390006
2	37.5910965416877
3	38.1674411931266
4	38.446525619287
5	38.5714764471253
6	38.633096785694
7	38.665570174589
8	38.6938494530875
9	38.6889844784371
10	38.7076240908057
11	38.6927715290172
12	38.6498350004408
13	38.6291932520192
14	38.6118820076729
15	38.5802977417039
16	38.5571813315004
17	38.5286903079723
18	38.5011059055306
19	38.4775066941712
20	38.4555690322186
21	38.4437300670629
22	38.4044320365018
23	38.3638516757749
24	38.3267011157949
25	38.3269949916887
26	38.2845883803665
27	38.2605471328357
28	38.2477143274468
29	38.2288689205557
30	38.2342540002007
31	38.2305990283618
32	38.2389061390527
33	38.2937180263034
34	38.3466759211897
35	38.380930356833
36	38.4252066232107
37	38.425351658241
38	38.4104052592491
39	38.4138187123403
40	38.4282016480544
41	38.38038264444
42	38.3515362213529
43	38.3401145258555
44	38.3089725303067
45	38.2674410483535
46	38.2440032167797
47	38.236919976152
48	38.1876740875111
49	38.1247624683397
50	38.1159222504248
51	38.0557302176625
52	38.0161652163214
53	37.9934422262962
54	37.9599788099638
55	37.9085311115195
56	37.8723461166738
57	37.8341563180982
58	37.8053036613865
59	37.7468486352061
60	37.7229060050209
61	37.6763685779204
62	37.6241856855017
63	37.5919270836795
64	37.5629816959703
65	37.5411370350011
66	37.4879204060494
67	37.4473231573523
68	37.4281218975071
69	37.3668827549594
70	37.3431444043338
71	37.2944701998959
72	37.2834539298596
73	37.2518643529363
74	37.2075654546171
75	37.1581979324465
76	37.1190833539461
77	37.0369991940037
78	37.0175293600254
79	36.9797565713938
80	36.9211777113561
81	36.8550229753329
82	36.8230911649297
83	36.7508242459223
84	36.6932598135799
85	36.6515504934371
86	36.5949761786309
87	36.5297100915569
88	36.4845487553395
89	36.3673068741811
90	36.2937317805478
91	36.2393343932896
92	36.1575925800622
93	36.0777808972273
94	35.9743980047268
95	35.8775722792261
96	35.7271876887808
97	35.5633244718112
98	35.3713810607511
99	35.0402564016474
100	34.614573962554
101	33.7026703188085

==> Dat/ssfm_qpsk_no_srs.dat <==
1	33.3126459215124
2	34.5972384337096
3	35.1563774709242
4	35.5110770371352
5	35.6664873159158
6	35.8494155435362
7	35.9497287154351
8	36.0655538021372
9	36.0923895872464
10	36.1726738285345
11	36.1591265433583
12	36.1853792391749
13	36.2570172450638
14	36.2822667366956
15	36.311301552252
16	36.3213463193399
17	36.3620499928724
18	36.375397101249
19	36.3601479823676
20	36.4113875711771
21	36.4276111499652
22	36.4756980821223
23	36.4403519452345
24	36.4716194124032
25	36.4707755861172
26	36.484113246809
27	36.4525579905572
28	36.492419644232
29	36.5140924717759
30	36.4973371022095
31	36.4941656139339
32	36.4982204629443
33	36.5460323336418
34	36.5211226435154
35	36.5243159375089
36	36.5303460398263
37	36.5284083074344
38	36.5648005617868
39	36.5569965984669
40	36.5222639640421
41	36.5184682801532
42	36.5597702000324
43	36.5774591502934
44	36.5544573631828
45	36.5750345628119
46	36.5792681749644
47	36.5709512139534
48	36.5590343809229
49	36.5884728724088
50	36.5453987683022
51	36.5689360742349
52	36.5658873419869
53	36.564255384745
54	36.5521032697771
55	36.5677782524678
56	36.562214550954
57	36.5812208323511
58	36.5864410119289
59	36.5765885782202
60	36.5728339864287
61	36.5814178260771
62	36.5525904147317
63	36.5312472929619
64	36.5716185755666
65	36.542291657376
66	36.5310766128202
67	36.5399066287067
68	36.5454598410825
69	36.508466386858
70	36.5531886861193
71	36.5446128004231
72	36.5314457399257
73	36.5268365381137
74	36.525905399316
75	36.4995860705779
76	36.4660291259718
77	36.4606916789209
78	36.4842606231782
79	36.4759466596155
80	36.4735837734749
81	36.440025440314
82	36.411474077559
83	36.3817067228913
84	36.3733057795046
85	36.3204509067824
86	36.3378689438203
87	36.2868633823309
88	36.2954604449128
89	36.2401746910921
90	36.1748447962786
91	36.1650863693807
92	36.1121158562249
93	36.0921279399805
94	36.0120249948935
95	35.9416320169552
96	35.8274533841218
97	35.6885631302234
98	35.4549606285758
99	35.1504339647801
100	34.5744620686268
101	33.2949520843193

==> Dat/ssfm_qpsk_srs.dat <==
1	35.9060344584334
2	37.3400467563108
3	37.9288553497356
4	38.2121044000419
5	38.3180093724941
6	38.3748282052636
7	38.3878747510255
8	38.4495651455545
9	38.4374713369109
10	38.4491968150864
11	38.4330602974212
12	38.4087353922094
13	38.3802351311591
14	38.3198565808852
15	38.3510131471859
16	38.2725561016706
17	38.2712342900914
18	38.2206158433547
19	38.1977643477241
20	38.1169151174933
21	38.0522594080993
22	38.0427885738828
23	38.0300610298075
24	37.9701581097733
25	37.9181980949983
26	37.8770496708344
27	37.8029997227444
28	37.7458973385476
29	37.7205967320511
30	37.6522623463884
31	37.624589729597
32	37.5809384320182
33	37.5606020052459
34	37.4954652959588
35	37.4546128178633
36	37.4273241202713
37	37.3396806013264
38	37.2856731699303
39	37.2464644766893
40	37.1974782673745
41	37.1783337083926
42	37.1443186507271
43	37.115818408439
44	37.0490185088794
45	36.9867691957248
46	36.9395649247958
47	36.9231974149504
48	36.8892494225129
49	36.8369255693262
50	36.8050457071607
51	36.7486878852447
52	36.6861959443583
53	36.6683193769457
54	36.5972093228851
55	36.5246807250228
56	36.4995246411245
57	36.4464174099192
58	36.4302479820967
59	36.4123479435353
60	36.3092293492888
61	36.2923888193902
62	36.2457421240694
63	36.2055231731958
64	36.1608549208674
65	36.080474309357
66	36.0517174941328
67	36.0142063099485
68	35.9763523498726
69	35.9511390322619
70	35.9043429870135
71	35.8087981408332
72	35.7715505375835
73	35.7322467744517
74	35.6960588378304
75	35.6405001582376
76	35.5823369287669
77	35.547445497361
78	35.4741372400971
79	35.4904452740781
80	35.3793955420207
81	35.3420087372199
82	35.2887414478369
83	35.2502488288666
84	35.2304399605144
85	35.1371795533438
86	35.147602978585
87	35.0695448167576
88	35.0014940440932
89	34.9226597367202
90	34.8684355602788
91	34.7756586267136
92	34.7071960636184
93	34.594302301259
94	34.4709322779087
95	34.3905747707972
96	34.2915199869428
97	34.1034525113829
98	33.8892227368725
99	33.5265149205268
100	32.9739605967068
101	31.9295394669322

==> Dat/ssfm_qpsk_srs_test.dat <==
1   35.858509390616
2   37.258399320602
3   37.8636827911977
4   38.1256084216827
5   38.2360847369584
6   38.3389456599968
7   38.3620739382057
8   38.3792768183456
9   38.3643676134249
10  38.3639786398286
11  38.3190022751818
12  38.3269249068823
13  38.3115126786354
14  38.2677362298459
15  38.2085222970506
16  38.1686579150137
17  38.1669511926682
18  38.1123278517902
19  38.0737600202536
20  38.0171057489969
21  37.9751967139484
22  37.9802221244342
23  37.8973515730112
24  37.9213121801024
25  37.8301194033663
26  37.7918880612158
27  37.7587072186345
28  37.7261557352027
29  37.6200468671016
30  37.5839630023517
31  37.5477391246508
32  37.5061434537983
33  37.4865221942339
34  37.4171386139399
35  37.3713191214548
36  37.3476490704033
37  37.3097390631929
38  37.257934887003
39  37.1826740856009
40  37.1648503076036
41  37.1118043539529
42  37.1193803555494
43  37.0538474579179
44  37.04070031122
45  36.9385863130071
46  36.8932419560325
47  36.8515229232105
48  36.814481944746
49  36.7867723087915
50  36.7162489063252
51  36.6504083129005
52  36.6419512242361
53  36.6092960708322
54  36.552224751813
55  36.511785211168
56  36.4332498326001
57  36.426031489114
58  36.3683894251647
59  36.323810978349
60  36.2533068111128
61  36.2744707965364
62  36.2364013345963
63  36.1602186909817
64  36.1145865773632
65  36.0770933748199
66  36.0076287913605
67  35.9877782300013
68  35.9591457816341
69  35.8651126195989
70  35.8582378122231
71  35.8035770974772
72  35.7530136365028
73  35.6732913048819
74  35.6151980839996
75  35.587022829014
76  35.5554632249096
77  35.4799104202949
78  35.47452252087
79  35.3914028596373
80  35.3978127103032
81  35.3091633211291
82  35.2692137801015
83  35.224619592042
84  35.1875881828399
85  35.1357868112694
86  35.0618309341687
87  35.0009027014778
88  34.921195692546
89  34.8506133114425
90  34.8180738766435
91  34.7435727605299
92  34.655386085894
93  34.537603401639
94  34.4275328950539
95  34.2923964757964
96  34.2165109919195
97  34.0245846313549
98  33.8230380381004
99  33.4940355654629
100 32.9365248899252
101 31.8449490968415

==> Integration-DAN-SER/16qam-DanIntegral-1THz.txt <==
-500.000000 36.352805
-490.000000 36.852485
-480.000000 37.143701
-470.000000 37.329204
-460.000000 37.454465
-450.000000 37.541771
-440.000000 37.603155
-430.000000 37.645633
-420.000000 37.674014
-410.000000 37.691584
-400.000000 37.700457
-390.000000 37.702317
-380.000000 37.698380
-370.000000 37.689591
-360.000000 37.676684
-350.000000 37.660234
-340.000000 37.640919
-330.000000 37.619044
-320.000000 37.594801
-310.000000 37.568231
-300.000000 37.539786
-290.000000 37.509902
-280.000000 37.478608
-270.000000 37.446056
-260.000000 37.412336
-250.000000 37.377768
-240.000000 37.342274
-230.000000 37.305880
-220.000000 37.268642
-210.000000 37.230812
-200.000000 37.192483
-190.000000 37.153640
-180.000000 37.114217
-170.000000 37.074645
-160.000000 37.034770
-150.000000 36.994281
-140.000000 36.953363
-130.000000 36.912096
-120.000000 36.870445
-110.000000 36.828155
-100.000000 36.785638
-90.000000 36.742886
-80.000000 36.699699
-70.000000 36.656256
-60.000000 36.612544
-50.000000 36.568664
-40.000000 36.524645
-30.000000 36.480195
-20.000000 36.435303
-10.000000 36.390217
0.000000 36.345259
10.000000 36.300357
20.000000 36.255332
30.000000 36.210011
40.000000 36.164344
50.000000 36.118598
60.000000 36.072848
70.000000 36.026918
80.000000 35.980599
90.000000 35.933841
100.000000 35.886612
110.000000 35.838979
120.000000 35.791075
130.000000 35.743225
140.000000 35.695075
150.000000 35.646565
160.000000 35.597462
170.000000 35.547992
180.000000 35.498393
190.000000 35.448537
200.000000 35.398585
210.000000 35.348522
220.000000 35.297809
230.000000 35.246408
240.000000 35.194021
250.000000 35.140986
260.000000 35.087131
270.000000 35.032335
280.000000 34.976658
290.000000 34.920078
300.000000 34.862824
310.000000 34.804776
320.000000 34.745478
330.000000 34.684479
340.000000 34.621939
350.000000 34.557653
360.000000 34.491109
370.000000 34.422218
380.000000 34.350695
390.000000 34.275838
400.000000 34.197400
410.000000 34.114630
420.000000 34.026989
430.000000 33.933354
440.000000 33.832281
450.000000 33.721216
460.000000 33.597105
470.000000 33.456289
480.000000 33.290448
490.000000 33.088504
500.000000 32.832114


==> Integration-DAN-SER/16qam-SerIntegral-1THz.txt <==
-500.000000 36.310669
-490.000000 37.224885
-480.000000 37.644997
-470.000000 37.890931
-460.000000 38.047759
-450.000000 38.153498
-440.000000 38.227517
-430.000000 38.279680
-420.000000 38.316100
-410.000000 38.340538
-400.000000 38.355622
-390.000000 38.363159
-380.000000 38.364507
-370.000000 38.360667
-360.000000 38.352428
-350.000000 38.340402
-340.000000 38.325087
-330.000000 38.306885
-320.000000 38.286131
-310.000000 38.263102
-300.000000 38.238033
-290.000000 38.211125
-280.000000 38.182552
-270.000000 38.152462
-260.000000 38.120988
-250.000000 38.088244
-240.000000 38.054334
-230.000000 38.019347
-220.000000 37.983367
-210.000000 37.946466
-200.000000 37.908712
-190.000000 37.870164
-180.000000 37.830880
-170.000000 37.790909
-160.000000 37.750300
-150.000000 37.709096
-140.000000 37.667338
-130.000000 37.625064
-120.000000 37.582309
-110.000000 37.539107
-100.000000 37.495490
-90.000000 37.451488
-80.000000 37.407129
-70.000000 37.362440
-60.000000 37.317447
-50.000000 37.272174
-40.000000 37.226644
-30.000000 37.180881
-20.000000 37.134904
-10.000000 37.088736
0.000000 37.042395
10.000000 36.995900
20.000000 36.949269
30.000000 36.902519
40.000000 36.855666
50.000000 36.808725
60.000000 36.761712
70.000000 36.714639
80.000000 36.667518
90.000000 36.620361
100.000000 36.573177
110.000000 36.525977
120.000000 36.478765
130.000000 36.431549
140.000000 36.384333
150.000000 36.337117
160.000000 36.289902
170.000000 36.242684
180.000000 36.195459
190.000000 36.148216
200.000000 36.100944
210.000000 36.053625
220.000000 36.006240
230.000000 35.958760
240.000000 35.911152
250.000000 35.863376
260.000000 35.815384
270.000000 35.767114
280.000000 35.718497
290.000000 35.669447
300.000000 35.619864
310.000000 35.569621
320.000000 35.518574
330.000000 35.466539
340.000000 35.413303
350.000000 35.358589
360.000000 35.302074
370.000000 35.243330
380.000000 35.181842
390.000000 35.116907
400.000000 35.047651
410.000000 34.972825
420.000000 34.890810
430.000000 34.799105
440.000000 34.694283
450.000000 34.570457
460.000000 34.418955
470.000000 34.223592
480.000000 33.965486
490.000000 33.642534
500.000000 32.973053


==> Integration-DAN-SER/gauss-DanIntegral-1THz.txt <==
-500.000000 39.127597
-490.000000 39.569495
-480.000000 39.842523
-470.000000 40.022977
-460.000000 40.148181
-450.000000 40.237437
-440.000000 40.301580
-430.000000 40.347187
-420.000000 40.378809
-410.000000 40.399581
-400.000000 40.411585
-390.000000 40.416446
-380.000000 40.415394
-370.000000 40.409369
-360.000000 40.399120
-350.000000 40.385212
-340.000000 40.368226
-330.000000 40.348510
-320.000000 40.326295
-310.000000 40.301743
-300.000000 40.275274
-290.000000 40.247288
-280.000000 40.217871
-270.000000 40.187128
-260.000000 40.155142
-250.000000 40.122165
-240.000000 40.088168
-230.000000 40.053185
-220.000000 40.017253
-210.000000 39.980580
-200.000000 39.943271
-190.000000 39.905348
-180.000000 39.866792
-170.000000 39.827908
-160.000000 39.788637
-150.000000 39.748815
-140.000000 39.708536
-130.000000 39.667888
-120.000000 39.626870
-110.000000 39.585357
-100.000000 39.543580
-90.000000 39.501545
-80.000000 39.459070
-70.000000 39.416245
-60.000000 39.373109
-50.000000 39.329729
-40.000000 39.286103
-30.000000 39.242148
-20.000000 39.197839
-10.000000 39.153322
0.000000 39.108813
10.000000 39.064211
20.000000 39.019434
30.000000 38.974384
40.000000 38.929032
50.000000 38.883548
60.000000 38.837973
70.000000 38.792265
80.000000 38.746285
90.000000 38.699929
100.000000 38.653118
110.000000 38.605937
120.000000 38.558453
130.000000 38.510864
140.000000 38.462990
150.000000 38.414823
160.000000 38.366215
170.000000 38.317263
180.000000 38.268162
190.000000 38.218773
200.000000 38.169102
210.000000 38.119037
220.000000 38.068301
230.000000 38.016782
240.000000 37.964345
250.000000 37.911185
260.000000 37.857234
270.000000 37.802427
280.000000 37.746858
290.000000 37.690421
300.000000 37.633152
310.000000 37.574992
320.000000 37.515651
330.000000 37.454744
340.000000 37.392271
350.000000 37.328098
360.000000 37.261785
370.000000 37.193232
380.000000 37.122162
390.000000 37.047888
400.000000 36.970196
410.000000 36.888582
420.000000 36.802456
430.000000 36.710816
440.000000 36.612239
450.000000 36.504789
460.000000 36.386014
470.000000 36.252711
480.000000 36.098591
490.000000 35.915185
500.000000 35.689999


==> Integration-DAN-SER/gauss-SerIntegral-1THz.txt <==
-500.000000 36.937151
-490.000000 37.839420
-480.000000 38.253693
-470.000000 38.493834
-460.000000 38.644775
-450.000000 38.745621
-440.000000 38.815027
-430.000000 38.863024
-420.000000 38.895555
-410.000000 38.916412
-400.000000 38.928151
-390.000000 38.932575
-380.000000 38.931003
-370.000000 38.924425
-360.000000 38.913603
-350.000000 38.899137
-340.000000 38.881509
-330.000000 38.861107
-320.000000 38.838254
-310.000000 38.813218
-300.000000 38.786224
-290.000000 38.757465
-280.000000 38.727106
-270.000000 38.695290
-260.000000 38.662142
-250.000000 38.627771
-240.000000 38.592274
-230.000000 38.555737
-220.000000 38.518237
-210.000000 38.479844
-200.000000 38.440620
-190.000000 38.400621
-180.000000 38.359901
-170.000000 38.318507
-160.000000 38.276482
-150.000000 38.233868
-140.000000 38.190701
-130.000000 38.147017
-120.000000 38.102849
-110.000000 38.058228
-100.000000 38.013182
-90.000000 37.967739
-80.000000 37.921924
-70.000000 37.875763
-60.000000 37.829278
-50.000000 37.782492
-40.000000 37.735425
-30.000000 37.688098
-20.000000 37.640530
-10.000000 37.592739
0.000000 37.544742
10.000000 37.496557
20.000000 37.448198
30.000000 37.399682
40.000000 37.351021
50.000000 37.302229
60.000000 37.253319
70.000000 37.204301
80.000000 37.155187
90.000000 37.105985
100.000000 37.056703
110.000000 37.007348
120.000000 36.957925
130.000000 36.908438
140.000000 36.858889
150.000000 36.809277
160.000000 36.759599
170.000000 36.709852
180.000000 36.660026
190.000000 36.610112
200.000000 36.560093
210.000000 36.509951
220.000000 36.459662
230.000000 36.409196
240.000000 36.358517
250.000000 36.307581
260.000000 36.256336
270.000000 36.204718
280.000000 36.152651
290.000000 36.100045
300.000000 36.046792
310.000000 35.992762
320.000000 35.937797
330.000000 35.881710
340.000000 35.824269
350.000000 35.765191
360.000000 35.704129
370.000000 35.640644
380.000000 35.574184
390.000000 35.504036
400.000000 35.429266
410.000000 35.348626
420.000000 35.260394
430.000000 35.162123
440.000000 35.050207
450.000000 34.919081
460.000000 34.759780
470.000000 34.557746
480.000000 34.293958
490.000000 33.965165
500.000000 33.332149


==> Integration-DAN-SER/qpsk-DanIntegral-1THz.txt <==
-500.000000 33.210972
-490.000000 33.806916
-480.000000 34.117206
-470.000000 34.298966
-460.000000 34.413000
-450.000000 34.486833
-440.000000 34.534431
-430.000000 34.563355
-420.000000 34.578710
-410.000000 34.583941
-400.000000 34.581107
-390.000000 34.571940
-380.000000 34.557550
-370.000000 34.538849
-360.000000 34.516497
-350.000000 34.491058
-340.000000 34.463418
-330.000000 34.433757
-320.000000 34.402165
-310.000000 34.368393
-300.000000 34.332947
-290.000000 34.296328
-280.000000 34.258431
-270.000000 34.219505
-260.000000 34.179660
-250.000000 34.139369
-240.000000 34.098435
-230.000000 34.056861
-220.000000 34.014758
-210.000000 33.972465
-200.000000 33.930047
-190.000000 33.887402
-180.000000 33.844345
-170.000000 33.801608
-160.000000 33.758804
-150.000000 33.715273
-140.000000 33.671413
-130.000000 33.627287
-120.000000 33.582770
-110.000000 33.537296
-100.000000 33.491709
-90.000000 33.445971
-80.000000 33.399837
-70.000000 33.353708
-60.000000 33.307433
-50.000000 33.261207
-40.000000 33.215122
-30.000000 33.168385
-20.000000 33.121008
-10.000000 33.073496
0.000000 33.026424
10.000000 32.979787
20.000000 32.933178
30.000000 32.886237
40.000000 32.838862
50.000000 32.791561
60.000000 32.744483
70.000000 32.697125
80.000000 32.649108
90.000000 32.600520
100.000000 32.551442
110.000000 32.501899
120.000000 32.452184
130.000000 32.402931
140.000000 32.353357
150.000000 32.303278
160.000000 32.252246
170.000000 32.200810
180.000000 32.149309
190.000000 32.097642
200.000000 32.046360
210.000000 31.995694
220.000000 31.944454
230.000000 31.892795
240.000000 31.840010
250.000000 31.786790
260.000000 31.732709
270.000000 31.677498
280.000000 31.621138
290.000000 31.563814
300.000000 31.506239
310.000000 31.448142
320.000000 31.388656
330.000000 31.327178
340.000000 31.264260
350.000000 31.199529
360.000000 31.132304
370.000000 31.062521
380.000000 30.989881
390.000000 30.913666
400.000000 30.833547
410.000000 30.748165
420.000000 30.657126
430.000000 30.559019
440.000000 30.452386
450.000000 30.333156
460.000000 30.196792
470.000000 30.038522
480.000000 29.844902
490.000000 29.598036
500.000000 29.263670


==> Integration-DAN-SER/qpsk-SerIntegral-1THz.txt <==
-500.000000 35.943537
-490.000000 36.852970
-480.000000 37.271639
-470.000000 37.518493
-460.000000 37.677421
-450.000000 37.785087
-440.000000 37.861170
-430.000000 37.915286
-420.000000 37.953607
-410.000000 37.979829
-400.000000 37.996608
-390.000000 38.005730
-380.000000 38.008573
-370.000000 38.006134
-360.000000 37.999216
-350.000000 37.988432
-340.000000 37.974292
-330.000000 37.957198
-320.000000 37.937495
-310.000000 37.915463
-300.000000 37.891345
-290.000000 37.865343
-280.000000 37.837636
-270.000000 37.808378
-260.000000 37.777704
-250.000000 37.745732
-240.000000 37.712569
-230.000000 37.678307
-220.000000 37.643033
-210.000000 37.606822
-200.000000 37.569744
-190.000000 37.531862
-180.000000 37.493234
-170.000000 37.453913
-160.000000 37.413949
-150.000000 37.373388
-140.000000 37.332273
-130.000000 37.290643
-120.000000 37.248537
-110.000000 37.205989
-100.000000 37.163034
-90.000000 37.119702
-80.000000 37.076025
-70.000000 37.032030
-60.000000 36.987745
-50.000000 36.943197
-40.000000 36.898410
-30.000000 36.853409
-20.000000 36.808215
-10.000000 36.762853
0.000000 36.717342
10.000000 36.671703
20.000000 36.625955
30.000000 36.580117
40.000000 36.534208
50.000000 36.488242
60.000000 36.442238
70.000000 36.396208
80.000000 36.350169
90.000000 36.304131
100.000000 36.258107
110.000000 36.212108
120.000000 36.166141
130.000000 36.120214
140.000000 36.074333
150.000000 36.028500
160.000000 35.982718
170.000000 35.936984
180.000000 35.891296
190.000000 35.845645
200.000000 35.800022
210.000000 35.754410
220.000000 35.708792
230.000000 35.663142
240.000000 35.617430
250.000000 35.571617
260.000000 35.525657
270.000000 35.479493
280.000000 35.433060
290.000000 35.386273
300.000000 35.339039
310.000000 35.291236
320.000000 35.242724
330.000000 35.193327
340.000000 35.142840
350.000000 35.090996
360.000000 35.037486
370.000000 34.981890
380.000000 34.923719
390.000000 34.862274
400.000000 34.796727
410.000000 34.725826
420.000000 34.648024
430.000000 34.560781
440.000000 34.460792
450.000000 34.341944
460.000000 34.195766
470.000000 34.004937
480.000000 33.750677
490.000000 33.431682
500.000000 32.736549

